Information Rates and post-FEC BER Prediction in Optical Fiber Communications

Information-theoretic metrics to analyze optical fiber communications systems with binary and nonbinary soft-decision FEC are reviewed. The numerical evaluation of these metrics in both simulations and experiments is also discussed. Ready-to-use closed-form approximations are presented.

==> Figures/paper_figures/BERout_GMI_256QAM_R_0_33.txt <==
0.33525412  0.20315152   
0.34246829  0.19023990   
0.34927615  0.17670707   
0.35628749  0.16012273   
0.36337605  0.13554545   
0.37006527  0.09618434   
0.37781662  0.01664343   
0.38503604  0.00008664   
0.38879894  0.00000051   


==> Figures/paper_figures/BERout_GMI_256QAM_R_0_40.txt <==
0.39256668  0.19315455   
0.39982939  0.18275556   
0.40729416  0.17159697   
0.41527821  0.15844949   
0.42258335  0.14318182   
0.43077807  0.12281566   
0.43791104  0.08992677   
0.44612590  0.02208333   
0.45387126  0.00023912   
0.45772180  0.00000821   


==> Figures/paper_figures/BERout_GMI_256QAM_R_0_50.txt <==
0.49402037  0.14634040   
0.50298270  0.13588283   
0.51036031  0.12605253   
0.51865083  0.11311212   
0.52716676  0.09791768   
0.53557256  0.07580253   
0.54424715  0.03750253   
0.55187560  0.00443333   
0.56101785  0.00001707   


==> Figures/paper_figures/BERout_GMI_256QAM_R_0_60.txt <==
0.59532609  0.11512596   
0.60463372  0.10646356   
0.61232048  0.09794152   
0.62060596  0.08816671   
0.62910409  0.07399682   
0.63800703  0.05029449   
0.64690061  0.00947134   
0.65482756  0.00020751   
0.65975275  0.00001275   


==> Figures/paper_figures/BERout_GMI_256QAM_R_0_67.txt <==
0.66408709  0.08910455   
0.67241304  0.08151869   
0.68023623  0.07312020   
0.68934046  0.06156010   
0.69761120  0.04651869   
0.70672455  0.01834545   
0.71463474  0.00204141   
0.71880745  0.00008987   


==> Figures/paper_figures/BERout_GMI_256QAM_R_0_75.txt <==
0.74811294  0.06480623   
0.75616797  0.05892205   
0.76407981  0.05185377   
0.77236803  0.04069540   
0.77969437  0.02590795   
0.78775086  0.00431984   
0.79636143  0.00004218   


==> Figures/paper_figures/BERout_GMI_256QAM_R_0_83.txt <==
0.82808073  0.04235253   
0.83586978  0.03671667   
0.84273788  0.03121465   
0.85053507  0.02255253   
0.85851447  0.00936414   
0.86529405  0.00107828   
0.87269034  0.00002619   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_33.txt <==
0.32481127  0.19527050   
0.33677179  0.17720800   
0.34907819  0.15568260   
0.36132295  0.12670410   
0.37417024  0.06648563   
0.38710054  0.00120305   
0.39383513  0.00000415   
0.40051117  0.00000023   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_40.txt <==
0.40060479  0.15882071   
0.41355068  0.14025606   
0.42808444  0.11292576   
0.44181819  0.06418990   
0.45688170  0.00126616   
0.46376957  0.00001456   
0.47111916  0.00000051   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_50.txt <==
0.50061948  0.12183586   
0.51680736  0.10161717   
0.53124458  0.07858586   
0.54666005  0.03604343   
0.55780458  0.00408990   
0.56258316  0.00054848   
0.57065168  0.00000944   
0.57855107  0.00000050   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_60.txt <==
0.59461007  0.10328434   
0.61007447  0.08872046   
0.62636794  0.06937702   
0.64203508  0.03450252   
0.65796533  0.00053481   
0.67386430  0.00000057   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_67.txt <==
0.64210031  0.09582980   
0.65826308  0.08434640   
0.67387800  0.07144180   
0.68975968  0.05438760   
0.70560621  0.02486663   
0.72081261  0.00048958   
0.73591462  0.00000093   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_75.txt <==
0.73552885  0.06722645   
0.75131862  0.05708151   
0.76544626  0.04495313   
0.77971418  0.02400681   
0.79436462  0.00139518   
0.80813831  0.00000213   


==> Figures/paper_figures/BERout_GMI_4QAM_R_0_83.txt <==
0.82146853  0.04310253   
0.83508277  0.03435455   
0.84665330  0.02512020   
0.85918797  0.00972626   
0.87103529  0.00030155   
0.88179565  0.00000861   
0.88719880  0.00000294   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_33.txt <==
0.33238484  0.20100657   
0.34089854  0.18573384   
0.34891218  0.17053081   
0.35861831  0.14707071   
0.36646404  0.11596970   
0.37576706  0.04012980   
0.38408778  0.00150505   
0.38681464  0.00050350   
0.38887355  0.00001425   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_40.txt <==
0.40290809  0.17114091   
0.41117988  0.15786162   
0.42092913  0.14102222   
0.43012531  0.11831717   
0.43990478  0.07634091   
0.44900497  0.01080404   
0.45890987  0.00001573   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_50.txt <==
0.49850302  0.13501364   
0.50733269  0.12448333   
0.51711770  0.11106515   
0.52802937  0.09285253   
0.53821950  0.06688889   
0.54777197  0.02312525   
0.55424514  0.00424747   
0.55827213  0.00046343   
0.56100165  0.00007536   
0.56360381  0.00000678   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_60.txt <==
0.60964140  0.09728963   
0.61989665  0.08486989   
0.63083295  0.06826312   
0.63989002  0.04138415   
0.65073615  0.00305797   
0.66053020  0.00000488   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_67.txt <==
0.66099192  0.08886768   
0.67048376  0.08012576   
0.68043677  0.07073434   
0.69073418  0.05775808   
0.70121633  0.03564444   
0.71196484  0.00539495   
0.72090768  0.00004907   
0.73079343  0.00000107   
0.74068107  0.00000039   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_75.txt <==
0.74072404  0.06853730   
0.75034277  0.06166241   
0.76022765  0.05403919   
0.76969716  0.04347060   
0.77962333  0.02573071   
0.78977385  0.00231418   
0.79879515  0.00002150   


==> Figures/paper_figures/BERout_GMI_64QAM_R_0_83.txt <==
0.82697681  0.04221616   
0.83583526  0.03575505   
0.84512441  0.02807576   
0.85322178  0.01878131   
0.86198094  0.00420404   
0.87064791  0.00016531   
0.87913696  0.00000385   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_33.txt <==
0.32962885  0.19620707   
0.34065517  0.17799798   
0.35202378  0.15449192   
0.36306439  0.12601768   
0.37498854  0.05504444   
0.38710845  0.00011647   
0.39304914  0.00000547   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_40.txt <==
0.39825716  0.16941869   
0.41186155  0.15078333   
0.42388774  0.12760606   
0.43620008  0.09343384   
0.44916525  0.01490303   
0.46251229  0.00003068   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_50.txt <==
0.48975897  0.13903838   
0.50345950  0.12399697   
0.51740850  0.10582677   
0.53057457  0.08347980   
0.54526494  0.03866515   
0.55555719  0.00489394   
0.55965346  0.00153535   
0.56690623  0.00001358   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_60.txt <==
0.58908200  0.11201548   
0.60473495  0.09824803   
0.61931201  0.08166094   
0.63361475  0.05854890   
0.65013864  0.00853718   
0.66442807  0.00002142   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_67.txt <==
0.66462605  0.08168182   
0.67983108  0.06818586   
0.69599264  0.04735606   
0.70970414  0.01374293   
0.72541923  0.00006485   
0.74047453  0.00000102   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_75.txt <==
0.75506001  0.05495972   
0.77029194  0.04087061   
0.78454112  0.01295448   
0.79915846  0.00009793   
0.80570838  0.00000560   


==> Figures/paper_figures/BERout_GMI_8QAM_R_0_83.txt <==
0.83954010  0.03107626   
0.85188527  0.01944646   
0.86378085  0.00426667   
0.87565948  0.00007422   
0.88129654  0.00000889   


==> Figures/paper_figures/nb_sim_qam8_rect_0.70.txt <==
esno ber ser gmi mi postfec
5.222193 0.110745 0.309216 1.888632 1.899402 0.302942
5.322193 0.108548 0.304018 1.909834 1.918623 0.296391
5.422193 0.106351 0.298821 1.931025 1.937843 0.289565
5.522193 0.104274 0.293563 1.949018 1.956930 0.282695
5.622193 0.102198 0.288307 1.967026 1.976021 0.275857
5.722193 0.100345 0.283530 1.989272 1.995984 0.268724
5.822193 0.098490 0.278747 2.011503 2.015944 0.261324
5.922193 0.096088 0.272359 2.029560 2.035249 0.253769
6.022193 0.093688 0.265976 2.047627 2.054553 0.246056
6.122193 0.091683 0.260854 2.068725 2.073547 0.238027
6.222193 0.089679 0.255729 2.089808 2.092543 0.229739
6.322193 0.087569 0.250134 2.106539 2.112031 0.220736
6.422193 0.085457 0.244536 2.123292 2.131517 0.211619
6.522193 0.082934 0.237908 2.145946 2.150176 0.201756
6.622193 0.080413 0.231285 2.168588 2.168836 0.191157
6.722193 0.078466 0.225920 2.188042 2.187737 0.179225
6.822193 0.076519 0.220555 2.207494 2.206638 0.165361
6.922193 0.074514 0.215050 2.226133 2.225840 0.144854
7.022193 0.072509 0.209544 2.244771 2.245041 0.103510
7.122193 0.070401 0.203799 2.262989 2.263825 0.043838
7.222193 0.068294 0.198058 2.281209 2.282609 0.008567
7.322193 0.066653 0.193408 2.299810 2.300971 0.000690
7.422193 0.065013 0.188759 2.318401 2.319336 0.000015
7.522193 0.063448 0.184489 2.334406 2.338462 0.000000
7.622193 0.061880 0.180212 2.350429 2.357574 0.000000
7.722193 0.059615 0.174050 2.371661 2.372868 0.000000
7.822193 0.057353 0.167894 2.392867 2.388172 0.000000
7.922193 0.055811 0.163436 2.407380 2.406001 0.000000
8.022193 0.054268 0.158976 2.421900 2.423821 0.000000
8.122193 0.052447 0.153758 2.438275 2.439282 0.000000
8.222193 0.050627 0.148543 2.454654 2.454750 0.000000
8.322193 0.049008 0.144018 2.472059 2.472043 0.000000
8.422193 0.047388 0.139491 2.489465 2.489333 0.000000
8.522193 0.045571 0.134276 2.507162 2.505454 0.000000
8.622193 0.043754 0.129064 2.524852 2.521570 0.000000
8.722193 0.042257 0.124674 2.540545 2.536435 0.000000
8.822193 0.040760 0.120286 2.556229 2.551304 0.000000
8.922193 0.039478 0.116581 2.569439 2.567384 0.000000
9.022193 0.038195 0.112875 2.582656 2.583457 0.000000
9.122193 0.036771 0.108705 2.597666 2.597941 0.000000
9.222193 0.035347 0.104535 2.612673 2.612422 0.000000
9.322193 0.033955 0.100570 2.626693 2.626233 0.000000
9.422193 0.032563 0.096605 2.640713 2.640042 0.000000
9.522193 0.031143 0.092485 2.654881 2.653190 0.000000
9.622193 0.029725 0.088370 2.669034 2.666338 0.000000
9.722193 0.028821 0.085688 2.679504 2.679611 0.000000
9.822193 0.027915 0.083001 2.689990 2.692882 0.000000
9.922193 0.026582 0.079071 2.704943 2.705492 0.000000
10.022193 0.025249 0.075142 2.719881 2.718099 0.000000
10.122193 0.024049 0.071612 2.730817 2.729747 0.000000
10.222193 0.022850 0.068086 2.741750 2.741391 0.000000


==> Figures/paper_figures/nb_sim_qam8_rect_0.75.txt <==
esno ber ser gmi mi postfec
5.521825 0.104282 0.293582 1.948951 1.956860 0.290545
5.621825 0.102205 0.288325 1.966944 1.975948 0.284397
5.721825 0.100352 0.283548 1.989190 1.995910 0.278251
5.821825 0.098498 0.278770 2.011437 2.015873 0.271991
5.921825 0.096097 0.272382 2.029493 2.035178 0.265822
6.021825 0.093695 0.265995 2.047549 2.054484 0.259475
6.121825 0.091691 0.260872 2.068648 2.073477 0.253011
6.221825 0.089687 0.255750 2.089746 2.092471 0.246534
6.321825 0.087577 0.250155 2.106477 2.111959 0.239784
6.421825 0.085467 0.244560 2.123209 2.131448 0.233123
6.521825 0.082943 0.237932 2.145862 2.150107 0.226229
6.621825 0.080420 0.231305 2.168516 2.168767 0.219175
6.721825 0.078473 0.225940 2.187971 2.187667 0.212001
6.821825 0.076527 0.220575 2.207425 2.206568 0.204473
6.921825 0.074522 0.215070 2.226064 2.225769 0.196734
7.021825 0.072517 0.209565 2.244704 2.244971 0.188816
7.121825 0.070408 0.203820 2.262922 2.263756 0.180272
7.221825 0.068300 0.198075 2.281140 2.282541 0.171425
7.321825 0.066659 0.193425 2.299741 2.300903 0.161727
7.421825 0.065018 0.188775 2.318342 2.319265 0.151154
7.521825 0.063453 0.184505 2.334347 2.338392 0.138891
7.621825 0.061888 0.180235 2.350351 2.357518 0.120974
7.721825 0.059623 0.174072 2.371583 2.372812 0.085569
7.821825 0.057358 0.167910 2.392814 2.388107 0.037094
7.921825 0.055817 0.163453 2.407327 2.405936 0.007569
8.021825 0.054275 0.158995 2.421840 2.423765 0.000809
8.121825 0.052454 0.153778 2.438215 2.439225 0.000034
8.221825 0.050633 0.148560 2.454590 2.454686 0.000000
8.321825 0.049014 0.144035 2.471995 2.471980 0.000000
8.421825 0.047395 0.139510 2.489400 2.489273 0.000000
8.521825 0.045578 0.134295 2.507097 2.505394 0.000000
8.621825 0.043760 0.129080 2.524794 2.521515 0.000000
8.721825 0.042263 0.124690 2.540487 2.536380 0.000000
8.821825 0.040765 0.120300 2.556180 2.551245 0.000000
8.921825 0.039483 0.116595 2.569391 2.567324 0.000000
9.021825 0.038200 0.112890 2.582601 2.583404 0.000000
9.121825 0.036776 0.108720 2.597611 2.597888 0.000000
9.221825 0.035352 0.104550 2.612621 2.612372 0.000000
9.321825 0.033960 0.100585 2.626641 2.626183 0.000000
9.421825 0.032568 0.096620 2.640661 2.639994 0.000000
9.521825 0.031148 0.092500 2.654829 2.653141 0.000000
9.621825 0.029728 0.088380 2.668996 2.666289 0.000000
9.721825 0.028824 0.085698 2.679465 2.679562 0.000000
9.821825 0.027920 0.083015 2.689935 2.692836 0.000000
9.921825 0.026587 0.079085 2.704888 2.705446 0.000000
10.021825 0.025253 0.075155 2.719841 2.718056 0.000000
10.121825 0.024053 0.071625 2.730777 2.729704 0.000000
10.221825 0.022853 0.068095 2.741714 2.741352 0.000000
10.321825 0.021985 0.065563 2.751760 2.752077 0.000000
10.421825 0.021117 0.063030 2.761807 2.762802 0.000000
10.521825 0.020056 0.059870 2.772886 2.773834 0.000000


==> Figures/paper_figures/nb_sim_qam8_rect_0.80.txt <==
esno ber ser gmi mi postfec
5.802112 0.098864 0.279712 2.007052 2.011938 0.276754
5.902112 0.096570 0.273642 2.025934 2.031373 0.270972
6.002112 0.094168 0.267254 2.043990 2.050678 0.265199
6.102112 0.092086 0.261882 2.064489 2.069733 0.259362
6.202112 0.090082 0.256760 2.085587 2.088727 0.253614
6.302112 0.087993 0.251258 2.103179 2.108118 0.247680
6.402112 0.085883 0.245663 2.119910 2.127606 0.241871
6.502112 0.083441 0.239239 2.141397 2.146429 0.235896
6.602112 0.080917 0.232611 2.164050 2.165088 0.229989
6.702112 0.078857 0.226998 2.184136 2.183941 0.224026
6.802112 0.076910 0.221633 2.203590 2.202842 0.218157
6.902112 0.074917 0.216155 2.222390 2.221984 0.212017
7.002112 0.072912 0.210650 2.241029 2.241186 0.205990
7.102112 0.070824 0.204952 2.259331 2.260053 0.199804
7.202112 0.068716 0.199207 2.277549 2.278838 0.193523
7.302112 0.066983 0.194342 2.296074 2.297284 0.187110
7.402112 0.065342 0.189692 2.314676 2.315646 0.180697
7.502112 0.063762 0.185347 2.331192 2.334621 0.174088
7.602112 0.062197 0.181077 2.347196 2.353747 0.167302
7.702112 0.060070 0.175287 2.367397 2.369797 0.160269
7.802112 0.057805 0.169125 2.388629 2.385092 0.152973
7.902112 0.056121 0.164331 2.404466 2.402421 0.145248
8.002112 0.054579 0.159874 2.418979 2.420250 0.137270
8.102112 0.052813 0.154806 2.434987 2.436178 0.128727
8.202112 0.050992 0.149589 2.451362 2.451639 0.119067
8.302112 0.049333 0.144927 2.468564 2.468571 0.107779
8.402112 0.047714 0.140402 2.485969 2.485864 0.089357
8.502112 0.045936 0.135323 2.503608 2.502216 0.055573
8.602112 0.044118 0.130108 2.521305 2.518337 0.019147
8.702112 0.042558 0.125555 2.537394 2.533450 0.003044
8.802112 0.041060 0.121165 2.553087 2.548315 0.000171
8.902112 0.039735 0.117325 2.566787 2.564155 0.000004
9.002112 0.038453 0.113620 2.579997 2.580234 0.000000
9.102112 0.037057 0.109542 2.594652 2.595033 0.000000
9.202112 0.035632 0.105372 2.609662 2.609516 0.000000
9.302112 0.034234 0.101367 2.623877 2.623460 0.000000
9.402112 0.032843 0.097402 2.637897 2.637271 0.000000
9.502112 0.031428 0.093312 2.652036 2.650550 0.000000
9.602112 0.030008 0.089192 2.666203 2.663697 0.000000
9.702112 0.029002 0.086226 2.677402 2.676946 0.000000
9.802112 0.028098 0.083544 2.687871 2.690219 0.000000
9.902112 0.026850 0.079860 2.701940 2.702960 0.000000
10.002112 0.025516 0.075930 2.716893 2.715570 0.000000
10.102112 0.024290 0.072321 2.728621 2.727408 0.000000
10.202112 0.023090 0.068791 2.739558 2.739056 0.000000
10.302112 0.022156 0.066062 2.749780 2.749962 0.000000
10.402112 0.021288 0.063529 2.759827 2.760687 0.000000
10.502112 0.020265 0.060493 2.770702 2.771659 0.000000
10.602112 0.019204 0.057333 2.781781 2.782692 0.000000
10.702112 0.018231 0.054400 2.792217 2.793141 0.000000
10.802112 0.017279 0.051522 2.802496 2.803448 0.000000


==> Figures/paper_figures/nb_sim_qam8_rect_0.85.txt <==
esno ber ser gmi mi postfec
7.565402 0.062461 0.181796 2.340854 2.343583 0.179509
7.665402 0.060593 0.176597 2.359195 2.361470 0.174042
7.765402 0.058488 0.170762 2.379700 2.378652 0.168569
7.865402 0.056713 0.165830 2.397087 2.395785 0.163141
7.965402 0.055367 0.162068 2.410437 2.412855 0.157545
8.065402 0.053698 0.157388 2.426855 2.430148 0.151967
8.165402 0.051614 0.151521 2.447245 2.447729 0.146322
8.265402 0.049780 0.146292 2.465460 2.465465 0.140696
8.365402 0.048269 0.141889 2.480858 2.483400 0.134934
8.465402 0.046684 0.137316 2.496422 2.499542 0.128923
8.565402 0.045003 0.132521 2.512198 2.513361 0.122897
8.665402 0.043359 0.127837 2.528469 2.528340 0.116643
8.765402 0.041763 0.123297 2.545380 2.544819 0.110249
8.865402 0.040281 0.119067 2.560961 2.560250 0.103376
8.965402 0.038947 0.115240 2.574818 2.574324 0.096040
9.065402 0.037653 0.111508 2.588476 2.589168 0.087919
9.165402 0.036410 0.107900 2.601877 2.605009 0.077518
9.265402 0.035094 0.104060 2.615417 2.619266 0.059944
9.365402 0.033685 0.099917 2.629138 2.631470 0.032273
9.465402 0.032239 0.095692 2.643616 2.644826 0.009408
9.565402 0.030746 0.091360 2.659077 2.659673 0.001229
9.665402 0.029421 0.087478 2.673438 2.673587 0.000098
9.765402 0.028314 0.084181 2.686376 2.686292 0.000000
9.865402 0.027182 0.080826 2.698875 2.698725 0.000000
9.965402 0.026017 0.077399 2.710808 2.710805 0.000000
10.065402 0.024908 0.074141 2.722194 2.722732 0.000000
10.165402 0.023872 0.071104 2.732872 2.734462 0.000000
10.265402 0.022787 0.067930 2.744381 2.745928 0.000000
10.365402 0.021640 0.064580 2.756965 2.757051 0.000000
10.465402 0.020543 0.061354 2.768325 2.768058 0.000000
10.565402 0.019510 0.058289 2.778101 2.778913 0.000000
10.665402 0.018568 0.055488 2.787592 2.789147 0.000000
10.765402 0.017743 0.053028 2.796715 2.798579 0.000000
10.865402 0.016841 0.050341 2.806913 2.808000 0.000000
10.965402 0.015838 0.047361 2.818504 2.817407 0.000000
11.065402 0.014975 0.044787 2.828464 2.826750 0.000000
11.165402 0.014295 0.042737 2.836311 2.836008 0.000000
11.265402 0.013587 0.040621 2.844136 2.844529 0.000000
11.365402 0.012842 0.038421 2.851931 2.852096 0.000000
11.465402 0.012125 0.036296 2.859918 2.859678 0.000000
11.565402 0.011443 0.034269 2.868153 2.867281 0.000000
11.665402 0.010767 0.032256 2.875636 2.874814 0.000000
11.765402 0.010100 0.030261 2.882146 2.882255 0.000000
11.865402 0.009465 0.028362 2.888941 2.888914 0.000000
11.965402 0.008873 0.026587 2.896108 2.894562 0.000000
12.065402 NaN NaN NaN NaN 0.000000
12.165402 NaN NaN NaN NaN 0.000000
12.265402 NaN NaN NaN NaN 0.000000
12.365402 NaN NaN NaN NaN 0.000000
12.465402 NaN NaN NaN NaN 0.000000
12.565402 NaN NaN NaN NaN 0.000000
12.665402 NaN NaN NaN NaN 0.000000
12.765402 NaN NaN NaN NaN 0.000000
12.865402 NaN NaN NaN NaN 0.000000
12.965402 NaN NaN NaN NaN 0.000000
13.065402 NaN NaN NaN NaN 0.000000
13.165402 NaN NaN NaN NaN 0.000000
13.265402 NaN NaN NaN NaN 0.000000
13.365402 NaN NaN NaN NaN 0.000000
13.465402 NaN NaN NaN NaN 0.000000
13.565402 NaN NaN NaN NaN 0.000000


==> Figures/paper_figures/nb_sim_qam8_rect_0.90.txt <==
esno ber ser gmi mi postfec
7.313638 0.066860 0.194181 2.297886 2.298188 0.194399
7.413638 0.065031 0.188981 2.315482 2.315687 0.189135
7.513638 0.063334 0.184233 2.332226 2.334042 0.183775
7.613638 0.061648 0.179525 2.348895 2.352474 0.178702
7.713638 0.059577 0.173783 2.369086 2.369758 0.173642
7.813638 0.057472 0.167948 2.389591 2.386940 0.168530
7.913638 0.056064 0.164016 2.403527 2.404019 0.163524
8.013638 0.054717 0.160253 2.416876 2.421089 0.158587
8.113638 0.052693 0.154558 2.436690 2.438628 0.153583
8.213638 0.050609 0.148690 2.457080 2.456210 0.148928
8.313638 0.049051 0.144168 2.472887 2.474116 0.144010
8.413638 0.047540 0.139765 2.488286 2.492051 0.139295
8.513638 0.045873 0.135003 2.504032 2.506208 0.134475
8.613638 0.044193 0.130208 2.519808 2.520027 0.129933
8.713638 0.042589 0.125647 2.536626 2.536289 0.125276
8.813638 0.040992 0.121107 2.553538 2.552768 0.120603
8.913638 0.039638 0.117221 2.567645 2.567039 0.116068
9.013638 0.038304 0.113393 2.581502 2.581113 0.111409
9.113638 0.037053 0.109768 2.594940 2.596809 0.106823
9.213638 0.035810 0.106160 2.608341 2.612650 0.102266
9.313638 0.034415 0.102062 2.622035 2.625153 0.097614
9.413638 0.033005 0.097919 2.635756 2.637357 0.092933
9.513638 0.031519 0.093602 2.651074 2.651988 0.088268
9.613638 0.030026 0.089270 2.666535 2.666835 0.083466
9.713638 0.028887 0.085887 2.679679 2.679715 0.078491
9.813638 0.027781 0.082590 2.692616 2.692420 0.073420
9.913638 0.026620 0.079173 2.704631 2.704552 0.068023
10.013638 0.025455 0.075746 2.716564 2.716632 0.062108
10.113638 0.024408 0.072676 2.727345 2.728390 0.055438
10.213638 0.023372 0.069639 2.738023 2.740120 0.045438
10.313638 0.022234 0.066314 2.750451 2.751293 0.028866
10.413638 0.021087 0.062964 2.763035 2.762417 0.011548
10.513638 0.020045 0.059876 2.773040 2.773294 0.002432
10.613638 0.019011 0.056811 2.782816 2.784149 0.000267
10.713638 0.018170 0.054301 2.791992 2.793697 0.000005
10.813638 0.017346 0.051841 2.801115 2.803129 0.000000
10.913638 0.016357 0.048904 2.812504 2.812538 0.000000
11.013638 0.015354 0.045924 2.824095 2.821945 0.000000
11.113638 0.014647 0.043798 2.832249 2.831216 0.000000
11.213638 0.013967 0.041748 2.840096 2.840474 0.000000
11.313638 0.013228 0.039560 2.847896 2.848179 0.000000
11.413638 0.012483 0.037360 2.855691 2.855745 0.000000
11.513638 0.011796 0.035319 2.863890 2.863346 0.000000
11.613638 0.011114 0.033291 2.872125 2.870949 0.000000
11.713638 0.010445 0.031293 2.878776 2.878403 0.000000
11.813638 0.009778 0.029298 2.885286 2.885844 0.000000
11.913638 0.009179 0.027505 2.892398 2.891638 0.000000
12.013638 0.008587 0.025730 2.899564 2.897286 0.000000
12.113638 NaN NaN NaN NaN 0.000000
12.213638 NaN NaN NaN NaN 0.000000
12.313638 NaN NaN NaN NaN 0.000000
12.413638 NaN NaN NaN NaN 0.000000
12.513638 NaN NaN NaN NaN 0.000000
12.613638 NaN NaN NaN NaN 0.000000
12.713638 NaN NaN NaN NaN 0.000000
12.813638 NaN NaN NaN NaN 0.000000
12.913638 NaN NaN NaN NaN 0.000000
13.013638 NaN NaN NaN NaN 0.000000
13.113638 NaN NaN NaN NaN 0.000000
13.213638 NaN NaN NaN NaN 0.000000
13.313638 NaN NaN NaN NaN 0.000000
13.413638 NaN NaN NaN NaN 0.000000
13.513638 NaN NaN NaN NaN 0.000000
13.613638 NaN NaN NaN NaN 0.000000
13.713638 NaN NaN NaN NaN 0.000000
13.813638 NaN NaN NaN NaN 0.000000
13.913638 NaN NaN NaN NaN 0.000000
14.013638 NaN NaN NaN NaN 0.000000
14.113638 NaN NaN NaN NaN 0.000000
14.213638 NaN NaN NaN NaN 0.000000
14.313638 NaN NaN NaN NaN 0.000000
14.413638 NaN NaN NaN NaN 0.000000
14.513638 NaN NaN NaN NaN 0.000000
14.613638 NaN NaN NaN NaN 0.000000
14.713638 NaN NaN NaN NaN 0.000000
14.813638 NaN NaN NaN NaN 0.000000
14.913638 NaN NaN NaN NaN 0.000000
15.013638 NaN NaN NaN NaN 0.000000
15.113638 NaN NaN NaN NaN 0.000000


==> Figures/paper_figures/nb_sim_qam8_sp16_0.70.txt <==
esno ber ser gmi mi postfec
5.222193 0.112707 0.274682 1.876367 1.979881 0.260726
5.322193 0.110037 0.268397 1.900412 1.999939 0.253237
5.422193 0.107369 0.262116 1.924433 2.019996 0.245534
5.522193 0.105179 0.256861 1.942324 2.040040 0.237546
5.622193 0.102988 0.251606 1.960225 2.060089 0.229340
5.722193 0.100692 0.246336 1.981192 2.081436 0.220901
5.822193 0.098392 0.241057 2.002173 2.102780 0.211782
5.922193 0.095373 0.233472 2.027266 2.123364 0.202294
6.022193 0.092359 0.225899 2.052332 2.143950 0.192144
6.122193 0.090661 0.221637 2.070052 2.164903 0.181076
6.222193 0.088961 0.217369 2.087790 2.185855 0.168925
6.322193 0.086606 0.211669 2.110352 2.206546 0.154230
6.422193 0.084251 0.205971 2.132901 2.227227 0.131552
6.522193 0.082148 0.200763 2.151655 2.245612 0.087116
6.622193 0.080045 0.195556 2.170412 2.264004 0.031951
6.722193 0.077762 0.190281 2.190154 2.284120 0.005136
6.822193 0.075479 0.185002 2.209916 2.304233 0.000307
6.922193 0.072958 0.178697 2.234969 2.323328 0.000006
7.022193 0.070440 0.172401 2.259988 2.342424 0.000000
7.122193 0.068734 0.168676 2.275554 2.361859 0.000000
7.222193 0.067025 0.164944 2.291145 2.381290 0.000000
7.322193 0.064799 0.159166 2.313354 2.399480 0.000000
7.422193 0.062574 0.153391 2.335553 2.417669 0.000000
7.522193 0.060571 0.148246 2.354671 2.435416 0.000000
7.622193 0.058568 0.143104 2.373787 2.453162 0.000000
7.722193 0.056739 0.138819 2.392387 2.470557 0.000000
7.822193 0.054908 0.134529 2.410995 2.487954 0.000000
7.922193 0.052681 0.128942 2.431867 2.505691 0.000000
8.022193 0.050455 0.123361 2.452724 2.523424 0.000000
8.122193 0.048742 0.119471 2.469459 2.540103 0.000000
8.222193 0.047029 0.115580 2.486197 2.556777 0.000000
8.322193 0.045470 0.111603 2.503575 2.572405 0.000000
8.422193 0.043909 0.107623 2.520963 2.588040 0.000000
8.522193 0.041929 0.102873 2.540666 2.605244 0.000000
8.622193 0.039950 0.098127 2.560355 2.622436 0.000000
8.722193 0.038579 0.094700 2.575863 2.636379 0.000000
8.822193 0.037207 0.091270 2.591370 2.650325 0.000000
8.922193 0.035521 0.087320 2.606418 2.665318 0.000000
9.022193 0.033837 0.083374 2.621462 2.680306 0.000000
9.122193 0.032608 0.080364 2.635370 2.694207 0.000000
9.222193 0.031377 0.077350 2.649291 2.708102 0.000000
9.322193 0.029785 0.073338 2.666889 2.720428 0.000000
9.422193 0.028194 0.069328 2.684472 2.732751 0.000000
9.522193 0.026903 0.066023 2.698248 2.743947 0.000000
9.622193 0.025612 0.062718 2.712023 2.755146 0.000000
9.722193 0.024280 0.059508 2.725743 2.766827 0.000000
9.822193 0.022949 0.056300 2.739461 2.778510 0.000000
9.922193 0.021853 0.053615 2.752697 2.790394 0.000000
10.022193 0.020756 0.050930 2.765922 2.802269 0.000000
10.122193 0.019699 0.048157 2.776193 2.811906 0.000000
10.222193 0.018641 0.045387 2.786466 2.821544 0.000000


==> Figures/paper_figures/nb_sim_qam8_sp16_0.75.txt <==
esno ber ser gmi mi postfec
5.521825 0.105187 0.256880 1.942258 2.039967 0.251069
5.621825 0.102997 0.251625 1.960148 2.060011 0.244370
5.721825 0.100700 0.246355 1.981114 2.081358 0.237698
5.821825 0.098403 0.241085 2.002081 2.102704 0.230872
5.921825 0.095384 0.233500 2.027174 2.123289 0.223900
6.021825 0.092365 0.225915 2.052267 2.143873 0.216830
6.121825 0.090667 0.221653 2.069987 2.164826 0.209386
6.221825 0.088970 0.217390 2.087707 2.185779 0.201888
6.321825 0.086614 0.211690 2.110269 2.206470 0.194081
6.421825 0.084258 0.205990 2.132832 2.227160 0.186122
6.521825 0.082156 0.200783 2.151586 2.245545 0.177543
6.621825 0.080053 0.195575 2.170339 2.263930 0.168584
6.721825 0.077771 0.190300 2.190081 2.284046 0.159159
6.821825 0.075488 0.185025 2.209824 2.304163 0.148670
6.921825 0.072967 0.178720 2.234877 2.323257 0.136936
7.021825 0.070447 0.172415 2.259931 2.342352 0.121923
7.121825 0.068740 0.168690 2.275497 2.361788 0.095440
7.221825 0.067033 0.164965 2.291063 2.381223 0.049710
7.321825 0.064807 0.159187 2.313273 2.399413 0.012703
7.421825 0.062582 0.153410 2.335483 2.417604 0.001460
7.521825 0.060578 0.148265 2.354601 2.435351 0.000040
7.621825 0.058575 0.143120 2.373719 2.453098 0.000000
7.721825 0.056746 0.138835 2.392319 2.470493 0.000000
7.821825 0.054917 0.134550 2.410919 2.487888 0.000000
7.921825 0.052689 0.128963 2.431791 2.505626 0.000000
8.021825 0.050462 0.123375 2.452662 2.523363 0.000000
8.121825 0.048748 0.119485 2.469398 2.540041 0.000000
8.221825 0.047035 0.115595 2.486133 2.556720 0.000000
8.321825 0.045476 0.111618 2.503511 2.572348 0.000000
8.421825 0.043917 0.107640 2.520890 2.587976 0.000000
8.521825 0.041936 0.102890 2.540594 2.605181 0.000000
8.621825 0.039955 0.098140 2.560298 2.622385 0.000000
8.721825 0.038584 0.094713 2.575806 2.636327 0.000000
8.821825 0.037213 0.091285 2.591315 2.650270 0.000000
8.921825 0.035528 0.087335 2.606363 2.665263 0.000000
9.021825 0.033842 0.083385 2.621411 2.680255 0.000000
9.121825 0.032613 0.080375 2.635319 2.694156 0.000000
9.221825 0.031383 0.077365 2.649227 2.708057 0.000000
9.321825 0.029791 0.073353 2.666824 2.720383 0.000000
9.421825 0.028198 0.069340 2.684422 2.732709 0.000000
9.521825 0.026908 0.066035 2.698197 2.743906 0.000000
9.621825 0.025617 0.062730 2.711972 2.755103 0.000000
9.721825 0.024285 0.059520 2.725692 2.766784 0.000000
9.821825 0.022953 0.056310 2.739412 2.778466 0.000000
9.921825 0.021857 0.053625 2.752648 2.790350 0.000000
10.021825 0.020760 0.050940 2.765884 2.802234 0.000000
10.121825 0.019703 0.048168 2.776156 2.811870 0.000000
10.221825 0.018645 0.045395 2.786427 2.821507 0.000000
10.321825 0.017659 0.043085 2.796908 2.831635 0.000000
10.421825 0.016673 0.040775 2.807388 2.841763 0.000000
10.521825 0.015654 0.038338 2.818979 2.850699 0.000000


==> Figures/paper_figures/nb_sim_qam8_sp16_0.80.txt <==
esno ber ser gmi mi postfec
5.802112 0.098856 0.242124 1.997948 2.098496 0.239240
5.902112 0.095979 0.234995 2.022227 2.119231 0.233164
6.002112 0.092960 0.227410 2.047321 2.139815 0.227174
6.102112 0.091002 0.222493 2.066494 2.160695 0.221072
6.202112 0.089305 0.218230 2.084214 2.181649 0.214960
6.302112 0.087079 0.212814 2.105822 2.202391 0.208839
6.402112 0.084723 0.207114 2.128385 2.223081 0.202495
6.502112 0.082570 0.201809 2.147889 2.241921 0.196206
6.602112 0.080468 0.196602 2.166642 2.260306 0.189685
6.702112 0.078221 0.191340 2.186190 2.280081 0.183171
6.802112 0.075938 0.186065 2.205932 2.300197 0.176641
6.902112 0.073464 0.179963 2.229938 2.319493 0.169705
7.002112 0.070944 0.173658 2.254992 2.338588 0.162797
7.102112 0.069076 0.169424 2.272428 2.357957 0.155532
7.202112 0.067370 0.165699 2.287994 2.377392 0.148097
7.302112 0.065246 0.160326 2.308895 2.395828 0.140144
7.402112 0.063020 0.154549 2.331104 2.414018 0.131926
7.502112 0.060973 0.149279 2.350832 2.431852 0.122900
7.602112 0.058970 0.144134 2.369950 2.449599 0.113080
7.702112 0.057106 0.139680 2.388652 2.467064 0.101026
7.802112 0.055277 0.135395 2.407252 2.484459 0.081484
7.902112 0.053128 0.130064 2.427676 2.502129 0.046023
8.002112 0.050901 0.124476 2.448548 2.519866 0.013255
8.102112 0.049086 0.120252 2.466099 2.536753 0.001576
8.202112 0.047373 0.116362 2.482834 2.553432 0.000071
8.302112 0.045783 0.112402 2.500086 2.569267 0.000000
8.402112 0.044224 0.108424 2.517464 2.584896 0.000000
8.502112 0.042326 0.103826 2.536710 2.601789 0.000000
8.602112 0.040345 0.099076 2.556413 2.618993 0.000000
8.702112 0.038854 0.095388 2.572749 2.633579 0.000000
8.802112 0.037484 0.091961 2.588258 2.647522 0.000000
8.902112 0.035860 0.088114 2.603396 2.662307 0.000000
9.002112 0.034174 0.084164 2.618444 2.677300 0.000000
9.102112 0.032855 0.080968 2.632577 2.691416 0.000000
9.202112 0.031626 0.077958 2.646485 2.705317 0.000000
9.302112 0.030105 0.074143 2.663355 2.717953 0.000000
9.402112 0.028512 0.070131 2.680953 2.730280 0.000000
9.502112 0.027162 0.066687 2.695481 2.741699 0.000000
9.602112 0.025871 0.063382 2.709257 2.752895 0.000000
9.702112 0.024548 0.060153 2.722987 2.764481 0.000000
9.802112 0.023216 0.056943 2.736707 2.776163 0.000000
9.902112 0.022073 0.054154 2.750039 2.788007 0.000000
10.002112 0.020976 0.051469 2.763275 2.799891 0.000000
10.102112 0.019911 0.048714 2.774131 2.809971 0.000000
10.202112 0.018853 0.045942 2.784402 2.819607 0.000000
10.302112 0.017854 0.043540 2.794842 2.829638 0.000000
10.402112 0.016868 0.041230 2.805322 2.839766 0.000000
10.502112 0.015855 0.038818 2.816694 2.848938 0.000000
10.602112 0.014836 0.036380 2.828285 2.857875 0.000000
10.702112 0.013934 0.034256 2.837896 2.866157 0.000000
10.802112 0.013062 0.032209 2.847021 2.874278 0.000000


==> Figures/paper_figures/nb_sim_qam8_sp16_0.85.txt <==
esno ber ser gmi mi postfec
7.565402 0.059915 0.146737 2.361454 2.444069 0.141026
7.665402 0.057951 0.141848 2.381891 2.461696 0.135115
7.765402 0.055797 0.136716 2.404841 2.478414 0.129060
7.865402 0.053862 0.132038 2.424120 2.495412 0.122912
7.965402 0.052210 0.127948 2.438647 2.512771 0.116493
8.065402 0.050433 0.123579 2.455318 2.530112 0.109808
8.165402 0.048493 0.118849 2.474766 2.547429 0.102991
8.265402 0.046633 0.114299 2.493379 2.564171 0.095568
8.365402 0.044876 0.109981 2.510911 2.580169 0.087396
8.465402 0.043145 0.105737 2.528314 2.596308 0.077817
8.565402 0.041448 0.101587 2.545550 2.612630 0.063271
8.665402 0.039755 0.097508 2.563152 2.628073 0.037442
8.765402 0.038067 0.093523 2.581226 2.642379 0.011877
8.865402 0.036493 0.089743 2.597460 2.656482 0.001815
8.965402 0.035064 0.086228 2.611312 2.670322 0.000097
9.065402 0.033490 0.082307 2.627094 2.684344 0.000000
9.165402 0.031727 0.077859 2.645377 2.698601 0.000000
9.265402 0.030147 0.073949 2.662193 2.711907 0.000000
9.365402 0.028804 0.070734 2.677112 2.723984 0.000000
9.465402 0.027410 0.067388 2.692419 2.736234 0.000000
9.565402 0.025949 0.063873 2.708229 2.748708 0.000000
9.665402 0.024722 0.060818 2.721359 2.761055 0.000000
9.765402 0.023798 0.058358 2.731020 2.773237 0.000000
9.865402 0.022735 0.055654 2.742399 2.785110 0.000000
9.965402 0.021493 0.052634 2.756000 2.796582 0.000000
10.065402 0.020272 0.049679 2.769448 2.807422 0.000000
10.165402 0.019080 0.046809 2.782699 2.817443 0.000000
10.265402 0.018056 0.044318 2.794248 2.827178 0.000000
10.365402 0.017250 0.042318 2.803595 2.836542 0.000000
10.465402 0.016329 0.040027 2.813638 2.845689 0.000000
10.565402 0.015259 0.037357 2.824582 2.854555 0.000000
10.665402 0.014334 0.035056 2.834599 2.863056 0.000000
10.765402 0.013596 0.033233 2.843415 2.871083 0.000000
10.865402 0.012741 0.031206 2.852873 2.878911 0.000000
10.965402 0.011732 0.028914 2.863161 2.886480 0.000000
11.065402 0.010843 0.026770 2.872842 2.893661 0.000000
11.165402 0.010109 0.024820 2.881735 2.900338 0.000000
11.265402 0.009436 0.023122 2.889269 2.906934 0.000000
11.365402 0.008841 0.021749 2.895042 2.913423 0.000000
11.465402 0.008261 0.020362 2.901206 2.919503 0.000000
11.565402 0.007702 0.018954 2.907875 2.925053 0.000000
11.665402 0.007124 0.017551 2.914898 2.930392 0.000000
11.765402 0.006520 0.016154 2.922378 2.935458 0.000000
11.865402 0.005963 0.014763 2.928945 2.940309 0.000000
11.965402 0.005465 0.013380 2.934329 2.944883 0.000000
12.065402 NaN NaN NaN NaN 0.000000
12.165402 NaN NaN NaN NaN 0.000000
12.265402 NaN NaN NaN NaN 0.000000
12.365402 NaN NaN NaN NaN 0.000000
12.465402 NaN NaN NaN NaN 0.000000
12.565402 NaN NaN NaN NaN 0.000000
12.665402 NaN NaN NaN NaN 0.000000
12.765402 NaN NaN NaN NaN 0.000000
12.865402 NaN NaN NaN NaN 0.000000
12.965402 NaN NaN NaN NaN 0.000000
13.065402 NaN NaN NaN NaN 0.000000
13.165402 NaN NaN NaN NaN 0.000000
13.265402 NaN NaN NaN NaN 0.000000
13.365402 NaN NaN NaN NaN 0.000000
13.465402 NaN NaN NaN NaN 0.000000
13.565402 NaN NaN NaN NaN 0.000000


==> Figures/paper_figures/nb_sim_qam8_sp16_0.90.txt <==
esno ber ser gmi mi postfec
7.313638 0.064703 0.158567 2.313237 2.398658 0.159297
7.413638 0.062687 0.153870 2.333258 2.416309 0.154051
7.513638 0.060855 0.149170 2.351879 2.434582 0.148982
7.613638 0.059039 0.144470 2.370376 2.452910 0.144073
7.713638 0.056912 0.139373 2.392961 2.469760 0.139070
7.813638 0.054758 0.134240 2.415911 2.486479 0.134247
7.913638 0.053065 0.130065 2.431127 2.503785 0.129342
8.013638 0.051414 0.125975 2.445654 2.521144 0.124470
8.113638 0.049497 0.121297 2.464699 2.538465 0.119665
8.213638 0.047557 0.116567 2.484147 2.555782 0.114780
8.313638 0.045785 0.112216 2.501836 2.571888 0.110015
8.413638 0.044029 0.107898 2.519367 2.587886 0.105113
8.513638 0.042326 0.103735 2.536628 2.604181 0.100500
8.613638 0.040629 0.099585 2.553865 2.620503 0.095574
8.713638 0.038941 0.095586 2.571870 2.634973 0.090858
8.813638 0.037253 0.091601 2.589944 2.649279 0.085831
8.913638 0.035804 0.088048 2.604141 2.663158 0.080749
9.013638 0.034375 0.084533 2.617993 2.676998 0.075581
9.113638 0.032639 0.080162 2.635913 2.691221 0.070128
9.213638 0.030876 0.075714 2.654195 2.705477 0.064273
9.313638 0.029499 0.072398 2.669390 2.717733 0.057959
9.413638 0.028157 0.069183 2.684308 2.729809 0.050017
9.513638 0.026705 0.065693 2.700045 2.742251 0.037111
9.613638 0.025245 0.062178 2.715855 2.754725 0.018653
9.713638 0.024276 0.059631 2.726019 2.766931 0.004926
9.813638 0.023352 0.057171 2.735681 2.779113 0.000649
9.913638 0.022136 0.054197 2.748959 2.790643 0.000047
10.013638 0.020893 0.051177 2.762560 2.802116 0.000001
10.113638 0.019697 0.048295 2.775840 2.812256 0.000000
10.213638 0.018504 0.045425 2.789090 2.822277 0.000000
10.313638 0.017667 0.043354 2.798756 2.831695 0.000000
10.413638 0.016861 0.041354 2.808103 2.841058 0.000000
10.513638 0.015813 0.038739 2.818917 2.849965 0.000000
10.613638 0.014743 0.036069 2.829862 2.858832 0.000000
10.713638 0.013978 0.034177 2.838852 2.866928 0.000000
10.813638 0.013240 0.032354 2.847667 2.874955 0.000000
10.913638 0.012254 0.030100 2.857835 2.882562 0.000000
11.013638 0.011246 0.027808 2.868124 2.890131 0.000000
11.113638 0.010489 0.025830 2.877132 2.896882 0.000000
11.213638 0.009755 0.023880 2.886025 2.903559 0.000000
11.313638 0.009149 0.022460 2.892054 2.910064 0.000000
11.413638 0.008554 0.021087 2.897827 2.916553 0.000000
11.513638 0.007992 0.019683 2.904423 2.922180 0.000000
11.613638 0.007432 0.018275 2.911092 2.927730 0.000000
11.713638 0.006833 0.016877 2.918506 2.932836 0.000000
11.813638 0.006229 0.015479 2.925986 2.937901 0.000000
11.913638 0.005722 0.014096 2.931542 2.942515 0.000000
12.013638 0.005224 0.012713 2.936926 2.947089 0.000000
12.113638 NaN NaN NaN NaN 0.000000
12.213638 NaN NaN NaN NaN 0.000000
12.313638 NaN NaN NaN NaN 0.000000
12.413638 NaN NaN NaN NaN 0.000000
12.513638 NaN NaN NaN NaN 0.000000
12.613638 NaN NaN NaN NaN 0.000000
12.713638 NaN NaN NaN NaN 0.000000
12.813638 NaN NaN NaN NaN 0.000000
12.913638 NaN NaN NaN NaN 0.000000
13.013638 NaN NaN NaN NaN 0.000000
13.113638 NaN NaN NaN NaN 0.000000
13.213638 NaN NaN NaN NaN 0.000000
13.313638 NaN NaN NaN NaN 0.000000
13.413638 NaN NaN NaN NaN 0.000000
13.513638 NaN NaN NaN NaN 0.000000
13.613638 NaN NaN NaN NaN 0.000000
13.713638 NaN NaN NaN NaN 0.000000
13.813638 NaN NaN NaN NaN 0.000000
13.913638 NaN NaN NaN NaN 0.000000
14.013638 NaN NaN NaN NaN 0.000000
14.113638 NaN NaN NaN NaN 0.000000
14.213638 NaN NaN NaN NaN 0.000000
14.313638 NaN NaN NaN NaN 0.000000
14.413638 NaN NaN NaN NaN 0.000000
14.513638 NaN NaN NaN NaN 0.000000
14.613638 NaN NaN NaN NaN 0.000000
14.713638 NaN NaN NaN NaN 0.000000
14.813638 NaN NaN NaN NaN 0.000000
14.913638 NaN NaN NaN NaN 0.000000
15.013638 NaN NaN NaN NaN 0.000000
15.113638 NaN NaN NaN NaN 0.000000


==> Figures/paper_figures/nb_sim_qam8_star_0.70.txt <==
esno ber ser gmi mi postfec
5.222193 0.123286 0.283825 1.802727 1.950971 0.274427
5.322193 0.120900 0.278483 1.820964 1.971828 0.267314
5.422193 0.118515 0.273139 1.839203 1.992680 0.260073
5.522193 0.116333 0.267452 1.858087 2.012550 0.252544
5.622193 0.114148 0.261763 1.876984 2.032416 0.244874
5.722193 0.111272 0.255908 1.899215 2.051584 0.236905
5.822193 0.108399 0.250055 1.921441 2.070758 0.228643
5.922193 0.106363 0.244525 1.942792 2.091425 0.219914
6.022193 0.104324 0.238992 1.964151 2.112084 0.210888
6.122193 0.101431 0.232677 1.987888 2.130822 0.201381
6.222193 0.098540 0.226366 2.011603 2.149565 0.191106
6.322193 0.096278 0.221126 2.029493 2.169855 0.180058
6.422193 0.094017 0.215886 2.047397 2.190146 0.167540
6.522193 0.091800 0.210686 2.068874 2.210771 0.152318
6.622193 0.089582 0.205481 2.090352 2.231391 0.126244
6.722193 0.086888 0.198941 2.112045 2.250927 0.075818
6.822193 0.084195 0.192408 2.133734 2.270461 0.023663
6.922193 0.082050 0.187868 2.154209 2.289350 0.003273
7.022193 0.079903 0.183325 2.174686 2.308243 0.000135
7.122193 0.077550 0.177822 2.195641 2.328077 0.000000
7.222193 0.075197 0.172320 2.216595 2.347905 0.000000
7.322193 0.073078 0.166770 2.237119 2.366469 0.000000
7.422193 0.070959 0.161223 2.257644 2.385029 0.000000
7.522193 0.068750 0.156593 2.278460 2.402520 0.000000
7.622193 0.066541 0.151960 2.299277 2.420016 0.000000
7.722193 0.064161 0.146555 2.320388 2.438513 0.000000
7.822193 0.061783 0.141153 2.341492 2.457008 0.000000
7.922193 0.059991 0.136463 2.360623 2.474837 0.000000
8.022193 0.058198 0.131775 2.379746 2.492668 0.000000
8.122193 0.056366 0.127810 2.396831 2.511384 0.000000
8.222193 0.054532 0.123842 2.413939 2.530090 0.000000
8.322193 0.052370 0.119020 2.437277 2.546154 0.000000
8.422193 0.050210 0.114200 2.460595 2.562217 0.000000
8.522193 0.048410 0.110010 2.478486 2.578111 0.000000
8.622193 0.046609 0.105818 2.496390 2.594004 0.000000
8.722193 0.044491 0.101118 2.517389 2.609532 0.000000
8.822193 0.042375 0.096420 2.538368 2.625061 0.000000
8.922193 0.040606 0.092463 2.553899 2.640881 0.000000
9.022193 0.038837 0.088506 2.569441 2.656693 0.000000
9.122193 0.037166 0.084653 2.587730 2.670492 0.000000
9.222193 0.035496 0.080802 2.606014 2.684288 0.000000
9.322193 0.033943 0.077184 2.622860 2.697598 0.000000
9.422193 0.032389 0.073566 2.639704 2.710910 0.000000
9.522193 0.030773 0.069841 2.656041 2.724754 0.000000
9.622193 0.029158 0.066119 2.672368 2.738595 0.000000
9.722193 0.027832 0.063094 2.685892 2.751535 0.000000
9.822193 0.026505 0.060068 2.699421 2.764471 0.000000
9.922193 0.025122 0.056913 2.714291 2.776093 0.000000
10.022193 0.023739 0.053759 2.729160 2.787713 0.000000
10.122193 0.022428 0.050892 2.744088 2.799022 0.000000
10.222193 0.021117 0.048024 2.759011 2.810326 0.000000


==> Figures/paper_figures/nb_sim_qam8_star_0.75.txt <==
esno ber ser gmi mi postfec
5.521825 0.116341 0.267473 1.858018 2.012476 0.263254
5.621825 0.114158 0.261785 1.876903 2.032346 0.256824
5.721825 0.111283 0.255930 1.899133 2.051514 0.250238
5.821825 0.108407 0.250075 1.921363 2.070682 0.243657
5.921825 0.106371 0.244545 1.942713 2.091349 0.236944
6.021825 0.104335 0.239015 1.964064 2.112015 0.230136
6.121825 0.101442 0.232700 1.987801 2.130753 0.223163
6.221825 0.098548 0.226385 2.011538 2.149490 0.215932
6.321825 0.096287 0.221145 2.029428 2.169780 0.208633
6.421825 0.094025 0.215905 2.047318 2.190071 0.201073
6.521825 0.091808 0.210705 2.068795 2.210695 0.193273
6.621825 0.089592 0.205505 2.090272 2.231319 0.185145
6.721825 0.086897 0.198965 2.111966 2.250855 0.176643
6.821825 0.084203 0.192425 2.133659 2.270391 0.167608
6.921825 0.082058 0.187885 2.154134 2.289281 0.158067
7.021825 0.079912 0.183345 2.174609 2.308170 0.147597
7.121825 0.077558 0.177842 2.195564 2.328004 0.135581
7.221825 0.075205 0.172340 2.216519 2.347837 0.119320
7.321825 0.073086 0.166790 2.237043 2.366401 0.089168
7.421825 0.070967 0.161240 2.257567 2.384965 0.042886
7.521825 0.068758 0.156610 2.278383 2.402456 0.009545
7.621825 0.066550 0.151980 2.299200 2.419948 0.000919
7.721825 0.064170 0.146575 2.320311 2.438445 0.000021
7.821825 0.061790 0.141170 2.341422 2.456943 0.000003
7.921825 0.059997 0.136480 2.360552 2.474771 0.000000
8.021825 0.058205 0.131790 2.379683 2.492599 0.000000
8.121825 0.056372 0.127825 2.396768 2.511315 0.000000
8.221825 0.054540 0.123860 2.413853 2.530031 0.000000
8.321825 0.052378 0.119038 2.437191 2.546095 0.000000
8.421825 0.050217 0.114215 2.460529 2.562158 0.000000
8.521825 0.048417 0.110025 2.478421 2.578053 0.000000
8.621825 0.046617 0.105835 2.496312 2.593947 0.000000
8.721825 0.044499 0.101135 2.517311 2.609475 0.000000
8.821825 0.042382 0.096435 2.538310 2.625003 0.000000
8.921825 0.040613 0.092478 2.553842 2.640823 0.000000
9.021825 0.038843 0.088520 2.569374 2.656643 0.000000
9.121825 0.037173 0.084668 2.587663 2.670441 0.000000
9.221825 0.035502 0.080815 2.605952 2.684239 0.000000
9.321825 0.033948 0.077198 2.622798 2.697549 0.000000
9.421825 0.032395 0.073580 2.639644 2.710859 0.000000
9.521825 0.030779 0.069855 2.655981 2.724703 0.000000
9.621825 0.029163 0.066130 2.672318 2.738548 0.000000
9.721825 0.027837 0.063105 2.685842 2.751488 0.000000
9.821825 0.026510 0.060080 2.699367 2.764428 0.000000
9.921825 0.025127 0.056925 2.714236 2.776050 0.000000
10.021825 0.023743 0.053770 2.729105 2.787672 0.000000
10.121825 0.022433 0.050903 2.744033 2.798980 0.000000
10.221825 0.021122 0.048035 2.758961 2.810289 0.000000
10.321825 0.019806 0.044993 2.772566 2.820565 0.000000
10.421825 0.018490 0.041950 2.786171 2.830842 0.000000
10.521825 0.017523 0.039568 2.798262 2.840459 0.000000


==> Figures/paper_figures/nb_sim_qam8_star_0.80.txt <==
esno ber ser gmi mi postfec
5.802112 0.108974 0.251229 1.916981 2.066904 0.250311
5.902112 0.106772 0.245635 1.938505 2.087275 0.244411
6.002112 0.104736 0.240105 1.959855 2.107941 0.238400
6.102112 0.102012 0.233945 1.983122 2.127059 0.232341
6.202112 0.099119 0.227630 2.006859 2.145796 0.226312
6.302112 0.096733 0.222178 2.025901 2.165781 0.220249
6.402112 0.094471 0.216938 2.043791 2.186071 0.214008
6.502112 0.092245 0.211730 2.064561 2.206629 0.207729
6.602112 0.090029 0.206530 2.086039 2.227253 0.201457
6.702112 0.087429 0.200254 2.107689 2.247004 0.195061
6.802112 0.084734 0.193714 2.129383 2.266540 0.188680
6.902112 0.082481 0.188780 2.150098 2.285557 0.182054
7.002112 0.080335 0.184240 2.170573 2.304447 0.175314
7.102112 0.078022 0.178927 2.191433 2.324094 0.168510
7.202112 0.075669 0.173425 2.212389 2.343927 0.161491
7.302112 0.073504 0.167884 2.232997 2.362741 0.154172
7.402112 0.071384 0.162334 2.253521 2.381305 0.146594
7.502112 0.069194 0.157523 2.274280 2.399008 0.138677
7.602112 0.066985 0.152893 2.295096 2.416500 0.130147
7.702112 0.064639 0.147640 2.316149 2.434799 0.121145
7.802112 0.062259 0.142235 2.337260 2.453296 0.110878
7.902112 0.060351 0.137405 2.356781 2.471256 0.097905
8.002112 0.058558 0.132715 2.375912 2.489085 0.075745
8.102112 0.056734 0.128607 2.393400 2.507626 0.038164
8.202112 0.054901 0.124642 2.410485 2.526342 0.009156
8.302112 0.052804 0.119988 2.432590 2.542928 0.000925
8.402112 0.050643 0.115166 2.455928 2.558992 0.000019
8.502112 0.048771 0.110851 2.474894 2.574919 0.000000
8.602112 0.046971 0.106661 2.492785 2.590814 0.000000
8.702112 0.044917 0.102061 2.513172 2.606414 0.000000
8.802112 0.042799 0.097361 2.534171 2.621942 0.000000
8.902112 0.040961 0.093258 2.550781 2.637704 0.000000
9.002112 0.039192 0.089300 2.566312 2.653524 0.000000
9.102112 0.037502 0.085427 2.584058 2.667721 0.000000
9.202112 0.035831 0.081574 2.602347 2.681519 0.000000
9.302112 0.034255 0.077911 2.619477 2.694925 0.000000
9.402112 0.032701 0.074293 2.636323 2.708235 0.000000
9.502112 0.031098 0.070589 2.652760 2.721974 0.000000
9.602112 0.029482 0.066864 2.669098 2.735819 0.000000
9.702112 0.028098 0.063701 2.683176 2.748937 0.000000
9.802112 0.026772 0.060676 2.696701 2.761877 0.000000
9.902112 0.025399 0.057547 2.711305 2.773759 0.000000
10.002112 0.024016 0.054392 2.726174 2.785381 0.000000
10.102112 0.022691 0.051468 2.741091 2.796751 0.000000
10.202112 0.021380 0.048600 2.756018 2.808059 0.000000
10.302112 0.020065 0.045592 2.769884 2.818539 0.000000
10.402112 0.018749 0.042550 2.783490 2.828816 0.000000
10.502112 0.017714 0.040037 2.795879 2.838563 0.000000
10.602112 0.016747 0.037655 2.807969 2.848180 0.000000
10.702112 0.015897 0.035752 2.817660 2.857482 0.000000
10.802112 0.015075 0.033967 2.826760 2.866705 0.000000


==> Figures/paper_figures/nb_sim_qam8_star_0.85.txt <==
esno ber ser gmi mi postfec
7.565402 0.067894 0.155305 2.287259 2.409784 0.151006
7.665402 0.065893 0.150582 2.306744 2.428402 0.145167
7.765402 0.063627 0.144987 2.327129 2.446645 0.139275
7.865402 0.061455 0.139811 2.347010 2.465103 0.133252
7.965402 0.059405 0.135179 2.366237 2.483838 0.127086
8.065402 0.057241 0.130304 2.386965 2.502035 0.120702
8.165402 0.054928 0.125117 2.409636 2.519534 0.114317
8.265402 0.052883 0.120382 2.430155 2.536716 0.107511
8.365402 0.051184 0.116232 2.447888 2.553488 0.100351
8.465402 0.049502 0.112275 2.465818 2.569652 0.092660
8.565402 0.047843 0.108570 2.484002 2.585028 0.084295
8.665402 0.045926 0.104233 2.503855 2.600487 0.073855
8.765402 0.043675 0.099075 2.525869 2.616054 0.056335
8.865402 0.041637 0.094407 2.545412 2.631798 0.028168
8.965402 0.039874 0.090372 2.561757 2.647773 0.006912
9.065402 0.038075 0.086297 2.578991 2.663341 0.000669
9.165402 0.036226 0.082172 2.597377 2.678382 0.000039
9.265402 0.034672 0.078578 2.613760 2.692045 0.000000
9.365402 0.033499 0.075671 2.627549 2.703924 0.000000
9.465402 0.032136 0.072499 2.642269 2.716538 0.000000
9.565402 0.030529 0.068987 2.658194 2.730104 0.000000
9.665402 0.028895 0.065392 2.674977 2.743372 0.000000
9.765402 0.027226 0.061689 2.692870 2.756254 0.000000
9.865402 0.025815 0.058576 2.707963 2.768998 0.000000
9.965402 0.024736 0.056226 2.719430 2.781565 0.000000
10.065402 0.023521 0.053452 2.732653 2.793163 0.000000
10.165402 0.022131 0.050130 2.748151 2.803506 0.000000
10.265402 0.020764 0.046961 2.762879 2.813962 0.000000
10.365402 0.019426 0.043991 2.776610 2.824567 0.000000
10.465402 0.018299 0.041455 2.788638 2.834515 0.000000
10.565402 0.017445 0.039483 2.798461 2.843610 0.000000
10.665402 0.016481 0.037343 2.809000 2.852629 0.000000
10.765402 0.015376 0.034985 2.820465 2.861550 0.000000
10.865402 0.014389 0.032761 2.831604 2.870095 0.000000
10.965402 0.013556 0.030708 2.842323 2.878155 0.000000
11.065402 0.012649 0.028604 2.853111 2.886107 0.000000
11.165402 0.011646 0.026434 2.863988 2.893922 0.000000
11.265402 0.010800 0.024493 2.873486 2.901329 0.000000
11.365402 0.010156 0.022848 2.881201 2.908211 0.000000
11.465402 0.009467 0.021213 2.889222 2.914868 0.000000
11.565402 0.008717 0.019590 2.897638 2.921235 0.000000
11.665402 0.008058 0.018111 2.904853 2.926990 0.000000
11.765402 0.007517 0.016816 2.910512 2.931953 0.000000
11.865402 0.006912 0.015451 2.917095 2.936961 0.000000
11.965402 0.006225 0.013996 2.924873 2.942025 0.000000
12.065402 NaN NaN NaN NaN 0.000000
12.165402 NaN NaN NaN NaN 0.000000
12.265402 NaN NaN NaN NaN 0.000000
12.365402 NaN NaN NaN NaN 0.000000
12.465402 NaN NaN NaN NaN 0.000000
12.565402 NaN NaN NaN NaN 0.000000
12.665402 NaN NaN NaN NaN 0.000000
12.765402 NaN NaN NaN NaN 0.000000
12.865402 NaN NaN NaN NaN 0.000000
12.965402 NaN NaN NaN NaN 0.000000
13.065402 NaN NaN NaN NaN 0.000000
13.165402 NaN NaN NaN NaN 0.000000
13.265402 NaN NaN NaN NaN 0.000000
13.365402 NaN NaN NaN NaN 0.000000
13.465402 NaN NaN NaN NaN 0.000000
13.565402 NaN NaN NaN NaN 0.000000


==> Figures/paper_figures/nb_sim_qam8_star_0.90.txt <==
esno ber ser gmi mi postfec
7.313638 0.073358 0.167314 2.236395 2.362474 0.168087
7.413638 0.070693 0.161589 2.258472 2.381112 0.162593
7.513638 0.068825 0.157402 2.277532 2.399997 0.157427
7.613638 0.067027 0.153352 2.296322 2.418904 0.152260
7.713638 0.064800 0.147883 2.316577 2.437202 0.147134
7.813638 0.062534 0.142288 2.336962 2.455445 0.142096
7.913638 0.060466 0.137577 2.356285 2.474140 0.137185
8.013638 0.058416 0.132944 2.375512 2.492875 0.132138
8.113638 0.056125 0.127802 2.397901 2.510476 0.127110
8.213638 0.053813 0.122615 2.420571 2.527975 0.122388
8.313638 0.052063 0.118380 2.438709 2.544806 0.117448
8.413638 0.050364 0.114230 2.456442 2.561578 0.112657
8.513638 0.048702 0.110488 2.474589 2.577069 0.107730
8.613638 0.047043 0.106783 2.492774 2.592445 0.102807
8.713638 0.044840 0.101745 2.514474 2.607996 0.098041
8.813638 0.042589 0.096587 2.536488 2.623562 0.093121
8.913638 0.040787 0.092460 2.553296 2.639504 0.088150
9.013638 0.039024 0.088425 2.569640 2.655479 0.082916
9.113638 0.037183 0.084308 2.587859 2.670596 0.077816
9.213638 0.035335 0.080183 2.606246 2.685637 0.072419
9.313638 0.034106 0.077176 2.620411 2.697775 0.066726
9.413638 0.032933 0.074268 2.634201 2.709654 0.060540
9.513638 0.031361 0.070805 2.649951 2.723082 0.053558
9.613638 0.029753 0.067293 2.665876 2.736648 0.043420
9.713638 0.028090 0.063606 2.683608 2.749586 0.026832
9.813638 0.026422 0.059903 2.701501 2.762467 0.009626
9.913638 0.025294 0.057442 2.713494 2.775060 0.001671
10.013638 0.024215 0.055092 2.724961 2.787627 0.000120
10.113638 0.022850 0.051850 2.740128 2.798152 0.000005
10.213638 0.021460 0.048527 2.755626 2.808494 0.000000
10.313638 0.020119 0.045528 2.769502 2.819078 0.000000
10.413638 0.018781 0.042558 2.783234 2.829683 0.000000
10.513638 0.017887 0.040504 2.793376 2.838902 0.000000
10.613638 0.017033 0.038531 2.803199 2.847997 0.000000
10.713638 0.015948 0.036206 2.814530 2.856932 0.000000
10.813638 0.014842 0.033848 2.825995 2.865853 0.000000
10.913638 0.013987 0.031771 2.836775 2.873983 0.000000
11.013638 0.013155 0.029718 2.847494 2.882042 0.000000
11.113638 0.012165 0.027558 2.858357 2.889877 0.000000
11.213638 0.011162 0.025388 2.869234 2.897691 0.000000
11.313638 0.010489 0.023700 2.877208 2.904649 0.000000
11.413638 0.009846 0.022055 2.884923 2.911530 0.000000
11.513638 0.009105 0.020430 2.893281 2.917939 0.000000
11.613638 0.008355 0.018808 2.901697 2.924306 0.000000
11.713638 0.007797 0.017486 2.907583 2.929384 0.000000
11.813638 0.007256 0.016191 2.913242 2.934347 0.000000
11.913638 0.006580 0.014749 2.920847 2.939404 0.000000
12.013638 0.005893 0.013294 2.928625 2.944468 0.000000
12.113638 NaN NaN NaN NaN 0.000000
12.213638 NaN NaN NaN NaN 0.000000
12.313638 NaN NaN NaN NaN 0.000000
12.413638 NaN NaN NaN NaN 0.000000
12.513638 NaN NaN NaN NaN 0.000000
12.613638 NaN NaN NaN NaN 0.000000
12.713638 NaN NaN NaN NaN 0.000000
12.813638 NaN NaN NaN NaN 0.000000
12.913638 NaN NaN NaN NaN 0.000000
13.013638 NaN NaN NaN NaN 0.000000
13.113638 NaN NaN NaN NaN 0.000000
13.213638 NaN NaN NaN NaN 0.000000
13.313638 NaN NaN NaN NaN 0.000000
13.413638 NaN NaN NaN NaN 0.000000
13.513638 NaN NaN NaN NaN 0.000000
13.613638 NaN NaN NaN NaN 0.000000
13.713638 NaN NaN NaN NaN 0.000000
13.813638 NaN NaN NaN NaN 0.000000
13.913638 NaN NaN NaN NaN 0.000000
14.013638 NaN NaN NaN NaN 0.000000
14.113638 NaN NaN NaN NaN 0.000000
14.213638 NaN NaN NaN NaN 0.000000
14.313638 NaN NaN NaN NaN 0.000000
14.413638 NaN NaN NaN NaN 0.000000
14.513638 NaN NaN NaN NaN 0.000000
14.613638 NaN NaN NaN NaN 0.000000
14.713638 NaN NaN NaN NaN 0.000000
14.813638 NaN NaN NaN NaN 0.000000
14.913638 NaN NaN NaN NaN 0.000000
15.013638 NaN NaN NaN NaN 0.000000
15.113638 NaN NaN NaN NaN 0.000000


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_33.txt <==
0.33525412  0.20315152   
0.34246829  0.19023990   
0.34927615  0.17670707   
0.35628749  0.16012273   
0.36337605  0.13554545   
0.37006527  0.09618434   
0.37781662  0.01664343   
0.38503604  0.00008664   
0.38879894  0.00000051   


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_40.txt <==
0.39256668  0.19315455   
0.39982939  0.18275556   
0.40729416  0.17159697   
0.41527821  0.15844949   
0.42258335  0.14318182   
0.43077807  0.12281566   
0.43791104  0.08992677   
0.44612590  0.02208333   
0.45387126  0.00023912   
0.45772180  0.00000821   


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_50.txt <==
0.49402037  0.14634040   
0.50298270  0.13588283   
0.51036031  0.12605253   
0.51865083  0.11311212   
0.52716676  0.09791768   
0.53557256  0.07580253   
0.54424715  0.03750253   
0.55187560  0.00443333   
0.56101785  0.00001707   


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_60.txt <==
0.59532609  0.11512596   
0.60463372  0.10646356   
0.61232048  0.09794152   
0.62060596  0.08816671   
0.62910409  0.07399682   
0.63800703  0.05029449   
0.64690061  0.00947134   
0.65482756  0.00020751   
0.65975275  0.00001275   


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_67.txt <==
0.66408709  0.08910455   
0.67241304  0.08151869   
0.68023623  0.07312020   
0.68934046  0.06156010   
0.69761120  0.04651869   
0.70672455  0.01834545   
0.71463474  0.00204141   
0.71880745  0.00008987   


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_75.txt <==
0.74811294  0.06480623   
0.75616797  0.05892205   
0.76407981  0.05185377   
0.77236803  0.04069540   
0.77969437  0.02590795   
0.78775086  0.00431984   
0.79636143  0.00004218   


==> OFC 2017/Figures/paper_figures/BERout_GMI_256QAM_R_0_83.txt <==
0.82808073  0.04235253   
0.83586978  0.03671667   
0.84273788  0.03121465   
0.85053507  0.02255253   
0.85851447  0.00936414   
0.86529405  0.00107828   
0.87269034  0.00002619   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_33.txt <==
0.32481127  0.19527050   
0.33677179  0.17720800   
0.34907819  0.15568260   
0.36132295  0.12670410   
0.37417024  0.06648563   
0.38710054  0.00120305   
0.39383513  0.00000415   
0.40051117  0.00000023   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_40.txt <==
0.40060479  0.15882071   
0.41355068  0.14025606   
0.42808444  0.11292576   
0.44181819  0.06418990   
0.45688170  0.00126616   
0.46376957  0.00001456   
0.47111916  0.00000051   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_50.txt <==
0.50061948  0.12183586   
0.51680736  0.10161717   
0.53124458  0.07858586   
0.54666005  0.03604343   
0.55780458  0.00408990   
0.56258316  0.00054848   
0.57065168  0.00000944   
0.57855107  0.00000050   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_60.txt <==
0.59461007  0.10328434   
0.61007447  0.08872046   
0.62636794  0.06937702   
0.64203508  0.03450252   
0.65796533  0.00053481   
0.67386430  0.00000057   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_67.txt <==
0.64210031  0.09582980   
0.65826308  0.08434640   
0.67387800  0.07144180   
0.68975968  0.05438760   
0.70560621  0.02486663   
0.72081261  0.00048958   
0.73591462  0.00000093   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_75.txt <==
0.73552885  0.06722645   
0.75131862  0.05708151   
0.76544626  0.04495313   
0.77971418  0.02400681   
0.79436462  0.00139518   
0.80813831  0.00000213   


==> OFC 2017/Figures/paper_figures/BERout_GMI_4QAM_R_0_83.txt <==
0.82146853  0.04310253   
0.83508277  0.03435455   
0.84665330  0.02512020   
0.85918797  0.00972626   
0.87103529  0.00030155   
0.88179565  0.00000861   
0.88719880  0.00000294   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_33.txt <==
0.33238484  0.20100657   
0.34089854  0.18573384   
0.34891218  0.17053081   
0.35861831  0.14707071   
0.36646404  0.11596970   
0.37576706  0.04012980   
0.38408778  0.00150505   
0.38681464  0.00050350   
0.38887355  0.00001425   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_40.txt <==
0.40290809  0.17114091   
0.41117988  0.15786162   
0.42092913  0.14102222   
0.43012531  0.11831717   
0.43990478  0.07634091   
0.44900497  0.01080404   
0.45890987  0.00001573   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_50.txt <==
0.49850302  0.13501364   
0.50733269  0.12448333   
0.51711770  0.11106515   
0.52802937  0.09285253   
0.53821950  0.06688889   
0.54777197  0.02312525   
0.55424514  0.00424747   
0.55827213  0.00046343   
0.56100165  0.00007536   
0.56360381  0.00000678   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_60.txt <==
0.60964140  0.09728963   
0.61989665  0.08486989   
0.63083295  0.06826312   
0.63989002  0.04138415   
0.65073615  0.00305797   
0.66053020  0.00000488   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_67.txt <==
0.66099192  0.08886768   
0.67048376  0.08012576   
0.68043677  0.07073434   
0.69073418  0.05775808   
0.70121633  0.03564444   
0.71196484  0.00539495   
0.72090768  0.00004907   
0.73079343  0.00000107   
0.74068107  0.00000039   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_75.txt <==
0.74072404  0.06853730   
0.75034277  0.06166241   
0.76022765  0.05403919   
0.76969716  0.04347060   
0.77962333  0.02573071   
0.78977385  0.00231418   
0.79879515  0.00002150   


==> OFC 2017/Figures/paper_figures/BERout_GMI_64QAM_R_0_83.txt <==
0.82697681  0.04221616   
0.83583526  0.03575505   
0.84512441  0.02807576   
0.85322178  0.01878131   
0.86198094  0.00420404   
0.87064791  0.00016531   
0.87913696  0.00000385   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_33.txt <==
0.32962885  0.19620707   
0.34065517  0.17799798   
0.35202378  0.15449192   
0.36306439  0.12601768   
0.37498854  0.05504444   
0.38710845  0.00011647   
0.39304914  0.00000547   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_40.txt <==
0.39825716  0.16941869   
0.41186155  0.15078333   
0.42388774  0.12760606   
0.43620008  0.09343384   
0.44916525  0.01490303   
0.46251229  0.00003068   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_50.txt <==
0.48975897  0.13903838   
0.50345950  0.12399697   
0.51740850  0.10582677   
0.53057457  0.08347980   
0.54526494  0.03866515   
0.55555719  0.00489394   
0.55965346  0.00153535   
0.56690623  0.00001358   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_60.txt <==
0.58908200  0.11201548   
0.60473495  0.09824803   
0.61931201  0.08166094   
0.63361475  0.05854890   
0.65013864  0.00853718   
0.66442807  0.00002142   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_67.txt <==
0.66462605  0.08168182   
0.67983108  0.06818586   
0.69599264  0.04735606   
0.70970414  0.01374293   
0.72541923  0.00006485   
0.74047453  0.00000102   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_75.txt <==
0.75506001  0.05495972   
0.77029194  0.04087061   
0.78454112  0.01295448   
0.79915846  0.00009793   
0.80570838  0.00000560   


==> OFC 2017/Figures/paper_figures/BERout_GMI_8QAM_R_0_83.txt <==
0.83954010  0.03107626   
0.85188527  0.01944646   
0.86378085  0.00426667   
0.87565948  0.00007422   
0.88129654  0.00000889   


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_rect_0.70.txt <==
esno ber ser gmi mi postfec
5.222193 0.110745 0.309216 1.888632 1.899402 0.302942
5.322193 0.108548 0.304018 1.909834 1.918623 0.296391
5.422193 0.106351 0.298821 1.931025 1.937843 0.289565
5.522193 0.104274 0.293563 1.949018 1.956930 0.282695
5.622193 0.102198 0.288307 1.967026 1.976021 0.275857
5.722193 0.100345 0.283530 1.989272 1.995984 0.268724
5.822193 0.098490 0.278747 2.011503 2.015944 0.261324
5.922193 0.096088 0.272359 2.029560 2.035249 0.253769
6.022193 0.093688 0.265976 2.047627 2.054553 0.246056
6.122193 0.091683 0.260854 2.068725 2.073547 0.238027
6.222193 0.089679 0.255729 2.089808 2.092543 0.229739
6.322193 0.087569 0.250134 2.106539 2.112031 0.220736
6.422193 0.085457 0.244536 2.123292 2.131517 0.211619
6.522193 0.082934 0.237908 2.145946 2.150176 0.201756
6.622193 0.080413 0.231285 2.168588 2.168836 0.191157
6.722193 0.078466 0.225920 2.188042 2.187737 0.179225
6.822193 0.076519 0.220555 2.207494 2.206638 0.165361
6.922193 0.074514 0.215050 2.226133 2.225840 0.144854
7.022193 0.072509 0.209544 2.244771 2.245041 0.103510
7.122193 0.070401 0.203799 2.262989 2.263825 0.043838
7.222193 0.068294 0.198058 2.281209 2.282609 0.008567
7.322193 0.066653 0.193408 2.299810 2.300971 0.000690
7.422193 0.065013 0.188759 2.318401 2.319336 0.000015
7.522193 0.063448 0.184489 2.334406 2.338462 0.000000
7.622193 0.061880 0.180212 2.350429 2.357574 0.000000
7.722193 0.059615 0.174050 2.371661 2.372868 0.000000
7.822193 0.057353 0.167894 2.392867 2.388172 0.000000
7.922193 0.055811 0.163436 2.407380 2.406001 0.000000
8.022193 0.054268 0.158976 2.421900 2.423821 0.000000
8.122193 0.052447 0.153758 2.438275 2.439282 0.000000
8.222193 0.050627 0.148543 2.454654 2.454750 0.000000
8.322193 0.049008 0.144018 2.472059 2.472043 0.000000
8.422193 0.047388 0.139491 2.489465 2.489333 0.000000
8.522193 0.045571 0.134276 2.507162 2.505454 0.000000
8.622193 0.043754 0.129064 2.524852 2.521570 0.000000
8.722193 0.042257 0.124674 2.540545 2.536435 0.000000
8.822193 0.040760 0.120286 2.556229 2.551304 0.000000
8.922193 0.039478 0.116581 2.569439 2.567384 0.000000
9.022193 0.038195 0.112875 2.582656 2.583457 0.000000
9.122193 0.036771 0.108705 2.597666 2.597941 0.000000
9.222193 0.035347 0.104535 2.612673 2.612422 0.000000
9.322193 0.033955 0.100570 2.626693 2.626233 0.000000
9.422193 0.032563 0.096605 2.640713 2.640042 0.000000
9.522193 0.031143 0.092485 2.654881 2.653190 0.000000
9.622193 0.029725 0.088370 2.669034 2.666338 0.000000
9.722193 0.028821 0.085688 2.679504 2.679611 0.000000
9.822193 0.027915 0.083001 2.689990 2.692882 0.000000
9.922193 0.026582 0.079071 2.704943 2.705492 0.000000
10.022193 0.025249 0.075142 2.719881 2.718099 0.000000
10.122193 0.024049 0.071612 2.730817 2.729747 0.000000
10.222193 0.022850 0.068086 2.741750 2.741391 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_rect_0.75.txt <==
esno ber ser gmi mi postfec
5.521825 0.104282 0.293582 1.948951 1.956860 0.290545
5.621825 0.102205 0.288325 1.966944 1.975948 0.284397
5.721825 0.100352 0.283548 1.989190 1.995910 0.278251
5.821825 0.098498 0.278770 2.011437 2.015873 0.271991
5.921825 0.096097 0.272382 2.029493 2.035178 0.265822
6.021825 0.093695 0.265995 2.047549 2.054484 0.259475
6.121825 0.091691 0.260872 2.068648 2.073477 0.253011
6.221825 0.089687 0.255750 2.089746 2.092471 0.246534
6.321825 0.087577 0.250155 2.106477 2.111959 0.239784
6.421825 0.085467 0.244560 2.123209 2.131448 0.233123
6.521825 0.082943 0.237932 2.145862 2.150107 0.226229
6.621825 0.080420 0.231305 2.168516 2.168767 0.219175
6.721825 0.078473 0.225940 2.187971 2.187667 0.212001
6.821825 0.076527 0.220575 2.207425 2.206568 0.204473
6.921825 0.074522 0.215070 2.226064 2.225769 0.196734
7.021825 0.072517 0.209565 2.244704 2.244971 0.188816
7.121825 0.070408 0.203820 2.262922 2.263756 0.180272
7.221825 0.068300 0.198075 2.281140 2.282541 0.171425
7.321825 0.066659 0.193425 2.299741 2.300903 0.161727
7.421825 0.065018 0.188775 2.318342 2.319265 0.151154
7.521825 0.063453 0.184505 2.334347 2.338392 0.138891
7.621825 0.061888 0.180235 2.350351 2.357518 0.120974
7.721825 0.059623 0.174072 2.371583 2.372812 0.085569
7.821825 0.057358 0.167910 2.392814 2.388107 0.037094
7.921825 0.055817 0.163453 2.407327 2.405936 0.007569
8.021825 0.054275 0.158995 2.421840 2.423765 0.000809
8.121825 0.052454 0.153778 2.438215 2.439225 0.000034
8.221825 0.050633 0.148560 2.454590 2.454686 0.000000
8.321825 0.049014 0.144035 2.471995 2.471980 0.000000
8.421825 0.047395 0.139510 2.489400 2.489273 0.000000
8.521825 0.045578 0.134295 2.507097 2.505394 0.000000
8.621825 0.043760 0.129080 2.524794 2.521515 0.000000
8.721825 0.042263 0.124690 2.540487 2.536380 0.000000
8.821825 0.040765 0.120300 2.556180 2.551245 0.000000
8.921825 0.039483 0.116595 2.569391 2.567324 0.000000
9.021825 0.038200 0.112890 2.582601 2.583404 0.000000
9.121825 0.036776 0.108720 2.597611 2.597888 0.000000
9.221825 0.035352 0.104550 2.612621 2.612372 0.000000
9.321825 0.033960 0.100585 2.626641 2.626183 0.000000
9.421825 0.032568 0.096620 2.640661 2.639994 0.000000
9.521825 0.031148 0.092500 2.654829 2.653141 0.000000
9.621825 0.029728 0.088380 2.668996 2.666289 0.000000
9.721825 0.028824 0.085698 2.679465 2.679562 0.000000
9.821825 0.027920 0.083015 2.689935 2.692836 0.000000
9.921825 0.026587 0.079085 2.704888 2.705446 0.000000
10.021825 0.025253 0.075155 2.719841 2.718056 0.000000
10.121825 0.024053 0.071625 2.730777 2.729704 0.000000
10.221825 0.022853 0.068095 2.741714 2.741352 0.000000
10.321825 0.021985 0.065563 2.751760 2.752077 0.000000
10.421825 0.021117 0.063030 2.761807 2.762802 0.000000
10.521825 0.020056 0.059870 2.772886 2.773834 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_rect_0.80.txt <==
esno ber ser gmi mi postfec
5.802112 0.098864 0.279712 2.007052 2.011938 0.276754
5.902112 0.096570 0.273642 2.025934 2.031373 0.270972
6.002112 0.094168 0.267254 2.043990 2.050678 0.265199
6.102112 0.092086 0.261882 2.064489 2.069733 0.259362
6.202112 0.090082 0.256760 2.085587 2.088727 0.253614
6.302112 0.087993 0.251258 2.103179 2.108118 0.247680
6.402112 0.085883 0.245663 2.119910 2.127606 0.241871
6.502112 0.083441 0.239239 2.141397 2.146429 0.235896
6.602112 0.080917 0.232611 2.164050 2.165088 0.229989
6.702112 0.078857 0.226998 2.184136 2.183941 0.224026
6.802112 0.076910 0.221633 2.203590 2.202842 0.218157
6.902112 0.074917 0.216155 2.222390 2.221984 0.212017
7.002112 0.072912 0.210650 2.241029 2.241186 0.205990
7.102112 0.070824 0.204952 2.259331 2.260053 0.199804
7.202112 0.068716 0.199207 2.277549 2.278838 0.193523
7.302112 0.066983 0.194342 2.296074 2.297284 0.187110
7.402112 0.065342 0.189692 2.314676 2.315646 0.180697
7.502112 0.063762 0.185347 2.331192 2.334621 0.174088
7.602112 0.062197 0.181077 2.347196 2.353747 0.167302
7.702112 0.060070 0.175287 2.367397 2.369797 0.160269
7.802112 0.057805 0.169125 2.388629 2.385092 0.152973
7.902112 0.056121 0.164331 2.404466 2.402421 0.145248
8.002112 0.054579 0.159874 2.418979 2.420250 0.137270
8.102112 0.052813 0.154806 2.434987 2.436178 0.128727
8.202112 0.050992 0.149589 2.451362 2.451639 0.119067
8.302112 0.049333 0.144927 2.468564 2.468571 0.107779
8.402112 0.047714 0.140402 2.485969 2.485864 0.089357
8.502112 0.045936 0.135323 2.503608 2.502216 0.055573
8.602112 0.044118 0.130108 2.521305 2.518337 0.019147
8.702112 0.042558 0.125555 2.537394 2.533450 0.003044
8.802112 0.041060 0.121165 2.553087 2.548315 0.000171
8.902112 0.039735 0.117325 2.566787 2.564155 0.000004
9.002112 0.038453 0.113620 2.579997 2.580234 0.000000
9.102112 0.037057 0.109542 2.594652 2.595033 0.000000
9.202112 0.035632 0.105372 2.609662 2.609516 0.000000
9.302112 0.034234 0.101367 2.623877 2.623460 0.000000
9.402112 0.032843 0.097402 2.637897 2.637271 0.000000
9.502112 0.031428 0.093312 2.652036 2.650550 0.000000
9.602112 0.030008 0.089192 2.666203 2.663697 0.000000
9.702112 0.029002 0.086226 2.677402 2.676946 0.000000
9.802112 0.028098 0.083544 2.687871 2.690219 0.000000
9.902112 0.026850 0.079860 2.701940 2.702960 0.000000
10.002112 0.025516 0.075930 2.716893 2.715570 0.000000
10.102112 0.024290 0.072321 2.728621 2.727408 0.000000
10.202112 0.023090 0.068791 2.739558 2.739056 0.000000
10.302112 0.022156 0.066062 2.749780 2.749962 0.000000
10.402112 0.021288 0.063529 2.759827 2.760687 0.000000
10.502112 0.020265 0.060493 2.770702 2.771659 0.000000
10.602112 0.019204 0.057333 2.781781 2.782692 0.000000
10.702112 0.018231 0.054400 2.792217 2.793141 0.000000
10.802112 0.017279 0.051522 2.802496 2.803448 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_rect_0.85.txt <==
esno ber ser gmi mi postfec
7.565402 0.062461 0.181796 2.340854 2.343583 0.179509
7.665402 0.060593 0.176597 2.359195 2.361470 0.174042
7.765402 0.058488 0.170762 2.379700 2.378652 0.168569
7.865402 0.056713 0.165830 2.397087 2.395785 0.163141
7.965402 0.055367 0.162068 2.410437 2.412855 0.157545
8.065402 0.053698 0.157388 2.426855 2.430148 0.151967
8.165402 0.051614 0.151521 2.447245 2.447729 0.146322
8.265402 0.049780 0.146292 2.465460 2.465465 0.140696
8.365402 0.048269 0.141889 2.480858 2.483400 0.134934
8.465402 0.046684 0.137316 2.496422 2.499542 0.128923
8.565402 0.045003 0.132521 2.512198 2.513361 0.122897
8.665402 0.043359 0.127837 2.528469 2.528340 0.116643
8.765402 0.041763 0.123297 2.545380 2.544819 0.110249
8.865402 0.040281 0.119067 2.560961 2.560250 0.103376
8.965402 0.038947 0.115240 2.574818 2.574324 0.096040
9.065402 0.037653 0.111508 2.588476 2.589168 0.087919
9.165402 0.036410 0.107900 2.601877 2.605009 0.077518
9.265402 0.035094 0.104060 2.615417 2.619266 0.059944
9.365402 0.033685 0.099917 2.629138 2.631470 0.032273
9.465402 0.032239 0.095692 2.643616 2.644826 0.009408
9.565402 0.030746 0.091360 2.659077 2.659673 0.001229
9.665402 0.029421 0.087478 2.673438 2.673587 0.000098
9.765402 0.028314 0.084181 2.686376 2.686292 0.000000
9.865402 0.027182 0.080826 2.698875 2.698725 0.000000
9.965402 0.026017 0.077399 2.710808 2.710805 0.000000
10.065402 0.024908 0.074141 2.722194 2.722732 0.000000
10.165402 0.023872 0.071104 2.732872 2.734462 0.000000
10.265402 0.022787 0.067930 2.744381 2.745928 0.000000
10.365402 0.021640 0.064580 2.756965 2.757051 0.000000
10.465402 0.020543 0.061354 2.768325 2.768058 0.000000
10.565402 0.019510 0.058289 2.778101 2.778913 0.000000
10.665402 0.018568 0.055488 2.787592 2.789147 0.000000
10.765402 0.017743 0.053028 2.796715 2.798579 0.000000
10.865402 0.016841 0.050341 2.806913 2.808000 0.000000
10.965402 0.015838 0.047361 2.818504 2.817407 0.000000
11.065402 0.014975 0.044787 2.828464 2.826750 0.000000
11.165402 0.014295 0.042737 2.836311 2.836008 0.000000
11.265402 0.013587 0.040621 2.844136 2.844529 0.000000
11.365402 0.012842 0.038421 2.851931 2.852096 0.000000
11.465402 0.012125 0.036296 2.859918 2.859678 0.000000
11.565402 0.011443 0.034269 2.868153 2.867281 0.000000
11.665402 0.010767 0.032256 2.875636 2.874814 0.000000
11.765402 0.010100 0.030261 2.882146 2.882255 0.000000
11.865402 0.009465 0.028362 2.888941 2.888914 0.000000
11.965402 0.008873 0.026587 2.896108 2.894562 0.000000
12.065402 NaN NaN NaN NaN 0.000000
12.165402 NaN NaN NaN NaN 0.000000
12.265402 NaN NaN NaN NaN 0.000000
12.365402 NaN NaN NaN NaN 0.000000
12.465402 NaN NaN NaN NaN 0.000000
12.565402 NaN NaN NaN NaN 0.000000
12.665402 NaN NaN NaN NaN 0.000000
12.765402 NaN NaN NaN NaN 0.000000
12.865402 NaN NaN NaN NaN 0.000000
12.965402 NaN NaN NaN NaN 0.000000
13.065402 NaN NaN NaN NaN 0.000000
13.165402 NaN NaN NaN NaN 0.000000
13.265402 NaN NaN NaN NaN 0.000000
13.365402 NaN NaN NaN NaN 0.000000
13.465402 NaN NaN NaN NaN 0.000000
13.565402 NaN NaN NaN NaN 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_rect_0.90.txt <==
esno ber ser gmi mi postfec
7.313638 0.066860 0.194181 2.297886 2.298188 0.194399
7.413638 0.065031 0.188981 2.315482 2.315687 0.189135
7.513638 0.063334 0.184233 2.332226 2.334042 0.183775
7.613638 0.061648 0.179525 2.348895 2.352474 0.178702
7.713638 0.059577 0.173783 2.369086 2.369758 0.173642
7.813638 0.057472 0.167948 2.389591 2.386940 0.168530
7.913638 0.056064 0.164016 2.403527 2.404019 0.163524
8.013638 0.054717 0.160253 2.416876 2.421089 0.158587
8.113638 0.052693 0.154558 2.436690 2.438628 0.153583
8.213638 0.050609 0.148690 2.457080 2.456210 0.148928
8.313638 0.049051 0.144168 2.472887 2.474116 0.144010
8.413638 0.047540 0.139765 2.488286 2.492051 0.139295
8.513638 0.045873 0.135003 2.504032 2.506208 0.134475
8.613638 0.044193 0.130208 2.519808 2.520027 0.129933
8.713638 0.042589 0.125647 2.536626 2.536289 0.125276
8.813638 0.040992 0.121107 2.553538 2.552768 0.120603
8.913638 0.039638 0.117221 2.567645 2.567039 0.116068
9.013638 0.038304 0.113393 2.581502 2.581113 0.111409
9.113638 0.037053 0.109768 2.594940 2.596809 0.106823
9.213638 0.035810 0.106160 2.608341 2.612650 0.102266
9.313638 0.034415 0.102062 2.622035 2.625153 0.097614
9.413638 0.033005 0.097919 2.635756 2.637357 0.092933
9.513638 0.031519 0.093602 2.651074 2.651988 0.088268
9.613638 0.030026 0.089270 2.666535 2.666835 0.083466
9.713638 0.028887 0.085887 2.679679 2.679715 0.078491
9.813638 0.027781 0.082590 2.692616 2.692420 0.073420
9.913638 0.026620 0.079173 2.704631 2.704552 0.068023
10.013638 0.025455 0.075746 2.716564 2.716632 0.062108
10.113638 0.024408 0.072676 2.727345 2.728390 0.055438
10.213638 0.023372 0.069639 2.738023 2.740120 0.045438
10.313638 0.022234 0.066314 2.750451 2.751293 0.028866
10.413638 0.021087 0.062964 2.763035 2.762417 0.011548
10.513638 0.020045 0.059876 2.773040 2.773294 0.002432
10.613638 0.019011 0.056811 2.782816 2.784149 0.000267
10.713638 0.018170 0.054301 2.791992 2.793697 0.000005
10.813638 0.017346 0.051841 2.801115 2.803129 0.000000
10.913638 0.016357 0.048904 2.812504 2.812538 0.000000
11.013638 0.015354 0.045924 2.824095 2.821945 0.000000
11.113638 0.014647 0.043798 2.832249 2.831216 0.000000
11.213638 0.013967 0.041748 2.840096 2.840474 0.000000
11.313638 0.013228 0.039560 2.847896 2.848179 0.000000
11.413638 0.012483 0.037360 2.855691 2.855745 0.000000
11.513638 0.011796 0.035319 2.863890 2.863346 0.000000
11.613638 0.011114 0.033291 2.872125 2.870949 0.000000
11.713638 0.010445 0.031293 2.878776 2.878403 0.000000
11.813638 0.009778 0.029298 2.885286 2.885844 0.000000
11.913638 0.009179 0.027505 2.892398 2.891638 0.000000
12.013638 0.008587 0.025730 2.899564 2.897286 0.000000
12.113638 NaN NaN NaN NaN 0.000000
12.213638 NaN NaN NaN NaN 0.000000
12.313638 NaN NaN NaN NaN 0.000000
12.413638 NaN NaN NaN NaN 0.000000
12.513638 NaN NaN NaN NaN 0.000000
12.613638 NaN NaN NaN NaN 0.000000
12.713638 NaN NaN NaN NaN 0.000000
12.813638 NaN NaN NaN NaN 0.000000
12.913638 NaN NaN NaN NaN 0.000000
13.013638 NaN NaN NaN NaN 0.000000
13.113638 NaN NaN NaN NaN 0.000000
13.213638 NaN NaN NaN NaN 0.000000
13.313638 NaN NaN NaN NaN 0.000000
13.413638 NaN NaN NaN NaN 0.000000
13.513638 NaN NaN NaN NaN 0.000000
13.613638 NaN NaN NaN NaN 0.000000
13.713638 NaN NaN NaN NaN 0.000000
13.813638 NaN NaN NaN NaN 0.000000
13.913638 NaN NaN NaN NaN 0.000000
14.013638 NaN NaN NaN NaN 0.000000
14.113638 NaN NaN NaN NaN 0.000000
14.213638 NaN NaN NaN NaN 0.000000
14.313638 NaN NaN NaN NaN 0.000000
14.413638 NaN NaN NaN NaN 0.000000
14.513638 NaN NaN NaN NaN 0.000000
14.613638 NaN NaN NaN NaN 0.000000
14.713638 NaN NaN NaN NaN 0.000000
14.813638 NaN NaN NaN NaN 0.000000
14.913638 NaN NaN NaN NaN 0.000000
15.013638 NaN NaN NaN NaN 0.000000
15.113638 NaN NaN NaN NaN 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_sp16_0.70.txt <==
esno ber ser gmi mi postfec
5.222193 0.112707 0.274682 1.876367 1.979881 0.260726
5.322193 0.110037 0.268397 1.900412 1.999939 0.253237
5.422193 0.107369 0.262116 1.924433 2.019996 0.245534
5.522193 0.105179 0.256861 1.942324 2.040040 0.237546
5.622193 0.102988 0.251606 1.960225 2.060089 0.229340
5.722193 0.100692 0.246336 1.981192 2.081436 0.220901
5.822193 0.098392 0.241057 2.002173 2.102780 0.211782
5.922193 0.095373 0.233472 2.027266 2.123364 0.202294
6.022193 0.092359 0.225899 2.052332 2.143950 0.192144
6.122193 0.090661 0.221637 2.070052 2.164903 0.181076
6.222193 0.088961 0.217369 2.087790 2.185855 0.168925
6.322193 0.086606 0.211669 2.110352 2.206546 0.154230
6.422193 0.084251 0.205971 2.132901 2.227227 0.131552
6.522193 0.082148 0.200763 2.151655 2.245612 0.087116
6.622193 0.080045 0.195556 2.170412 2.264004 0.031951
6.722193 0.077762 0.190281 2.190154 2.284120 0.005136
6.822193 0.075479 0.185002 2.209916 2.304233 0.000307
6.922193 0.072958 0.178697 2.234969 2.323328 0.000006
7.022193 0.070440 0.172401 2.259988 2.342424 0.000000
7.122193 0.068734 0.168676 2.275554 2.361859 0.000000
7.222193 0.067025 0.164944 2.291145 2.381290 0.000000
7.322193 0.064799 0.159166 2.313354 2.399480 0.000000
7.422193 0.062574 0.153391 2.335553 2.417669 0.000000
7.522193 0.060571 0.148246 2.354671 2.435416 0.000000
7.622193 0.058568 0.143104 2.373787 2.453162 0.000000
7.722193 0.056739 0.138819 2.392387 2.470557 0.000000
7.822193 0.054908 0.134529 2.410995 2.487954 0.000000
7.922193 0.052681 0.128942 2.431867 2.505691 0.000000
8.022193 0.050455 0.123361 2.452724 2.523424 0.000000
8.122193 0.048742 0.119471 2.469459 2.540103 0.000000
8.222193 0.047029 0.115580 2.486197 2.556777 0.000000
8.322193 0.045470 0.111603 2.503575 2.572405 0.000000
8.422193 0.043909 0.107623 2.520963 2.588040 0.000000
8.522193 0.041929 0.102873 2.540666 2.605244 0.000000
8.622193 0.039950 0.098127 2.560355 2.622436 0.000000
8.722193 0.038579 0.094700 2.575863 2.636379 0.000000
8.822193 0.037207 0.091270 2.591370 2.650325 0.000000
8.922193 0.035521 0.087320 2.606418 2.665318 0.000000
9.022193 0.033837 0.083374 2.621462 2.680306 0.000000
9.122193 0.032608 0.080364 2.635370 2.694207 0.000000
9.222193 0.031377 0.077350 2.649291 2.708102 0.000000
9.322193 0.029785 0.073338 2.666889 2.720428 0.000000
9.422193 0.028194 0.069328 2.684472 2.732751 0.000000
9.522193 0.026903 0.066023 2.698248 2.743947 0.000000
9.622193 0.025612 0.062718 2.712023 2.755146 0.000000
9.722193 0.024280 0.059508 2.725743 2.766827 0.000000
9.822193 0.022949 0.056300 2.739461 2.778510 0.000000
9.922193 0.021853 0.053615 2.752697 2.790394 0.000000
10.022193 0.020756 0.050930 2.765922 2.802269 0.000000
10.122193 0.019699 0.048157 2.776193 2.811906 0.000000
10.222193 0.018641 0.045387 2.786466 2.821544 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_sp16_0.75.txt <==
esno ber ser gmi mi postfec
5.521825 0.105187 0.256880 1.942258 2.039967 0.251069
5.621825 0.102997 0.251625 1.960148 2.060011 0.244370
5.721825 0.100700 0.246355 1.981114 2.081358 0.237698
5.821825 0.098403 0.241085 2.002081 2.102704 0.230872
5.921825 0.095384 0.233500 2.027174 2.123289 0.223900
6.021825 0.092365 0.225915 2.052267 2.143873 0.216830
6.121825 0.090667 0.221653 2.069987 2.164826 0.209386
6.221825 0.088970 0.217390 2.087707 2.185779 0.201888
6.321825 0.086614 0.211690 2.110269 2.206470 0.194081
6.421825 0.084258 0.205990 2.132832 2.227160 0.186122
6.521825 0.082156 0.200783 2.151586 2.245545 0.177543
6.621825 0.080053 0.195575 2.170339 2.263930 0.168584
6.721825 0.077771 0.190300 2.190081 2.284046 0.159159
6.821825 0.075488 0.185025 2.209824 2.304163 0.148670
6.921825 0.072967 0.178720 2.234877 2.323257 0.136936
7.021825 0.070447 0.172415 2.259931 2.342352 0.121923
7.121825 0.068740 0.168690 2.275497 2.361788 0.095440
7.221825 0.067033 0.164965 2.291063 2.381223 0.049710
7.321825 0.064807 0.159187 2.313273 2.399413 0.012703
7.421825 0.062582 0.153410 2.335483 2.417604 0.001460
7.521825 0.060578 0.148265 2.354601 2.435351 0.000040
7.621825 0.058575 0.143120 2.373719 2.453098 0.000000
7.721825 0.056746 0.138835 2.392319 2.470493 0.000000
7.821825 0.054917 0.134550 2.410919 2.487888 0.000000
7.921825 0.052689 0.128963 2.431791 2.505626 0.000000
8.021825 0.050462 0.123375 2.452662 2.523363 0.000000
8.121825 0.048748 0.119485 2.469398 2.540041 0.000000
8.221825 0.047035 0.115595 2.486133 2.556720 0.000000
8.321825 0.045476 0.111618 2.503511 2.572348 0.000000
8.421825 0.043917 0.107640 2.520890 2.587976 0.000000
8.521825 0.041936 0.102890 2.540594 2.605181 0.000000
8.621825 0.039955 0.098140 2.560298 2.622385 0.000000
8.721825 0.038584 0.094713 2.575806 2.636327 0.000000
8.821825 0.037213 0.091285 2.591315 2.650270 0.000000
8.921825 0.035528 0.087335 2.606363 2.665263 0.000000
9.021825 0.033842 0.083385 2.621411 2.680255 0.000000
9.121825 0.032613 0.080375 2.635319 2.694156 0.000000
9.221825 0.031383 0.077365 2.649227 2.708057 0.000000
9.321825 0.029791 0.073353 2.666824 2.720383 0.000000
9.421825 0.028198 0.069340 2.684422 2.732709 0.000000
9.521825 0.026908 0.066035 2.698197 2.743906 0.000000
9.621825 0.025617 0.062730 2.711972 2.755103 0.000000
9.721825 0.024285 0.059520 2.725692 2.766784 0.000000
9.821825 0.022953 0.056310 2.739412 2.778466 0.000000
9.921825 0.021857 0.053625 2.752648 2.790350 0.000000
10.021825 0.020760 0.050940 2.765884 2.802234 0.000000
10.121825 0.019703 0.048168 2.776156 2.811870 0.000000
10.221825 0.018645 0.045395 2.786427 2.821507 0.000000
10.321825 0.017659 0.043085 2.796908 2.831635 0.000000
10.421825 0.016673 0.040775 2.807388 2.841763 0.000000
10.521825 0.015654 0.038338 2.818979 2.850699 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_sp16_0.80.txt <==
esno ber ser gmi mi postfec
5.802112 0.098856 0.242124 1.997948 2.098496 0.239240
5.902112 0.095979 0.234995 2.022227 2.119231 0.233164
6.002112 0.092960 0.227410 2.047321 2.139815 0.227174
6.102112 0.091002 0.222493 2.066494 2.160695 0.221072
6.202112 0.089305 0.218230 2.084214 2.181649 0.214960
6.302112 0.087079 0.212814 2.105822 2.202391 0.208839
6.402112 0.084723 0.207114 2.128385 2.223081 0.202495
6.502112 0.082570 0.201809 2.147889 2.241921 0.196206
6.602112 0.080468 0.196602 2.166642 2.260306 0.189685
6.702112 0.078221 0.191340 2.186190 2.280081 0.183171
6.802112 0.075938 0.186065 2.205932 2.300197 0.176641
6.902112 0.073464 0.179963 2.229938 2.319493 0.169705
7.002112 0.070944 0.173658 2.254992 2.338588 0.162797
7.102112 0.069076 0.169424 2.272428 2.357957 0.155532
7.202112 0.067370 0.165699 2.287994 2.377392 0.148097
7.302112 0.065246 0.160326 2.308895 2.395828 0.140144
7.402112 0.063020 0.154549 2.331104 2.414018 0.131926
7.502112 0.060973 0.149279 2.350832 2.431852 0.122900
7.602112 0.058970 0.144134 2.369950 2.449599 0.113080
7.702112 0.057106 0.139680 2.388652 2.467064 0.101026
7.802112 0.055277 0.135395 2.407252 2.484459 0.081484
7.902112 0.053128 0.130064 2.427676 2.502129 0.046023
8.002112 0.050901 0.124476 2.448548 2.519866 0.013255
8.102112 0.049086 0.120252 2.466099 2.536753 0.001576
8.202112 0.047373 0.116362 2.482834 2.553432 0.000071
8.302112 0.045783 0.112402 2.500086 2.569267 0.000000
8.402112 0.044224 0.108424 2.517464 2.584896 0.000000
8.502112 0.042326 0.103826 2.536710 2.601789 0.000000
8.602112 0.040345 0.099076 2.556413 2.618993 0.000000
8.702112 0.038854 0.095388 2.572749 2.633579 0.000000
8.802112 0.037484 0.091961 2.588258 2.647522 0.000000
8.902112 0.035860 0.088114 2.603396 2.662307 0.000000
9.002112 0.034174 0.084164 2.618444 2.677300 0.000000
9.102112 0.032855 0.080968 2.632577 2.691416 0.000000
9.202112 0.031626 0.077958 2.646485 2.705317 0.000000
9.302112 0.030105 0.074143 2.663355 2.717953 0.000000
9.402112 0.028512 0.070131 2.680953 2.730280 0.000000
9.502112 0.027162 0.066687 2.695481 2.741699 0.000000
9.602112 0.025871 0.063382 2.709257 2.752895 0.000000
9.702112 0.024548 0.060153 2.722987 2.764481 0.000000
9.802112 0.023216 0.056943 2.736707 2.776163 0.000000
9.902112 0.022073 0.054154 2.750039 2.788007 0.000000
10.002112 0.020976 0.051469 2.763275 2.799891 0.000000
10.102112 0.019911 0.048714 2.774131 2.809971 0.000000
10.202112 0.018853 0.045942 2.784402 2.819607 0.000000
10.302112 0.017854 0.043540 2.794842 2.829638 0.000000
10.402112 0.016868 0.041230 2.805322 2.839766 0.000000
10.502112 0.015855 0.038818 2.816694 2.848938 0.000000
10.602112 0.014836 0.036380 2.828285 2.857875 0.000000
10.702112 0.013934 0.034256 2.837896 2.866157 0.000000
10.802112 0.013062 0.032209 2.847021 2.874278 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_sp16_0.85.txt <==
esno ber ser gmi mi postfec
7.565402 0.059915 0.146737 2.361454 2.444069 0.141026
7.665402 0.057951 0.141848 2.381891 2.461696 0.135115
7.765402 0.055797 0.136716 2.404841 2.478414 0.129060
7.865402 0.053862 0.132038 2.424120 2.495412 0.122912
7.965402 0.052210 0.127948 2.438647 2.512771 0.116493
8.065402 0.050433 0.123579 2.455318 2.530112 0.109808
8.165402 0.048493 0.118849 2.474766 2.547429 0.102991
8.265402 0.046633 0.114299 2.493379 2.564171 0.095568
8.365402 0.044876 0.109981 2.510911 2.580169 0.087396
8.465402 0.043145 0.105737 2.528314 2.596308 0.077817
8.565402 0.041448 0.101587 2.545550 2.612630 0.063271
8.665402 0.039755 0.097508 2.563152 2.628073 0.037442
8.765402 0.038067 0.093523 2.581226 2.642379 0.011877
8.865402 0.036493 0.089743 2.597460 2.656482 0.001815
8.965402 0.035064 0.086228 2.611312 2.670322 0.000097
9.065402 0.033490 0.082307 2.627094 2.684344 0.000000
9.165402 0.031727 0.077859 2.645377 2.698601 0.000000
9.265402 0.030147 0.073949 2.662193 2.711907 0.000000
9.365402 0.028804 0.070734 2.677112 2.723984 0.000000
9.465402 0.027410 0.067388 2.692419 2.736234 0.000000
9.565402 0.025949 0.063873 2.708229 2.748708 0.000000
9.665402 0.024722 0.060818 2.721359 2.761055 0.000000
9.765402 0.023798 0.058358 2.731020 2.773237 0.000000
9.865402 0.022735 0.055654 2.742399 2.785110 0.000000
9.965402 0.021493 0.052634 2.756000 2.796582 0.000000
10.065402 0.020272 0.049679 2.769448 2.807422 0.000000
10.165402 0.019080 0.046809 2.782699 2.817443 0.000000
10.265402 0.018056 0.044318 2.794248 2.827178 0.000000
10.365402 0.017250 0.042318 2.803595 2.836542 0.000000
10.465402 0.016329 0.040027 2.813638 2.845689 0.000000
10.565402 0.015259 0.037357 2.824582 2.854555 0.000000
10.665402 0.014334 0.035056 2.834599 2.863056 0.000000
10.765402 0.013596 0.033233 2.843415 2.871083 0.000000
10.865402 0.012741 0.031206 2.852873 2.878911 0.000000
10.965402 0.011732 0.028914 2.863161 2.886480 0.000000
11.065402 0.010843 0.026770 2.872842 2.893661 0.000000
11.165402 0.010109 0.024820 2.881735 2.900338 0.000000
11.265402 0.009436 0.023122 2.889269 2.906934 0.000000
11.365402 0.008841 0.021749 2.895042 2.913423 0.000000
11.465402 0.008261 0.020362 2.901206 2.919503 0.000000
11.565402 0.007702 0.018954 2.907875 2.925053 0.000000
11.665402 0.007124 0.017551 2.914898 2.930392 0.000000
11.765402 0.006520 0.016154 2.922378 2.935458 0.000000
11.865402 0.005963 0.014763 2.928945 2.940309 0.000000
11.965402 0.005465 0.013380 2.934329 2.944883 0.000000
12.065402 NaN NaN NaN NaN 0.000000
12.165402 NaN NaN NaN NaN 0.000000
12.265402 NaN NaN NaN NaN 0.000000
12.365402 NaN NaN NaN NaN 0.000000
12.465402 NaN NaN NaN NaN 0.000000
12.565402 NaN NaN NaN NaN 0.000000
12.665402 NaN NaN NaN NaN 0.000000
12.765402 NaN NaN NaN NaN 0.000000
12.865402 NaN NaN NaN NaN 0.000000
12.965402 NaN NaN NaN NaN 0.000000
13.065402 NaN NaN NaN NaN 0.000000
13.165402 NaN NaN NaN NaN 0.000000
13.265402 NaN NaN NaN NaN 0.000000
13.365402 NaN NaN NaN NaN 0.000000
13.465402 NaN NaN NaN NaN 0.000000
13.565402 NaN NaN NaN NaN 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_sp16_0.90.txt <==
esno ber ser gmi mi postfec
7.313638 0.064703 0.158567 2.313237 2.398658 0.159297
7.413638 0.062687 0.153870 2.333258 2.416309 0.154051
7.513638 0.060855 0.149170 2.351879 2.434582 0.148982
7.613638 0.059039 0.144470 2.370376 2.452910 0.144073
7.713638 0.056912 0.139373 2.392961 2.469760 0.139070
7.813638 0.054758 0.134240 2.415911 2.486479 0.134247
7.913638 0.053065 0.130065 2.431127 2.503785 0.129342
8.013638 0.051414 0.125975 2.445654 2.521144 0.124470
8.113638 0.049497 0.121297 2.464699 2.538465 0.119665
8.213638 0.047557 0.116567 2.484147 2.555782 0.114780
8.313638 0.045785 0.112216 2.501836 2.571888 0.110015
8.413638 0.044029 0.107898 2.519367 2.587886 0.105113
8.513638 0.042326 0.103735 2.536628 2.604181 0.100500
8.613638 0.040629 0.099585 2.553865 2.620503 0.095574
8.713638 0.038941 0.095586 2.571870 2.634973 0.090858
8.813638 0.037253 0.091601 2.589944 2.649279 0.085831
8.913638 0.035804 0.088048 2.604141 2.663158 0.080749
9.013638 0.034375 0.084533 2.617993 2.676998 0.075581
9.113638 0.032639 0.080162 2.635913 2.691221 0.070128
9.213638 0.030876 0.075714 2.654195 2.705477 0.064273
9.313638 0.029499 0.072398 2.669390 2.717733 0.057959
9.413638 0.028157 0.069183 2.684308 2.729809 0.050017
9.513638 0.026705 0.065693 2.700045 2.742251 0.037111
9.613638 0.025245 0.062178 2.715855 2.754725 0.018653
9.713638 0.024276 0.059631 2.726019 2.766931 0.004926
9.813638 0.023352 0.057171 2.735681 2.779113 0.000649
9.913638 0.022136 0.054197 2.748959 2.790643 0.000047
10.013638 0.020893 0.051177 2.762560 2.802116 0.000001
10.113638 0.019697 0.048295 2.775840 2.812256 0.000000
10.213638 0.018504 0.045425 2.789090 2.822277 0.000000
10.313638 0.017667 0.043354 2.798756 2.831695 0.000000
10.413638 0.016861 0.041354 2.808103 2.841058 0.000000
10.513638 0.015813 0.038739 2.818917 2.849965 0.000000
10.613638 0.014743 0.036069 2.829862 2.858832 0.000000
10.713638 0.013978 0.034177 2.838852 2.866928 0.000000
10.813638 0.013240 0.032354 2.847667 2.874955 0.000000
10.913638 0.012254 0.030100 2.857835 2.882562 0.000000
11.013638 0.011246 0.027808 2.868124 2.890131 0.000000
11.113638 0.010489 0.025830 2.877132 2.896882 0.000000
11.213638 0.009755 0.023880 2.886025 2.903559 0.000000
11.313638 0.009149 0.022460 2.892054 2.910064 0.000000
11.413638 0.008554 0.021087 2.897827 2.916553 0.000000
11.513638 0.007992 0.019683 2.904423 2.922180 0.000000
11.613638 0.007432 0.018275 2.911092 2.927730 0.000000
11.713638 0.006833 0.016877 2.918506 2.932836 0.000000
11.813638 0.006229 0.015479 2.925986 2.937901 0.000000
11.913638 0.005722 0.014096 2.931542 2.942515 0.000000
12.013638 0.005224 0.012713 2.936926 2.947089 0.000000
12.113638 NaN NaN NaN NaN 0.000000
12.213638 NaN NaN NaN NaN 0.000000
12.313638 NaN NaN NaN NaN 0.000000
12.413638 NaN NaN NaN NaN 0.000000
12.513638 NaN NaN NaN NaN 0.000000
12.613638 NaN NaN NaN NaN 0.000000
12.713638 NaN NaN NaN NaN 0.000000
12.813638 NaN NaN NaN NaN 0.000000
12.913638 NaN NaN NaN NaN 0.000000
13.013638 NaN NaN NaN NaN 0.000000
13.113638 NaN NaN NaN NaN 0.000000
13.213638 NaN NaN NaN NaN 0.000000
13.313638 NaN NaN NaN NaN 0.000000
13.413638 NaN NaN NaN NaN 0.000000
13.513638 NaN NaN NaN NaN 0.000000
13.613638 NaN NaN NaN NaN 0.000000
13.713638 NaN NaN NaN NaN 0.000000
13.813638 NaN NaN NaN NaN 0.000000
13.913638 NaN NaN NaN NaN 0.000000
14.013638 NaN NaN NaN NaN 0.000000
14.113638 NaN NaN NaN NaN 0.000000
14.213638 NaN NaN NaN NaN 0.000000
14.313638 NaN NaN NaN NaN 0.000000
14.413638 NaN NaN NaN NaN 0.000000
14.513638 NaN NaN NaN NaN 0.000000
14.613638 NaN NaN NaN NaN 0.000000
14.713638 NaN NaN NaN NaN 0.000000
14.813638 NaN NaN NaN NaN 0.000000
14.913638 NaN NaN NaN NaN 0.000000
15.013638 NaN NaN NaN NaN 0.000000
15.113638 NaN NaN NaN NaN 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_star_0.70.txt <==
esno ber ser gmi mi postfec
5.222193 0.123286 0.283825 1.802727 1.950971 0.274427
5.322193 0.120900 0.278483 1.820964 1.971828 0.267314
5.422193 0.118515 0.273139 1.839203 1.992680 0.260073
5.522193 0.116333 0.267452 1.858087 2.012550 0.252544
5.622193 0.114148 0.261763 1.876984 2.032416 0.244874
5.722193 0.111272 0.255908 1.899215 2.051584 0.236905
5.822193 0.108399 0.250055 1.921441 2.070758 0.228643
5.922193 0.106363 0.244525 1.942792 2.091425 0.219914
6.022193 0.104324 0.238992 1.964151 2.112084 0.210888
6.122193 0.101431 0.232677 1.987888 2.130822 0.201381
6.222193 0.098540 0.226366 2.011603 2.149565 0.191106
6.322193 0.096278 0.221126 2.029493 2.169855 0.180058
6.422193 0.094017 0.215886 2.047397 2.190146 0.167540
6.522193 0.091800 0.210686 2.068874 2.210771 0.152318
6.622193 0.089582 0.205481 2.090352 2.231391 0.126244
6.722193 0.086888 0.198941 2.112045 2.250927 0.075818
6.822193 0.084195 0.192408 2.133734 2.270461 0.023663
6.922193 0.082050 0.187868 2.154209 2.289350 0.003273
7.022193 0.079903 0.183325 2.174686 2.308243 0.000135
7.122193 0.077550 0.177822 2.195641 2.328077 0.000000
7.222193 0.075197 0.172320 2.216595 2.347905 0.000000
7.322193 0.073078 0.166770 2.237119 2.366469 0.000000
7.422193 0.070959 0.161223 2.257644 2.385029 0.000000
7.522193 0.068750 0.156593 2.278460 2.402520 0.000000
7.622193 0.066541 0.151960 2.299277 2.420016 0.000000
7.722193 0.064161 0.146555 2.320388 2.438513 0.000000
7.822193 0.061783 0.141153 2.341492 2.457008 0.000000
7.922193 0.059991 0.136463 2.360623 2.474837 0.000000
8.022193 0.058198 0.131775 2.379746 2.492668 0.000000
8.122193 0.056366 0.127810 2.396831 2.511384 0.000000
8.222193 0.054532 0.123842 2.413939 2.530090 0.000000
8.322193 0.052370 0.119020 2.437277 2.546154 0.000000
8.422193 0.050210 0.114200 2.460595 2.562217 0.000000
8.522193 0.048410 0.110010 2.478486 2.578111 0.000000
8.622193 0.046609 0.105818 2.496390 2.594004 0.000000
8.722193 0.044491 0.101118 2.517389 2.609532 0.000000
8.822193 0.042375 0.096420 2.538368 2.625061 0.000000
8.922193 0.040606 0.092463 2.553899 2.640881 0.000000
9.022193 0.038837 0.088506 2.569441 2.656693 0.000000
9.122193 0.037166 0.084653 2.587730 2.670492 0.000000
9.222193 0.035496 0.080802 2.606014 2.684288 0.000000
9.322193 0.033943 0.077184 2.622860 2.697598 0.000000
9.422193 0.032389 0.073566 2.639704 2.710910 0.000000
9.522193 0.030773 0.069841 2.656041 2.724754 0.000000
9.622193 0.029158 0.066119 2.672368 2.738595 0.000000
9.722193 0.027832 0.063094 2.685892 2.751535 0.000000
9.822193 0.026505 0.060068 2.699421 2.764471 0.000000
9.922193 0.025122 0.056913 2.714291 2.776093 0.000000
10.022193 0.023739 0.053759 2.729160 2.787713 0.000000
10.122193 0.022428 0.050892 2.744088 2.799022 0.000000
10.222193 0.021117 0.048024 2.759011 2.810326 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_star_0.75.txt <==
esno ber ser gmi mi postfec
5.521825 0.116341 0.267473 1.858018 2.012476 0.263254
5.621825 0.114158 0.261785 1.876903 2.032346 0.256824
5.721825 0.111283 0.255930 1.899133 2.051514 0.250238
5.821825 0.108407 0.250075 1.921363 2.070682 0.243657
5.921825 0.106371 0.244545 1.942713 2.091349 0.236944
6.021825 0.104335 0.239015 1.964064 2.112015 0.230136
6.121825 0.101442 0.232700 1.987801 2.130753 0.223163
6.221825 0.098548 0.226385 2.011538 2.149490 0.215932
6.321825 0.096287 0.221145 2.029428 2.169780 0.208633
6.421825 0.094025 0.215905 2.047318 2.190071 0.201073
6.521825 0.091808 0.210705 2.068795 2.210695 0.193273
6.621825 0.089592 0.205505 2.090272 2.231319 0.185145
6.721825 0.086897 0.198965 2.111966 2.250855 0.176643
6.821825 0.084203 0.192425 2.133659 2.270391 0.167608
6.921825 0.082058 0.187885 2.154134 2.289281 0.158067
7.021825 0.079912 0.183345 2.174609 2.308170 0.147597
7.121825 0.077558 0.177842 2.195564 2.328004 0.135581
7.221825 0.075205 0.172340 2.216519 2.347837 0.119320
7.321825 0.073086 0.166790 2.237043 2.366401 0.089168
7.421825 0.070967 0.161240 2.257567 2.384965 0.042886
7.521825 0.068758 0.156610 2.278383 2.402456 0.009545
7.621825 0.066550 0.151980 2.299200 2.419948 0.000919
7.721825 0.064170 0.146575 2.320311 2.438445 0.000021
7.821825 0.061790 0.141170 2.341422 2.456943 0.000003
7.921825 0.059997 0.136480 2.360552 2.474771 0.000000
8.021825 0.058205 0.131790 2.379683 2.492599 0.000000
8.121825 0.056372 0.127825 2.396768 2.511315 0.000000
8.221825 0.054540 0.123860 2.413853 2.530031 0.000000
8.321825 0.052378 0.119038 2.437191 2.546095 0.000000
8.421825 0.050217 0.114215 2.460529 2.562158 0.000000
8.521825 0.048417 0.110025 2.478421 2.578053 0.000000
8.621825 0.046617 0.105835 2.496312 2.593947 0.000000
8.721825 0.044499 0.101135 2.517311 2.609475 0.000000
8.821825 0.042382 0.096435 2.538310 2.625003 0.000000
8.921825 0.040613 0.092478 2.553842 2.640823 0.000000
9.021825 0.038843 0.088520 2.569374 2.656643 0.000000
9.121825 0.037173 0.084668 2.587663 2.670441 0.000000
9.221825 0.035502 0.080815 2.605952 2.684239 0.000000
9.321825 0.033948 0.077198 2.622798 2.697549 0.000000
9.421825 0.032395 0.073580 2.639644 2.710859 0.000000
9.521825 0.030779 0.069855 2.655981 2.724703 0.000000
9.621825 0.029163 0.066130 2.672318 2.738548 0.000000
9.721825 0.027837 0.063105 2.685842 2.751488 0.000000
9.821825 0.026510 0.060080 2.699367 2.764428 0.000000
9.921825 0.025127 0.056925 2.714236 2.776050 0.000000
10.021825 0.023743 0.053770 2.729105 2.787672 0.000000
10.121825 0.022433 0.050903 2.744033 2.798980 0.000000
10.221825 0.021122 0.048035 2.758961 2.810289 0.000000
10.321825 0.019806 0.044993 2.772566 2.820565 0.000000
10.421825 0.018490 0.041950 2.786171 2.830842 0.000000
10.521825 0.017523 0.039568 2.798262 2.840459 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_star_0.80.txt <==
esno ber ser gmi mi postfec
5.802112 0.108974 0.251229 1.916981 2.066904 0.250311
5.902112 0.106772 0.245635 1.938505 2.087275 0.244411
6.002112 0.104736 0.240105 1.959855 2.107941 0.238400
6.102112 0.102012 0.233945 1.983122 2.127059 0.232341
6.202112 0.099119 0.227630 2.006859 2.145796 0.226312
6.302112 0.096733 0.222178 2.025901 2.165781 0.220249
6.402112 0.094471 0.216938 2.043791 2.186071 0.214008
6.502112 0.092245 0.211730 2.064561 2.206629 0.207729
6.602112 0.090029 0.206530 2.086039 2.227253 0.201457
6.702112 0.087429 0.200254 2.107689 2.247004 0.195061
6.802112 0.084734 0.193714 2.129383 2.266540 0.188680
6.902112 0.082481 0.188780 2.150098 2.285557 0.182054
7.002112 0.080335 0.184240 2.170573 2.304447 0.175314
7.102112 0.078022 0.178927 2.191433 2.324094 0.168510
7.202112 0.075669 0.173425 2.212389 2.343927 0.161491
7.302112 0.073504 0.167884 2.232997 2.362741 0.154172
7.402112 0.071384 0.162334 2.253521 2.381305 0.146594
7.502112 0.069194 0.157523 2.274280 2.399008 0.138677
7.602112 0.066985 0.152893 2.295096 2.416500 0.130147
7.702112 0.064639 0.147640 2.316149 2.434799 0.121145
7.802112 0.062259 0.142235 2.337260 2.453296 0.110878
7.902112 0.060351 0.137405 2.356781 2.471256 0.097905
8.002112 0.058558 0.132715 2.375912 2.489085 0.075745
8.102112 0.056734 0.128607 2.393400 2.507626 0.038164
8.202112 0.054901 0.124642 2.410485 2.526342 0.009156
8.302112 0.052804 0.119988 2.432590 2.542928 0.000925
8.402112 0.050643 0.115166 2.455928 2.558992 0.000019
8.502112 0.048771 0.110851 2.474894 2.574919 0.000000
8.602112 0.046971 0.106661 2.492785 2.590814 0.000000
8.702112 0.044917 0.102061 2.513172 2.606414 0.000000
8.802112 0.042799 0.097361 2.534171 2.621942 0.000000
8.902112 0.040961 0.093258 2.550781 2.637704 0.000000
9.002112 0.039192 0.089300 2.566312 2.653524 0.000000
9.102112 0.037502 0.085427 2.584058 2.667721 0.000000
9.202112 0.035831 0.081574 2.602347 2.681519 0.000000
9.302112 0.034255 0.077911 2.619477 2.694925 0.000000
9.402112 0.032701 0.074293 2.636323 2.708235 0.000000
9.502112 0.031098 0.070589 2.652760 2.721974 0.000000
9.602112 0.029482 0.066864 2.669098 2.735819 0.000000
9.702112 0.028098 0.063701 2.683176 2.748937 0.000000
9.802112 0.026772 0.060676 2.696701 2.761877 0.000000
9.902112 0.025399 0.057547 2.711305 2.773759 0.000000
10.002112 0.024016 0.054392 2.726174 2.785381 0.000000
10.102112 0.022691 0.051468 2.741091 2.796751 0.000000
10.202112 0.021380 0.048600 2.756018 2.808059 0.000000
10.302112 0.020065 0.045592 2.769884 2.818539 0.000000
10.402112 0.018749 0.042550 2.783490 2.828816 0.000000
10.502112 0.017714 0.040037 2.795879 2.838563 0.000000
10.602112 0.016747 0.037655 2.807969 2.848180 0.000000
10.702112 0.015897 0.035752 2.817660 2.857482 0.000000
10.802112 0.015075 0.033967 2.826760 2.866705 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_star_0.85.txt <==
esno ber ser gmi mi postfec
7.565402 0.067894 0.155305 2.287259 2.409784 0.151006
7.665402 0.065893 0.150582 2.306744 2.428402 0.145167
7.765402 0.063627 0.144987 2.327129 2.446645 0.139275
7.865402 0.061455 0.139811 2.347010 2.465103 0.133252
7.965402 0.059405 0.135179 2.366237 2.483838 0.127086
8.065402 0.057241 0.130304 2.386965 2.502035 0.120702
8.165402 0.054928 0.125117 2.409636 2.519534 0.114317
8.265402 0.052883 0.120382 2.430155 2.536716 0.107511
8.365402 0.051184 0.116232 2.447888 2.553488 0.100351
8.465402 0.049502 0.112275 2.465818 2.569652 0.092660
8.565402 0.047843 0.108570 2.484002 2.585028 0.084295
8.665402 0.045926 0.104233 2.503855 2.600487 0.073855
8.765402 0.043675 0.099075 2.525869 2.616054 0.056335
8.865402 0.041637 0.094407 2.545412 2.631798 0.028168
8.965402 0.039874 0.090372 2.561757 2.647773 0.006912
9.065402 0.038075 0.086297 2.578991 2.663341 0.000669
9.165402 0.036226 0.082172 2.597377 2.678382 0.000039
9.265402 0.034672 0.078578 2.613760 2.692045 0.000000
9.365402 0.033499 0.075671 2.627549 2.703924 0.000000
9.465402 0.032136 0.072499 2.642269 2.716538 0.000000
9.565402 0.030529 0.068987 2.658194 2.730104 0.000000
9.665402 0.028895 0.065392 2.674977 2.743372 0.000000
9.765402 0.027226 0.061689 2.692870 2.756254 0.000000
9.865402 0.025815 0.058576 2.707963 2.768998 0.000000
9.965402 0.024736 0.056226 2.719430 2.781565 0.000000
10.065402 0.023521 0.053452 2.732653 2.793163 0.000000
10.165402 0.022131 0.050130 2.748151 2.803506 0.000000
10.265402 0.020764 0.046961 2.762879 2.813962 0.000000
10.365402 0.019426 0.043991 2.776610 2.824567 0.000000
10.465402 0.018299 0.041455 2.788638 2.834515 0.000000
10.565402 0.017445 0.039483 2.798461 2.843610 0.000000
10.665402 0.016481 0.037343 2.809000 2.852629 0.000000
10.765402 0.015376 0.034985 2.820465 2.861550 0.000000
10.865402 0.014389 0.032761 2.831604 2.870095 0.000000
10.965402 0.013556 0.030708 2.842323 2.878155 0.000000
11.065402 0.012649 0.028604 2.853111 2.886107 0.000000
11.165402 0.011646 0.026434 2.863988 2.893922 0.000000
11.265402 0.010800 0.024493 2.873486 2.901329 0.000000
11.365402 0.010156 0.022848 2.881201 2.908211 0.000000
11.465402 0.009467 0.021213 2.889222 2.914868 0.000000
11.565402 0.008717 0.019590 2.897638 2.921235 0.000000
11.665402 0.008058 0.018111 2.904853 2.926990 0.000000
11.765402 0.007517 0.016816 2.910512 2.931953 0.000000
11.865402 0.006912 0.015451 2.917095 2.936961 0.000000
11.965402 0.006225 0.013996 2.924873 2.942025 0.000000
12.065402 NaN NaN NaN NaN 0.000000
12.165402 NaN NaN NaN NaN 0.000000
12.265402 NaN NaN NaN NaN 0.000000
12.365402 NaN NaN NaN NaN 0.000000
12.465402 NaN NaN NaN NaN 0.000000
12.565402 NaN NaN NaN NaN 0.000000
12.665402 NaN NaN NaN NaN 0.000000
12.765402 NaN NaN NaN NaN 0.000000
12.865402 NaN NaN NaN NaN 0.000000
12.965402 NaN NaN NaN NaN 0.000000
13.065402 NaN NaN NaN NaN 0.000000
13.165402 NaN NaN NaN NaN 0.000000
13.265402 NaN NaN NaN NaN 0.000000
13.365402 NaN NaN NaN NaN 0.000000
13.465402 NaN NaN NaN NaN 0.000000
13.565402 NaN NaN NaN NaN 0.000000


==> OFC 2017/Figures/paper_figures/nb_sim_qam8_star_0.90.txt <==
esno ber ser gmi mi postfec
7.313638 0.073358 0.167314 2.236395 2.362474 0.168087
7.413638 0.070693 0.161589 2.258472 2.381112 0.162593
7.513638 0.068825 0.157402 2.277532 2.399997 0.157427
7.613638 0.067027 0.153352 2.296322 2.418904 0.152260
7.713638 0.064800 0.147883 2.316577 2.437202 0.147134
7.813638 0.062534 0.142288 2.336962 2.455445 0.142096
7.913638 0.060466 0.137577 2.356285 2.474140 0.137185
8.013638 0.058416 0.132944 2.375512 2.492875 0.132138
8.113638 0.056125 0.127802 2.397901 2.510476 0.127110
8.213638 0.053813 0.122615 2.420571 2.527975 0.122388
8.313638 0.052063 0.118380 2.438709 2.544806 0.117448
8.413638 0.050364 0.114230 2.456442 2.561578 0.112657
8.513638 0.048702 0.110488 2.474589 2.577069 0.107730
8.613638 0.047043 0.106783 2.492774 2.592445 0.102807
8.713638 0.044840 0.101745 2.514474 2.607996 0.098041
8.813638 0.042589 0.096587 2.536488 2.623562 0.093121
8.913638 0.040787 0.092460 2.553296 2.639504 0.088150
9.013638 0.039024 0.088425 2.569640 2.655479 0.082916
9.113638 0.037183 0.084308 2.587859 2.670596 0.077816
9.213638 0.035335 0.080183 2.606246 2.685637 0.072419
9.313638 0.034106 0.077176 2.620411 2.697775 0.066726
9.413638 0.032933 0.074268 2.634201 2.709654 0.060540
9.513638 0.031361 0.070805 2.649951 2.723082 0.053558
9.613638 0.029753 0.067293 2.665876 2.736648 0.043420
9.713638 0.028090 0.063606 2.683608 2.749586 0.026832
9.813638 0.026422 0.059903 2.701501 2.762467 0.009626
9.913638 0.025294 0.057442 2.713494 2.775060 0.001671
10.013638 0.024215 0.055092 2.724961 2.787627 0.000120
10.113638 0.022850 0.051850 2.740128 2.798152 0.000005
10.213638 0.021460 0.048527 2.755626 2.808494 0.000000
10.313638 0.020119 0.045528 2.769502 2.819078 0.000000
10.413638 0.018781 0.042558 2.783234 2.829683 0.000000
10.513638 0.017887 0.040504 2.793376 2.838902 0.000000
10.613638 0.017033 0.038531 2.803199 2.847997 0.000000
10.713638 0.015948 0.036206 2.814530 2.856932 0.000000
10.813638 0.014842 0.033848 2.825995 2.865853 0.000000
10.913638 0.013987 0.031771 2.836775 2.873983 0.000000
11.013638 0.013155 0.029718 2.847494 2.882042 0.000000
11.113638 0.012165 0.027558 2.858357 2.889877 0.000000
11.213638 0.011162 0.025388 2.869234 2.897691 0.000000
11.313638 0.010489 0.023700 2.877208 2.904649 0.000000
11.413638 0.009846 0.022055 2.884923 2.911530 0.000000
11.513638 0.009105 0.020430 2.893281 2.917939 0.000000
11.613638 0.008355 0.018808 2.901697 2.924306 0.000000
11.713638 0.007797 0.017486 2.907583 2.929384 0.000000
11.813638 0.007256 0.016191 2.913242 2.934347 0.000000
11.913638 0.006580 0.014749 2.920847 2.939404 0.000000
12.013638 0.005893 0.013294 2.928625 2.944468 0.000000
12.113638 NaN NaN NaN NaN 0.000000
12.213638 NaN NaN NaN NaN 0.000000
12.313638 NaN NaN NaN NaN 0.000000
12.413638 NaN NaN NaN NaN 0.000000
12.513638 NaN NaN NaN NaN 0.000000
12.613638 NaN NaN NaN NaN 0.000000
12.713638 NaN NaN NaN NaN 0.000000
12.813638 NaN NaN NaN NaN 0.000000
12.913638 NaN NaN NaN NaN 0.000000
13.013638 NaN NaN NaN NaN 0.000000
13.113638 NaN NaN NaN NaN 0.000000
13.213638 NaN NaN NaN NaN 0.000000
13.313638 NaN NaN NaN NaN 0.000000
13.413638 NaN NaN NaN NaN 0.000000
13.513638 NaN NaN NaN NaN 0.000000
13.613638 NaN NaN NaN NaN 0.000000
13.713638 NaN NaN NaN NaN 0.000000
13.813638 NaN NaN NaN NaN 0.000000
13.913638 NaN NaN NaN NaN 0.000000
14.013638 NaN NaN NaN NaN 0.000000
14.113638 NaN NaN NaN NaN 0.000000
14.213638 NaN NaN NaN NaN 0.000000
14.313638 NaN NaN NaN NaN 0.000000
14.413638 NaN NaN NaN NaN 0.000000
14.513638 NaN NaN NaN NaN 0.000000
14.613638 NaN NaN NaN NaN 0.000000
14.713638 NaN NaN NaN NaN 0.000000
14.813638 NaN NaN NaN NaN 0.000000
14.913638 NaN NaN NaN NaN 0.000000
15.013638 NaN NaN NaN NaN 0.000000
15.113638 NaN NaN NaN NaN 0.000000


==> OFC 2017/data/AWGN_Capacity_EbN0_N_4_real_dims.txt <==
-1.5842  0.0100   
-1.5087  0.1100   
-1.4327  0.2100   
-1.3564  0.3100   
-1.2795  0.4100   
-1.2023  0.5100   
-1.1246  0.6100   
-1.0465  0.7100   
-0.9679  0.8100   
-0.8889  0.9100   
-0.8095  1.0100   
-0.7296  1.1100   
-0.6494  1.2100   
-0.5686  1.3100   
-0.4875  1.4100   
-0.4059  1.5100   
-0.3239  1.6100   
-0.2415  1.7100   
-0.1586  1.8100   
-0.0753  1.9100   
0.0084  2.0100   
0.0925  2.1100   
0.1771  2.2100   
0.2621  2.3100   
0.3475  2.4100   
0.4333  2.5100   
0.5195  2.6100   
0.6062  2.7100   
0.6933  2.8100   
0.7808  2.9100   
0.8687  3.0100   
0.9570  3.1100   
1.0457  3.2100   
1.1349  3.3100   
1.2244  3.4100   
1.3143  3.5100   
1.4047  3.6100   
1.4955  3.7100   
1.5866  3.8100   
1.6782  3.9100   
1.7701  4.0100   
1.8625  4.1100   
1.9552  4.2100   
2.0484  4.3100   
2.1419  4.4100   
2.2358  4.5100   
2.3301  4.6100   
2.4248  4.7100   
2.5199  4.8100   
2.6153  4.9100   
2.7111  5.0100   
2.8073  5.1100   
2.9039  5.2100   
3.0009  5.3100   
3.0982  5.4100   
3.1959  5.5100   
3.2939  5.6100   
3.3923  5.7100   
3.4911  5.8100   
3.5902  5.9100   
3.6897  6.0100   
3.7896  6.1100   
3.8898  6.2100   
3.9903  6.3100   
4.0912  6.4100   
4.1925  6.5100   
4.2941  6.6100   
4.3960  6.7100   
4.4982  6.8100   
4.6008  6.9100   
4.7038  7.0100   
4.8070  7.1100   
4.9106  7.2100   
5.0146  7.3100   
5.1188  7.4100   
5.2234  7.5100   
5.3283  7.6100   
5.4335  7.7100   
5.5390  7.8100   
5.6448  7.9100   
5.7509  8.0100   
5.8574  8.1100   
5.9641  8.2100   
6.0712  8.3100   
6.1785  8.4100   
6.2862  8.5100   
6.3941  8.6100   
6.5024  8.7100   
6.6109  8.8100   
6.7197  8.9100   
6.8288  9.0100   
6.9382  9.1100   
7.0479  9.2100   
7.1579  9.3100   
7.2681  9.4100   
7.3786  9.5100   
7.4894  9.6100   
7.6004  9.7100   
7.7117  9.8100   
7.8233  9.9100   
7.9351  10.0100   
8.0472  10.1100   
8.1596  10.2100   
8.2722  10.3100   
8.3850  10.4100   
8.4982  10.5100   
8.6115  10.6100   
8.7251  10.7100   
8.8390  10.8100   
8.9531  10.9100   
9.0674  11.0100   
9.1820  11.1100   
9.2968  11.2100   
9.4119  11.3100   
9.5271  11.4100   
9.6427  11.5100   
9.7584  11.6100   
9.8743  11.7100   
9.9905  11.8100   
10.1069  11.9100   
10.2236  12.0100   
10.3404  12.1100   
10.4575  12.2100   
10.5747  12.3100   
10.6922  12.4100   
10.8099  12.5100   
10.9278  12.6100   
11.0459  12.7100   
11.1642  12.8100   
11.2827  12.9100   
11.4014  13.0100   
11.5204  13.1100   
11.6395  13.2100   
11.7588  13.3100   
11.8782  13.4100   
11.9979  13.5100   
12.1178  13.6100   
12.2379  13.7100   
12.3581  13.8100   
12.4785  13.9100   
12.5991  14.0100   
12.7199  14.1100   
12.8409  14.2100   
12.9620  14.3100   
13.0833  14.4100   
13.2048  14.5100   
13.3265  14.6100   
13.4483  14.7100   
13.5703  14.8100   
13.6925  14.9100   


==> OFC 2017/data/AWGN_Capacity_N_4_real_dims.txt <==
-20.0000  0.0144   
-19.7500  0.0152   
-19.5000  0.0161   
-19.2500  0.0171   
-19.0000  0.0181   
-18.7500  0.0192   
-18.5000  0.0203   
-18.2500  0.0215   
-18.0000  0.0228   
-17.7500  0.0241   
-17.5000  0.0255   
-17.2500  0.0270   
-17.0000  0.0286   
-16.7500  0.0303   
-16.5000  0.0321   
-16.2500  0.0340   
-16.0000  0.0360   
-15.7500  0.0381   
-15.5000  0.0404   
-15.2500  0.0428   
-15.0000  0.0453   
-14.7500  0.0479   
-14.5000  0.0507   
-14.2500  0.0537   
-14.0000  0.0569   
-13.7500  0.0602   
-13.5000  0.0637   
-13.2500  0.0675   
-13.0000  0.0714   
-12.7500  0.0756   
-12.5000  0.0800   
-12.2500  0.0847   
-12.0000  0.0896   
-11.7500  0.0948   
-11.5000  0.1004   
-11.2500  0.1062   
-11.0000  0.1124   
-10.7500  0.1189   
-10.5000  0.1258   
-10.2500  0.1331   
-10.0000  0.1408   
-9.7500  0.1489   
-9.5000  0.1575   
-9.2500  0.1666   
-9.0000  0.1761   
-8.7500  0.1862   
-8.5000  0.1969   
-8.2500  0.2082   
-8.0000  0.2200   
-7.7500  0.2326   
-7.5000  0.2458   
-7.2500  0.2597   
-7.0000  0.2744   
-6.7500  0.2899   
-6.5000  0.3061   
-6.2500  0.3233   
-6.0000  0.3414   
-5.7500  0.3604   
-5.5000  0.3804   
-5.2500  0.4014   
-5.0000  0.4236   
-4.7500  0.4468   
-4.5000  0.4712   
-4.2500  0.4969   
-4.0000  0.5238   
-3.7500  0.5520   
-3.5000  0.5817   
-3.2500  0.6127   
-3.0000  0.6452   
-2.7500  0.6793   
-2.5000  0.7149   
-2.2500  0.7522   
-2.0000  0.7912   
-1.7500  0.8319   
-1.5000  0.8744   
-1.2500  0.9188   
-1.0000  0.9650   
-0.7500  1.0132   
-0.5000  1.0634   
-0.2500  1.1156   
0.0000  1.1699   
0.2500  1.2264   
0.5000  1.2850   
0.7500  1.3458   
1.0000  1.4088   
1.2500  1.4741   
1.5000  1.5417   
1.7500  1.6116   
2.0000  1.6839   
2.2500  1.7585   
2.5000  1.8355   
2.7500  1.9148   
3.0000  1.9966   
3.2500  2.0807   
3.5000  2.1673   
3.7500  2.2562   
4.0000  2.3475   
4.2500  2.4411   
4.5000  2.5371   
4.7500  2.6354   
5.0000  2.7360   
5.2500  2.8389   
5.5000  2.9440   
5.7500  3.0513   
6.0000  3.1608   
6.2500  3.2724   
6.5000  3.3861   
6.7500  3.5019   
7.0000  3.6196   
7.2500  3.7393   
7.5000  3.8609   
7.7500  3.9843   
8.0000  4.1095   
8.2500  4.2365   
8.5000  4.3652   
8.7500  4.4955   
9.0000  4.6274   
9.2500  4.7609   
9.5000  4.8958   
9.7500  5.0322   
10.0000  5.1699   
10.2500  5.3090   
10.5000  5.4493   
10.7500  5.5909   
11.0000  5.7337   
11.2500  5.8776   
11.5000  6.0225   
11.7500  6.1685   
12.0000  6.3155   
12.2500  6.4635   
12.5000  6.6123   
12.7500  6.7621   
13.0000  6.9126   
13.2500  7.0640   
13.5000  7.2161   
13.7500  7.3689   
14.0000  7.5224   
14.2500  7.6766   
14.5000  7.8314   
14.7500  7.9868   
15.0000  8.1427   
15.2500  8.2992   
15.5000  8.4562   
15.7500  8.6137   
16.0000  8.7716   
16.2500  8.9300   
16.5000  9.0887   
16.7500  9.2479   
17.0000  9.4075   
17.2500  9.5674   
17.5000  9.7276   
17.7500  9.8881   
18.0000  10.0490   
18.2500  10.2101   
18.5000  10.3715   
18.7500  10.5332   
19.0000  10.6951   
19.2500  10.8572   
19.5000  11.0196   
19.7500  11.1821   
20.0000  11.3449   
20.2500  11.5078   
20.5000  11.6709   
20.7500  11.8342   
21.0000  11.9976   
21.2500  12.1611   
21.5000  12.3249   
21.7500  12.4887   
22.0000  12.6527   
22.2500  12.8168   
22.5000  12.9809   
22.7500  13.1452   
23.0000  13.3096   
23.2500  13.4741   
23.5000  13.6387   
23.7500  13.8034   
24.0000  13.9681   
24.2500  14.1330   
24.5000  14.2979   
24.7500  14.4628   
25.0000  14.6278   
25.2500  14.7929   
25.5000  14.9581   
25.7500  15.1232   
26.0000  15.2885   
26.2500  15.4538   
26.5000  15.6191   
26.7500  15.7845   
27.0000  15.9499   
27.2500  16.1154   
27.5000  16.2808   
27.7500  16.4464   
28.0000  16.6119   
28.2500  16.7775   
28.5000  16.9431   
28.7500  17.1088   
29.0000  17.2744   
29.2500  17.4401   
29.5000  17.6058   
29.7500  17.7716   
30.0000  17.9373   
30.2500  18.1031   
30.5000  18.2689   
30.7500  18.4347   
31.0000  18.6005   
31.2500  18.7664   
31.5000  18.9322   
31.7500  19.0981   
32.0000  19.2640   
32.2500  19.4299   
32.5000  19.5958   
32.7500  19.7617   
33.0000  19.9276   
33.2500  20.0936   
33.5000  20.2595   
33.7500  20.4254   
34.0000  20.5914   
34.2500  20.7574   
34.5000  20.9234   
34.7500  21.0893   
35.0000  21.2553   
35.2500  21.4213   
35.5000  21.5873   
35.7500  21.7533   
36.0000  21.9193   
36.2500  22.0853   
36.5000  22.2514   
36.7500  22.4174   
37.0000  22.5834   
37.2500  22.7495   
37.5000  22.9155   
37.7500  23.0815   
38.0000  23.2476   
38.2500  23.4136   
38.5000  23.5797   
38.7500  23.7457   
39.0000  23.9118   
39.2500  24.0778   
39.5000  24.2439   
39.7500  24.4099   
40.0000  24.5760   
40.2500  24.7421   
40.5000  24.9081   
40.7500  25.0742   
41.0000  25.2403   
41.2500  25.4063   
41.5000  25.5724   
41.7500  25.7385   
42.0000  25.9046   
42.2500  26.0706   
42.5000  26.2367   
42.7500  26.4028   
43.0000  26.5689   
43.2500  26.7350   
43.5000  26.9010   
43.7500  27.0671   
44.0000  27.2332   
44.2500  27.3993   
44.5000  27.5654   
44.7500  27.7314   
45.0000  27.8975   
45.2500  28.0636   
45.5000  28.2297   
45.7500  28.3958   
46.0000  28.5619   
46.2500  28.7280   
46.5000  28.8941   
46.7500  29.0601   
47.0000  29.2262   
47.2500  29.3923   
47.5000  29.5584   
47.7500  29.7245   
48.0000  29.8906   
48.2500  30.0567   
48.5000  30.2228   
48.7500  30.3889   
49.0000  30.5550   
49.2500  30.7211   
49.5000  30.8872   
49.7500  31.0532   
50.0000  31.2193   


==> OFC 2017/data/BERout_GMI_16QAM_R_0_71.txt <==
0.651714 1.083167e-01
0.657748 1.050380e-01
0.664095 1.017229e-01
0.670195 9.769329e-02
0.676735 9.382315e-02
0.682804 9.005949e-02
0.688716 8.587847e-02
0.695042 8.092731e-02
0.701295 7.610741e-02
0.707886 7.039190e-02
0.713550 6.504213e-02
0.719841 5.822269e-02
0.725810 5.114491e-02
0.731665 4.325602e-02
0.738137 3.324907e-02
0.744372 1.892523e-02
0.749940 5.122454e-03
0.756151 2.638633e-04
0.762100 9.750000e-07


==> OFC 2017/data/BERout_GMI_16QAM_R_0_81.txt <==
0.701300 9.067708e-02
0.707349 8.832079e-02
0.713558 8.629572e-02
0.719789 8.381404e-02
0.725597 8.151331e-02
0.731597 7.943056e-02
0.737605 7.701794e-02
0.744075 7.466937e-02
0.750319 7.194309e-02
0.755769 6.985764e-02
0.762326 6.705980e-02
0.767727 6.488117e-02
0.774076 6.189699e-02
0.779507 5.948823e-02
0.785767 5.656617e-02
0.791376 5.365278e-02
0.797535 5.037944e-02
0.802562 4.751389e-02
0.808559 4.363927e-02
0.814324 3.884954e-02
0.819720 3.475984e-02
0.824949 2.862519e-02
0.830278 1.873592e-02
0.836165 3.966821e-03
0.838996 5.280147e-04
0.841562 3.890923e-05


==> OFC 2017/data/BERout_GMI_16QAM_R_0_86.txt <==
0.791285 6.739778e-02
0.797698 6.485426e-02
0.803127 6.276241e-02
0.808765 6.038815e-02
0.813717 5.848759e-02
0.820030 5.589778e-02
0.825177 5.364278e-02
0.830682 5.121389e-02
0.835790 4.856222e-02
0.841579 4.570519e-02
0.846445 4.292981e-02
0.851956 3.941722e-02
0.857482 3.550259e-02
0.862271 3.170000e-02
0.867287 2.624741e-02
0.872056 1.995056e-02
0.876802 9.479815e-03
0.881759 1.132369e-03
0.886275 1.140123e-05


==> OFC 2017/data/BERout_GMI_16QAM_R_3_4.txt <==
0.670227 9.285021e-02
0.676261 9.052613e-02
0.682947 8.761276e-02
0.688795 8.512716e-02
0.695007 8.249856e-02
0.700646 7.987840e-02
0.707532 7.658519e-02
0.713852 7.337881e-02
0.719657 7.044095e-02
0.726051 6.687078e-02
0.731137 6.419218e-02
0.738075 5.970412e-02
0.744010 5.575226e-02
0.749982 5.143848e-02
0.756216 4.615885e-02
0.762479 3.964321e-02
0.768464 3.250617e-02
0.774066 2.354897e-02
0.779958 9.137243e-03
0.782824 2.269753e-03
0.785760 3.945731e-04
0.791487 2.451852e-06


==> OFC 2017/data/BERout_GMI_16QAM_R_9_10.txt <==
0.846880 3.991135e-02
0.852273 3.806670e-02
0.856837 3.645319e-02
0.862285 3.452623e-02
0.867351 3.265741e-02
0.872145 3.080676e-02
0.876573 2.911351e-02
0.881661 2.712706e-02
0.886337 2.530487e-02
0.890855 2.325652e-02
0.895245 2.139249e-02
0.899358 1.942215e-02
0.904124 1.707322e-02
0.907959 1.506036e-02
0.911985 1.276663e-02
0.916150 9.515604e-03
0.920037 3.426440e-03
0.923937 1.538768e-04
0.924595 6.707808e-05
0.925359 2.764475e-05
0.926099 1.049551e-05


==> OFC 2017/data/BERout_GMI_4QAM_R_0_71.txt <==
0.674610 9.201505e-02
0.682489 8.698310e-02
0.690340 8.166088e-02
0.698159 7.577245e-02
0.705942 6.938356e-02
0.713685 6.230741e-02
0.721383 5.428426e-02
0.729033 4.537870e-02
0.736630 3.457245e-02
0.744170 2.087523e-02
0.751649 4.634491e-03
0.759142 8.902314e-05
0.766466 2.962963e-07


==> OFC 2017/data/BERout_GMI_4QAM_R_0_81.txt <==
0.759292 6.654900e-02
0.766535 6.352701e-02
0.773636 6.043113e-02
0.780680 5.747010e-02
0.788222 5.364159e-02
0.795636 4.987731e-02
0.801971 4.619367e-02
0.809020 4.199653e-02
0.815358 3.738503e-02
0.822510 3.044927e-02
0.828722 2.114159e-02
0.835154 5.643711e-03
0.838068 1.363878e-03
0.841584 8.699467e-05
0.847755 5.362654e-07


==> OFC 2017/data/BERout_GMI_4QAM_R_0_86.txt <==
0.794762 6.432593e-02
0.801786 6.178333e-02
0.808959 5.904426e-02
0.816164 5.637741e-02
0.822105 5.357685e-02
0.828925 5.077685e-02
0.835433 4.769796e-02
0.841662 4.446074e-02
0.847628 4.115537e-02
0.853708 3.752370e-02
0.859691 3.282426e-02
0.865371 2.768759e-02
0.871533 2.013093e-02
0.877050 9.228148e-03
0.881992 1.070225e-03
0.887766 4.030118e-06
0.892955 1.046296e-08


==> OFC 2017/data/BERout_GMI_4QAM_R_3_4.txt <==
0.721113 6.725432e-02
0.729898 6.259218e-02
0.736733 5.838004e-02
0.744286 5.355720e-02
0.751429 4.844218e-02
0.759398 4.162778e-02
0.766083 3.422675e-02
0.774316 2.341667e-02
0.780950 8.769342e-03
0.784710 2.372634e-03
0.788061 2.802987e-04
0.791562 2.063976e-05
0.792971 3.941564e-06


==> OFC 2017/data/BERout_GMI_4QAM_R_9_10.txt <==
0.859689 3.477006e-02
0.865655 3.263426e-02
0.871240 3.061608e-02
0.877167 2.837449e-02
0.882243 2.637534e-02
0.887672 2.424091e-02
0.892864 2.214300e-02
0.897969 1.975549e-02
0.903155 1.740038e-02
0.907559 1.512757e-02
0.911871 1.253755e-02
0.917173 8.288752e-03
0.921481 1.602516e-03
0.925461 3.635752e-05
0.927082 4.535683e-06


==> OFC 2017/data/BERout_GMI_64QAM_R_0_71.txt <==
0.706528 7.425394e-02
0.711249 6.910694e-02
0.716726 6.390579e-02
0.721716 5.782153e-02
0.726073 5.260278e-02
0.731631 4.429144e-02
0.736432 3.569398e-02
0.741501 2.497361e-02
0.746426 1.059352e-02
0.751068 1.501881e-03
0.755980 5.422006e-05


==> OFC 2017/data/BERout_GMI_64QAM_R_0_81.txt <==
0.731390 8.164236e-02
0.736253 7.987539e-02
0.741351 7.770795e-02
0.745858 7.603202e-02
0.751105 7.386130e-02
0.756312 7.152431e-02
0.760641 6.996219e-02
0.765787 6.763657e-02
0.770231 6.543673e-02
0.775826 6.326582e-02
0.779972 6.122415e-02
0.784835 5.875270e-02
0.790107 5.613021e-02
0.794390 5.363407e-02
0.799253 5.092400e-02
0.803908 4.811169e-02
0.808721 4.479090e-02
0.813224 4.163233e-02
0.817831 3.767670e-02
0.822724 3.255652e-02
0.827192 2.586844e-02
0.831872 1.345525e-02
0.836437 1.905864e-03
0.840824 3.299129e-05


==> OFC 2017/data/BERout_GMI_64QAM_R_0_86.txt <==
0.780004 7.310444e-02
0.785152 7.119370e-02
0.789887 6.948500e-02
0.794464 6.771278e-02
0.799022 6.561630e-02
0.803790 6.397259e-02
0.808994 6.194648e-02
0.813201 6.011148e-02
0.817858 5.827222e-02
0.822783 5.584204e-02
0.827138 5.395241e-02
0.831674 5.184944e-02
0.836500 4.950407e-02
0.840592 4.723704e-02
0.845263 4.458944e-02
0.849791 4.195759e-02
0.853934 3.898037e-02
0.858539 3.567278e-02
0.862704 3.223593e-02
0.866916 2.787148e-02
0.871184 2.193648e-02
0.875371 1.376815e-02
0.879468 2.884074e-03
0.883654 1.238713e-04
0.887587 8.975926e-07


==> OFC 2017/data/BERout_GMI_64QAM_R_3_4.txt <==
0.655693 1.017327e-01
0.661493 9.941420e-02
0.666322 9.743477e-02
0.671670 9.490453e-02
0.676156 9.306934e-02
0.681484 9.090535e-02
0.686109 8.874362e-02
0.691095 8.662654e-02
0.696335 8.430062e-02
0.701261 8.187819e-02
0.706288 7.952181e-02
0.711448 7.691770e-02
0.716697 7.431276e-02
0.721300 7.178580e-02
0.726705 6.892202e-02
0.731230 6.645658e-02
0.736030 6.338292e-02
0.741494 5.971502e-02
0.745828 5.657222e-02
0.751494 5.186132e-02
0.755586 4.834897e-02
0.760807 4.311790e-02
0.765627 3.758333e-02
0.770823 2.961687e-02
0.774992 2.043066e-02
0.779843 5.489506e-03
0.785044 2.693944e-04
0.789731 1.941564e-06


==> OFC 2017/data/BERout_GMI_64QAM_R_9_10.txt <==
0.849922 3.985682e-02
0.853872 3.827761e-02
0.858559 3.657802e-02
0.862998 3.507219e-02
0.867070 3.347034e-02
0.871190 3.197479e-02
0.875334 3.023731e-02
0.879321 2.872977e-02
0.883658 2.687723e-02
0.887584 2.525772e-02
0.891456 2.363820e-02
0.895582 2.164489e-02
0.899218 1.990672e-02
0.903157 1.790381e-02
0.906880 1.596091e-02
0.910430 1.386986e-02
0.913939 1.130058e-02
0.917448 7.616941e-03
0.920967 1.829390e-03
0.922555 5.226968e-04
0.924225 5.722417e-05
0.924889 3.842106e-05
0.925561 1.543699e-05
0.925902 6.317200e-06
0.926218 4.718259e-06


==> OFC 2017/data/MIs/packings4/MI_Es_120cell4_600.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0566   
-13.0000  0.0714   
-12.0000  0.0898   
-11.0000  0.1126   
-10.0000  0.1408   
-9.0000  0.1763   
-8.0000  0.2201   
-7.0000  0.2748   
-6.0000  0.3405   
-5.0000  0.4229   
-4.0000  0.5226   
-3.0000  0.6447   
-2.0000  0.7903   
-1.0000  0.9635   
0.0000  1.1670   
1.0000  1.4019   
2.0000  1.6711   
3.0000  1.9740   
4.0000  2.3093   
5.0000  2.6727   
6.0000  3.0636   
7.0000  3.4773   
8.0000  3.9066   
9.0000  4.3516   
10.0000  4.8068   
11.0000  5.2713   
12.0000  5.7366   
13.0000  6.2028   
14.0000  6.6613   
15.0000  7.1046   
16.0000  7.5245   
17.0000  7.9147   
18.0000  8.2611   
19.0000  8.5583   
20.0000  8.7988   
21.0000  8.9782   
22.0000  9.1002   
23.0000  9.1722   
24.0000  9.2085   
25.0000  9.2231   
26.0000  9.2276   
27.0000  9.2287   
28.0000  9.2288   
29.0000  9.2288   
30.0000  9.2288   


==> OFC 2017/data/MIs/packings4/MI_Es_24cell4_24.txt <==
-20.0000  0.0150   
-19.0000  0.0181   
-18.0000  0.0223   
-17.0000  0.0280   
-16.0000  0.0363   
-15.0000  0.0450   
-14.0000  0.0578   
-13.0000  0.0717   
-12.0000  0.0883   
-11.0000  0.1125   
-10.0000  0.1395   
-9.0000  0.1783   
-8.0000  0.2211   
-7.0000  0.2735   
-6.0000  0.3413   
-5.0000  0.4286   
-4.0000  0.5209   
-3.0000  0.6467   
-2.0000  0.7910   
-1.0000  0.9604   
0.0000  1.1665   
1.0000  1.3991   
2.0000  1.6635   
3.0000  1.9725   
4.0000  2.2976   
5.0000  2.6595   
6.0000  3.0199   
7.0000  3.3765   
8.0000  3.7215   
9.0000  4.0191   
10.0000  4.2486   
11.0000  4.4178   
12.0000  4.5131   
13.0000  4.5599   
14.0000  4.5784   
15.0000  4.5839   
16.0000  4.5848   
17.0000  4.5850   
18.0000  4.5850   
19.0000  4.5850   
20.0000  4.5850   
21.0000  4.5850   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_48cell4_48.txt <==
-20.0000  0.0148   
-19.0000  0.0182   
-18.0000  0.0236   
-17.0000  0.0277   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0564   
-13.0000  0.0718   
-12.0000  0.0909   
-11.0000  0.1134   
-10.0000  0.1403   
-9.0000  0.1760   
-8.0000  0.2196   
-7.0000  0.2768   
-6.0000  0.3417   
-5.0000  0.4221   
-4.0000  0.5224   
-3.0000  0.6423   
-2.0000  0.7903   
-1.0000  0.9627   
0.0000  1.1698   
1.0000  1.3997   
2.0000  1.6715   
3.0000  1.9759   
4.0000  2.3071   
5.0000  2.6696   
6.0000  3.0593   
7.0000  3.4639   
8.0000  3.8727   
9.0000  4.2781   
10.0000  4.6494   
11.0000  4.9725   
12.0000  5.2235   
13.0000  5.3976   
14.0000  5.5037   
15.0000  5.5561   
16.0000  5.5764   
17.0000  5.5833   
18.0000  5.5848   
19.0000  5.5849   
20.0000  5.5850   
21.0000  5.5850   
22.0000  5.5850   
23.0000  5.5850   
24.0000  5.5850   
25.0000  5.5850   
26.0000  5.5850   
27.0000  5.5850   
28.0000  5.5850   
29.0000  5.5850   
30.0000  5.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_600cell4_120.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0225   
-17.0000  0.0288   
-16.0000  0.0361   
-15.0000  0.0447   
-14.0000  0.0572   
-13.0000  0.0717   
-12.0000  0.0901   
-11.0000  0.1120   
-10.0000  0.1412   
-9.0000  0.1760   
-8.0000  0.2201   
-7.0000  0.2730   
-6.0000  0.3419   
-5.0000  0.4225   
-4.0000  0.5228   
-3.0000  0.6464   
-2.0000  0.7876   
-1.0000  0.9641   
0.0000  1.1668   
1.0000  1.4004   
2.0000  1.6698   
3.0000  1.9751   
4.0000  2.3069   
5.0000  2.6734   
6.0000  3.0674   
7.0000  3.4782   
8.0000  3.9068   
9.0000  4.3485   
10.0000  4.8001   
11.0000  5.2513   
12.0000  5.6820   
13.0000  6.0729   
14.0000  6.3949   
15.0000  6.6350   
16.0000  6.7843   
17.0000  6.8628   
18.0000  6.8944   
19.0000  6.9044   
20.0000  6.9065   
21.0000  6.9069   
22.0000  6.9069   
23.0000  6.9069   
24.0000  6.9069   
25.0000  6.9069   
26.0000  6.9069   
27.0000  6.9069   
28.0000  6.9069   
29.0000  6.9069   
30.0000  6.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_BPSK4_2.txt <==
-20.0000  0.0152   
-19.0000  0.0155   
-18.0000  0.0238   
-17.0000  0.0299   
-16.0000  0.0384   
-15.0000  0.0478   
-14.0000  0.0578   
-13.0000  0.0676   
-12.0000  0.0867   
-11.0000  0.1071   
-10.0000  0.1305   
-9.0000  0.1579   
-8.0000  0.2053   
-7.0000  0.2378   
-6.0000  0.2907   
-5.0000  0.3547   
-4.0000  0.4182   
-3.0000  0.5013   
-2.0000  0.5549   
-1.0000  0.6467   
0.0000  0.7206   
1.0000  0.7941   
2.0000  0.8515   
3.0000  0.9139   
4.0000  0.9513   
5.0000  0.9760   
6.0000  0.9898   
7.0000  0.9979   
8.0000  0.9988   
9.0000  0.9999   
10.0000  1.0000   
11.0000  1.0000   
12.0000  1.0000   
13.0000  1.0000   
14.0000  1.0000   
15.0000  1.0000   
16.0000  1.0000   
17.0000  1.0000   
18.0000  1.0000   
19.0000  1.0000   
20.0000  1.0000   
21.0000  1.0000   
22.0000  1.0000   
23.0000  1.0000   
24.0000  1.0000   
25.0000  1.0000   
26.0000  1.0000   
27.0000  1.0000   
28.0000  1.0000   
29.0000  1.0000   
30.0000  1.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_PPM4_4.txt <==
-20.0000  0.0116   
-19.0000  0.0146   
-18.0000  0.0205   
-17.0000  0.0219   
-16.0000  0.0272   
-15.0000  0.0321   
-14.0000  0.0427   
-13.0000  0.0558   
-12.0000  0.0690   
-11.0000  0.0853   
-10.0000  0.1103   
-9.0000  0.1326   
-8.0000  0.1499   
-7.0000  0.2040   
-6.0000  0.2523   
-5.0000  0.3100   
-4.0000  0.3958   
-3.0000  0.4796   
-2.0000  0.5745   
-1.0000  0.7029   
0.0000  0.8422   
1.0000  1.0003   
2.0000  1.1543   
3.0000  1.3220   
4.0000  1.4864   
5.0000  1.6370   
6.0000  1.7742   
7.0000  1.8674   
8.0000  1.9317   
9.0000  1.9738   
10.0000  1.9909   
11.0000  1.9978   
12.0000  1.9997   
13.0000  2.0000   
14.0000  2.0000   
15.0000  2.0000   
16.0000  2.0000   
17.0000  2.0000   
18.0000  2.0000   
19.0000  2.0000   
20.0000  2.0000   
21.0000  2.0000   
22.0000  2.0000   
23.0000  2.0000   
24.0000  2.0000   
25.0000  2.0000   
26.0000  2.0000   
27.0000  2.0000   
28.0000  2.0000   
29.0000  2.0000   
30.0000  2.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_QAM4_256.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0456   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1405   
-9.0000  0.1766   
-8.0000  0.2203   
-7.0000  0.2741   
-6.0000  0.3415   
-5.0000  0.4229   
-4.0000  0.5232   
-3.0000  0.6446   
-2.0000  0.7907   
-1.0000  0.9634   
0.0000  1.1658   
1.0000  1.4019   
2.0000  1.6716   
3.0000  1.9763   
4.0000  2.3123   
5.0000  2.6825   
6.0000  3.0781   
7.0000  3.4979   
8.0000  3.9423   
9.0000  4.4019   
10.0000  4.8781   
11.0000  5.3638   
12.0000  5.8503   
13.0000  6.3231   
14.0000  6.7667   
15.0000  7.1542   
16.0000  7.4715   
17.0000  7.7038   
18.0000  7.8554   
19.0000  7.9409   
20.0000  7.9806   
21.0000  7.9951   
22.0000  7.9991   
23.0000  7.9999   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_QAM4_4096.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1763   
-8.0000  0.2199   
-7.0000  0.2744   
-6.0000  0.3413   
-5.0000  0.4232   
-4.0000  0.5234   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9634   
0.0000  1.1674   
1.0000  1.4038   
2.0000  1.6750   
3.0000  1.9800   
4.0000  2.3209   
5.0000  2.6932   
6.0000  3.0954   
7.0000  3.5259   
8.0000  3.9804   
9.0000  4.4571   
10.0000  4.9522   
11.0000  5.4643   
12.0000  5.9919   
13.0000  6.5313   
14.0000  7.0824   
15.0000  7.6436   
16.0000  8.2116   
17.0000  8.7844   
18.0000  9.3573   
19.0000  9.9169   
20.0000  10.4449   
21.0000  10.9154   
22.0000  11.3061   
23.0000  11.6005   
24.0000  11.7985   
25.0000  11.9137   
26.0000  11.9699   
27.0000  11.9919   
28.0000  11.9984   
29.0000  11.9998   
30.0000  12.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_SO-PM-QPSK4_16.txt <==
-20.0000  0.0154   
-19.0000  0.0175   
-18.0000  0.0229   
-17.0000  0.0285   
-16.0000  0.0352   
-15.0000  0.0448   
-14.0000  0.0570   
-13.0000  0.0718   
-12.0000  0.0900   
-11.0000  0.1132   
-10.0000  0.1362   
-9.0000  0.1758   
-8.0000  0.2196   
-7.0000  0.2714   
-6.0000  0.3448   
-5.0000  0.4222   
-4.0000  0.5224   
-3.0000  0.6461   
-2.0000  0.7846   
-1.0000  0.9555   
0.0000  1.1520   
1.0000  1.3804   
2.0000  1.6382   
3.0000  1.9139   
4.0000  2.2065   
5.0000  2.5163   
6.0000  2.8214   
7.0000  3.1224   
8.0000  3.3911   
9.0000  3.6139   
10.0000  3.7833   
11.0000  3.8987   
12.0000  3.9599   
13.0000  3.9872   
14.0000  3.9973   
15.0000  3.9997   
16.0000  3.9999   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_SP-QAM4_128.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0288   
-16.0000  0.0365   
-15.0000  0.0453   
-14.0000  0.0571   
-13.0000  0.0710   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1418   
-9.0000  0.1765   
-8.0000  0.2209   
-7.0000  0.2739   
-6.0000  0.3400   
-5.0000  0.4238   
-4.0000  0.5242   
-3.0000  0.6451   
-2.0000  0.7896   
-1.0000  0.9627   
0.0000  1.1675   
1.0000  1.4031   
2.0000  1.6720   
3.0000  1.9759   
4.0000  2.3128   
5.0000  2.6829   
6.0000  3.0765   
7.0000  3.5002   
8.0000  3.9412   
9.0000  4.3980   
10.0000  4.8643   
11.0000  5.3338   
12.0000  5.7773   
13.0000  6.1793   
14.0000  6.5056   
15.0000  6.7411   
16.0000  6.8876   
17.0000  6.9611   
18.0000  6.9898   
19.0000  6.9981   
20.0000  6.9998   
21.0000  7.0000   
22.0000  7.0000   
23.0000  7.0000   
24.0000  7.0000   
25.0000  7.0000   
26.0000  7.0000   
27.0000  7.0000   
28.0000  7.0000   
29.0000  7.0000   
30.0000  7.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_SP-QAM4_2048.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0359   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0895   
-11.0000  0.1124   
-10.0000  0.1407   
-9.0000  0.1762   
-8.0000  0.2202   
-7.0000  0.2741   
-6.0000  0.3411   
-5.0000  0.4234   
-4.0000  0.5236   
-3.0000  0.6448   
-2.0000  0.7901   
-1.0000  0.9628   
0.0000  1.1673   
1.0000  1.4034   
2.0000  1.6737   
3.0000  1.9799   
4.0000  2.3203   
5.0000  2.6927   
6.0000  3.0959   
7.0000  3.5258   
8.0000  3.9803   
9.0000  4.4567   
10.0000  4.9518   
11.0000  5.4644   
12.0000  5.9911   
13.0000  6.5317   
14.0000  7.0824   
15.0000  7.6425   
16.0000  8.2088   
17.0000  8.7753   
18.0000  9.3269   
19.0000  9.8363   
20.0000  10.2720   
21.0000  10.6020   
22.0000  10.8168   
23.0000  10.9320   
24.0000  10.9807   
25.0000  10.9962   
26.0000  10.9995   
27.0000  11.0000   
28.0000  11.0000   
29.0000  11.0000   
30.0000  11.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_SP-QAM4_32.txt <==
-20.0000  0.0144   
-19.0000  0.0176   
-18.0000  0.0221   
-17.0000  0.0287   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0562   
-13.0000  0.0720   
-12.0000  0.0897   
-11.0000  0.1105   
-10.0000  0.1407   
-9.0000  0.1739   
-8.0000  0.2193   
-7.0000  0.2744   
-6.0000  0.3404   
-5.0000  0.4185   
-4.0000  0.5217   
-3.0000  0.6397   
-2.0000  0.7778   
-1.0000  0.9511   
0.0000  1.1500   
1.0000  1.3744   
2.0000  1.6387   
3.0000  1.9377   
4.0000  2.2577   
5.0000  2.6121   
6.0000  2.9801   
7.0000  3.3622   
8.0000  3.7405   
9.0000  4.0894   
10.0000  4.3979   
11.0000  4.6480   
12.0000  4.8202   
13.0000  4.9233   
14.0000  4.9733   
15.0000  4.9932   
16.0000  4.9989   
17.0000  4.9999   
18.0000  5.0000   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_SP-QAM4_512.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0451   
-14.0000  0.0568   
-13.0000  0.0710   
-12.0000  0.0897   
-11.0000  0.1127   
-10.0000  0.1406   
-9.0000  0.1764   
-8.0000  0.2206   
-7.0000  0.2739   
-6.0000  0.3412   
-5.0000  0.4228   
-4.0000  0.5237   
-3.0000  0.6445   
-2.0000  0.7896   
-1.0000  0.9626   
0.0000  1.1661   
1.0000  1.4027   
2.0000  1.6720   
3.0000  1.9778   
4.0000  2.3180   
5.0000  2.6881   
6.0000  3.0903   
7.0000  3.5191   
8.0000  3.9731   
9.0000  4.4465   
10.0000  4.9391   
11.0000  5.4479   
12.0000  5.9678   
13.0000  6.4947   
14.0000  7.0194   
15.0000  7.5231   
16.0000  7.9854   
17.0000  8.3713   
18.0000  8.6591   
19.0000  8.8453   
20.0000  8.9432   
21.0000  8.9840   
22.0000  8.9968   
23.0000  8.9996   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_SP-cross4_512.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0363   
-15.0000  0.0454   
-14.0000  0.0568   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1402   
-9.0000  0.1761   
-8.0000  0.2204   
-7.0000  0.2749   
-6.0000  0.3412   
-5.0000  0.4236   
-4.0000  0.5242   
-3.0000  0.6452   
-2.0000  0.7911   
-1.0000  0.9627   
0.0000  1.1679   
1.0000  1.4045   
2.0000  1.6746   
3.0000  1.9812   
4.0000  2.3214   
5.0000  2.6966   
6.0000  3.1013   
7.0000  3.5324   
8.0000  3.9900   
9.0000  4.4698   
10.0000  4.9663   
11.0000  5.4815   
12.0000  6.0044   
13.0000  6.5366   
14.0000  7.0677   
15.0000  7.5759   
16.0000  8.0351   
17.0000  8.4152   
18.0000  8.6924   
19.0000  8.8651   
20.0000  8.9528   
21.0000  8.9876   
22.0000  8.9977   
23.0000  8.9997   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_a4_1024.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0710   
-12.0000  0.0898   
-11.0000  0.1119   
-10.0000  0.1411   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2745   
-6.0000  0.3416   
-5.0000  0.4234   
-4.0000  0.5233   
-3.0000  0.6454   
-2.0000  0.7913   
-1.0000  0.9634   
0.0000  1.1678   
1.0000  1.4049   
2.0000  1.6763   
3.0000  1.9853   
4.0000  2.3286   
5.0000  2.7061   
6.0000  3.1153   
7.0000  3.5555   
8.0000  4.0209   
9.0000  4.5119   
10.0000  5.0222   
11.0000  5.5505   
12.0000  6.0918   
13.0000  6.6452   
14.0000  7.2057   
15.0000  7.7654   
16.0000  8.3110   
17.0000  8.8178   
18.0000  9.2510   
19.0000  9.5858   
20.0000  9.8052   
21.0000  9.9263   
22.0000  9.9786   
23.0000  9.9955   
24.0000  9.9994   
25.0000  10.0000   
26.0000  10.0000   
27.0000  10.0000   
28.0000  10.0000   
29.0000  10.0000   
30.0000  10.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_a4_2048.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0570   
-13.0000  0.0714   
-12.0000  0.0894   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1760   
-8.0000  0.2205   
-7.0000  0.2745   
-6.0000  0.3411   
-5.0000  0.4234   
-4.0000  0.5234   
-3.0000  0.6450   
-2.0000  0.7909   
-1.0000  0.9636   
0.0000  1.1670   
1.0000  1.4053   
2.0000  1.6780   
3.0000  1.9851   
4.0000  2.3282   
5.0000  2.7066   
6.0000  3.1172   
7.0000  3.5565   
8.0000  4.0243   
9.0000  4.5154   
10.0000  5.0275   
11.0000  5.5571   
12.0000  6.1036   
13.0000  6.6632   
14.0000  7.2330   
15.0000  7.8095   
16.0000  8.3897   
17.0000  8.9621   
18.0000  9.5105   
19.0000  10.0029   
20.0000  10.4055   
21.0000  10.6945   
22.0000  10.8698   
23.0000  10.9563   
24.0000  10.9890   
25.0000  10.9981   
26.0000  10.9998   
27.0000  11.0000   
28.0000  11.0000   
29.0000  11.0000   
30.0000  11.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_a4_256.txt <==
-20.0000  0.0142   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0568   
-13.0000  0.0717   
-12.0000  0.0894   
-11.0000  0.1128   
-10.0000  0.1412   
-9.0000  0.1756   
-8.0000  0.2211   
-7.0000  0.2737   
-6.0000  0.3409   
-5.0000  0.4236   
-4.0000  0.5234   
-3.0000  0.6467   
-2.0000  0.7894   
-1.0000  0.9637   
0.0000  1.1661   
1.0000  1.4044   
2.0000  1.6767   
3.0000  1.9847   
4.0000  2.3268   
5.0000  2.7036   
6.0000  3.1125   
7.0000  3.5484   
8.0000  4.0079   
9.0000  4.4906   
10.0000  4.9871   
11.0000  5.4979   
12.0000  6.0075   
13.0000  6.5039   
14.0000  6.9608   
15.0000  7.3485   
16.0000  7.6413   
17.0000  7.8336   
18.0000  7.9373   
19.0000  7.9820   
20.0000  7.9964   
21.0000  7.9995   
22.0000  8.0000   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_a4_4096.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1125   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2199   
-7.0000  0.2743   
-6.0000  0.3414   
-5.0000  0.4236   
-4.0000  0.5236   
-3.0000  0.6450   
-2.0000  0.7908   
-1.0000  0.9641   
0.0000  1.1684   
1.0000  1.4050   
2.0000  1.6781   
3.0000  1.9854   
4.0000  2.3284   
5.0000  2.7068   
6.0000  3.1169   
7.0000  3.5576   
8.0000  4.0244   
9.0000  4.5165   
10.0000  5.0289   
11.0000  5.5600   
12.0000  6.1065   
13.0000  6.6685   
14.0000  7.2410   
15.0000  7.8229   
16.0000  8.4129   
17.0000  9.0071   
18.0000  9.6000   
19.0000  10.1782   
20.0000  10.7188   
21.0000  11.1857   
22.0000  11.5457   
23.0000  11.7860   
24.0000  11.9181   
25.0000  11.9760   
26.0000  11.9950   
27.0000  11.9993   
28.0000  11.9999   
29.0000  12.0000   
30.0000  12.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_a4_512.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0717   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1410   
-9.0000  0.1762   
-8.0000  0.2200   
-7.0000  0.2748   
-6.0000  0.3413   
-5.0000  0.4235   
-4.0000  0.5233   
-3.0000  0.6448   
-2.0000  0.7903   
-1.0000  0.9635   
0.0000  1.1676   
1.0000  1.4042   
2.0000  1.6769   
3.0000  1.9838   
4.0000  2.3279   
5.0000  2.7044   
6.0000  3.1133   
7.0000  3.5525   
8.0000  4.0176   
9.0000  4.5072   
10.0000  5.0137   
11.0000  5.5363   
12.0000  6.0709   
13.0000  6.6091   
14.0000  7.1460   
15.0000  7.6526   
16.0000  8.1036   
17.0000  8.4683   
18.0000  8.7297   
19.0000  8.8859   
20.0000  8.9620   
21.0000  8.9905   
22.0000  8.9983   
23.0000  8.9998   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_ab4_256.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0892   
-11.0000  0.1120   
-10.0000  0.1409   
-9.0000  0.1765   
-8.0000  0.2203   
-7.0000  0.2745   
-6.0000  0.3416   
-5.0000  0.4235   
-4.0000  0.5234   
-3.0000  0.6436   
-2.0000  0.7903   
-1.0000  0.9631   
0.0000  1.1659   
1.0000  1.4062   
2.0000  1.6773   
3.0000  1.9860   
4.0000  2.3262   
5.0000  2.7041   
6.0000  3.1109   
7.0000  3.5464   
8.0000  4.0087   
9.0000  4.4913   
10.0000  4.9892   
11.0000  5.4998   
12.0000  6.0072   
13.0000  6.5041   
14.0000  6.9600   
15.0000  7.3497   
16.0000  7.6431   
17.0000  7.8346   
18.0000  7.9378   
19.0000  7.9822   
20.0000  7.9964   
21.0000  7.9995   
22.0000  7.9999   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_b4_32.txt <==
-20.0000  0.0144   
-19.0000  0.0186   
-18.0000  0.0227   
-17.0000  0.0291   
-16.0000  0.0358   
-15.0000  0.0464   
-14.0000  0.0557   
-13.0000  0.0717   
-12.0000  0.0894   
-11.0000  0.1145   
-10.0000  0.1422   
-9.0000  0.1734   
-8.0000  0.2195   
-7.0000  0.2756   
-6.0000  0.3414   
-5.0000  0.4224   
-4.0000  0.5250   
-3.0000  0.6424   
-2.0000  0.7875   
-1.0000  0.9638   
0.0000  1.1672   
1.0000  1.3993   
2.0000  1.6741   
3.0000  1.9719   
4.0000  2.3081   
5.0000  2.6668   
6.0000  3.0450   
7.0000  3.4211   
8.0000  3.7834   
9.0000  4.1193   
10.0000  4.4056   
11.0000  4.6277   
12.0000  4.7878   
13.0000  4.8969   
14.0000  4.9530   
15.0000  4.9836   
16.0000  4.9951   
17.0000  4.9991   
18.0000  4.9999   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_b4_64.txt <==
-20.0000  0.0144   
-19.0000  0.0178   
-18.0000  0.0233   
-17.0000  0.0291   
-16.0000  0.0356   
-15.0000  0.0449   
-14.0000  0.0569   
-13.0000  0.0712   
-12.0000  0.0895   
-11.0000  0.1132   
-10.0000  0.1411   
-9.0000  0.1766   
-8.0000  0.2206   
-7.0000  0.2745   
-6.0000  0.3404   
-5.0000  0.4220   
-4.0000  0.5229   
-3.0000  0.6447   
-2.0000  0.7921   
-1.0000  0.9632   
0.0000  1.1657   
1.0000  1.4026   
2.0000  1.6690   
3.0000  1.9747   
4.0000  2.3125   
5.0000  2.6812   
6.0000  3.0750   
7.0000  3.4842   
8.0000  3.9071   
9.0000  4.3317   
10.0000  4.7289   
11.0000  5.0936   
12.0000  5.4016   
13.0000  5.6402   
14.0000  5.8066   
15.0000  5.9097   
16.0000  5.9649   
17.0000  5.9890   
18.0000  5.9974   
19.0000  5.9996   
20.0000  5.9999   
21.0000  6.0000   
22.0000  6.0000   
23.0000  6.0000   
24.0000  6.0000   
25.0000  6.0000   
26.0000  6.0000   
27.0000  6.0000   
28.0000  6.0000   
29.0000  6.0000   
30.0000  6.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_biortho4_8.txt <==
-20.0000  0.0151   
-19.0000  0.0179   
-18.0000  0.0220   
-17.0000  0.0290   
-16.0000  0.0355   
-15.0000  0.0421   
-14.0000  0.0568   
-13.0000  0.0721   
-12.0000  0.0857   
-11.0000  0.1098   
-10.0000  0.1425   
-9.0000  0.1786   
-8.0000  0.2179   
-7.0000  0.2738   
-6.0000  0.3425   
-5.0000  0.4257   
-4.0000  0.5184   
-3.0000  0.6485   
-2.0000  0.7798   
-1.0000  0.9620   
0.0000  1.1538   
1.0000  1.3673   
2.0000  1.6101   
3.0000  1.8791   
4.0000  2.1274   
5.0000  2.3749   
6.0000  2.5815   
7.0000  2.7606   
8.0000  2.8758   
9.0000  2.9474   
10.0000  2.9813   
11.0000  2.9953   
12.0000  2.9992   
13.0000  3.0000   
14.0000  3.0000   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_10.txt <==
-20.0000  0.0152   
-19.0000  0.0191   
-18.0000  0.0229   
-17.0000  0.0297   
-16.0000  0.0357   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0726   
-12.0000  0.0897   
-11.0000  0.1124   
-10.0000  0.1426   
-9.0000  0.1717   
-8.0000  0.2203   
-7.0000  0.2779   
-6.0000  0.3442   
-5.0000  0.4196   
-4.0000  0.5232   
-3.0000  0.6352   
-2.0000  0.7899   
-1.0000  0.9616   
0.0000  1.1524   
1.0000  1.3822   
2.0000  1.6379   
3.0000  1.9058   
4.0000  2.1819   
5.0000  2.4577   
6.0000  2.7195   
7.0000  2.9325   
8.0000  3.1009   
9.0000  3.2143   
10.0000  3.2782   
11.0000  3.3093   
12.0000  3.3181   
13.0000  3.3213   
14.0000  3.3219   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_11.txt <==
-20.0000  0.0149   
-19.0000  0.0191   
-18.0000  0.0247   
-17.0000  0.0273   
-16.0000  0.0353   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0721   
-12.0000  0.0902   
-11.0000  0.1121   
-10.0000  0.1401   
-9.0000  0.1799   
-8.0000  0.2201   
-7.0000  0.2743   
-6.0000  0.3426   
-5.0000  0.4213   
-4.0000  0.5221   
-3.0000  0.6419   
-2.0000  0.7889   
-1.0000  0.9594   
0.0000  1.1536   
1.0000  1.3828   
2.0000  1.6316   
3.0000  1.9101   
4.0000  2.1943   
5.0000  2.4882   
6.0000  2.7572   
7.0000  3.0009   
8.0000  3.1920   
9.0000  3.3199   
10.0000  3.4000   
11.0000  3.4390   
12.0000  3.4546   
13.0000  3.4584   
14.0000  3.4594   
15.0000  3.4594   
16.0000  3.4594   
17.0000  3.4594   
18.0000  3.4594   
19.0000  3.4594   
20.0000  3.4594   
21.0000  3.4594   
22.0000  3.4594   
23.0000  3.4594   
24.0000  3.4594   
25.0000  3.4594   
26.0000  3.4594   
27.0000  3.4594   
28.0000  3.4594   
29.0000  3.4594   
30.0000  3.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_12.txt <==
-20.0000  0.0149   
-19.0000  0.0177   
-18.0000  0.0233   
-17.0000  0.0292   
-16.0000  0.0361   
-15.0000  0.0450   
-14.0000  0.0569   
-13.0000  0.0711   
-12.0000  0.0889   
-11.0000  0.1153   
-10.0000  0.1391   
-9.0000  0.1749   
-8.0000  0.2229   
-7.0000  0.2739   
-6.0000  0.3392   
-5.0000  0.4201   
-4.0000  0.5247   
-3.0000  0.6450   
-2.0000  0.7911   
-1.0000  0.9565   
0.0000  1.1596   
1.0000  1.3894   
2.0000  1.6518   
3.0000  1.9286   
4.0000  2.2348   
5.0000  2.5231   
6.0000  2.8137   
7.0000  3.0683   
8.0000  3.2777   
9.0000  3.4260   
10.0000  3.5142   
11.0000  3.5594   
12.0000  3.5785   
13.0000  3.5835   
14.0000  3.5848   
15.0000  3.5850   
16.0000  3.5850   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_13.txt <==
-20.0000  0.0145   
-19.0000  0.0168   
-18.0000  0.0219   
-17.0000  0.0285   
-16.0000  0.0362   
-15.0000  0.0454   
-14.0000  0.0578   
-13.0000  0.0714   
-12.0000  0.0916   
-11.0000  0.1079   
-10.0000  0.1394   
-9.0000  0.1742   
-8.0000  0.2211   
-7.0000  0.2736   
-6.0000  0.3388   
-5.0000  0.4175   
-4.0000  0.5162   
-3.0000  0.6386   
-2.0000  0.7814   
-1.0000  0.9458   
0.0000  1.1465   
1.0000  1.3761   
2.0000  1.6341   
3.0000  1.9128   
4.0000  2.2178   
5.0000  2.5222   
6.0000  2.8297   
7.0000  3.0964   
8.0000  3.3205   
9.0000  3.4959   
10.0000  3.6048   
11.0000  3.6661   
12.0000  3.6890   
13.0000  3.6985   
14.0000  3.7003   
15.0000  3.7004   
16.0000  3.7004   
17.0000  3.7004   
18.0000  3.7004   
19.0000  3.7004   
20.0000  3.7004   
21.0000  3.7004   
22.0000  3.7004   
23.0000  3.7004   
24.0000  3.7004   
25.0000  3.7004   
26.0000  3.7004   
27.0000  3.7004   
28.0000  3.7004   
29.0000  3.7004   
30.0000  3.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_14.txt <==
-20.0000  0.0143   
-19.0000  0.0183   
-18.0000  0.0236   
-17.0000  0.0284   
-16.0000  0.0365   
-15.0000  0.0449   
-14.0000  0.0563   
-13.0000  0.0712   
-12.0000  0.0880   
-11.0000  0.1106   
-10.0000  0.1429   
-9.0000  0.1784   
-8.0000  0.2232   
-7.0000  0.2785   
-6.0000  0.3420   
-5.0000  0.4212   
-4.0000  0.5194   
-3.0000  0.6476   
-2.0000  0.7926   
-1.0000  0.9616   
0.0000  1.1711   
1.0000  1.3891   
2.0000  1.6555   
3.0000  1.9478   
4.0000  2.2540   
5.0000  2.5788   
6.0000  2.8767   
7.0000  3.1654   
8.0000  3.4077   
9.0000  3.5868   
10.0000  3.7045   
11.0000  3.7665   
12.0000  3.7949   
13.0000  3.8049   
14.0000  3.8068   
15.0000  3.8073   
16.0000  3.8074   
17.0000  3.8074   
18.0000  3.8074   
19.0000  3.8074   
20.0000  3.8074   
21.0000  3.8074   
22.0000  3.8074   
23.0000  3.8074   
24.0000  3.8074   
25.0000  3.8074   
26.0000  3.8074   
27.0000  3.8074   
28.0000  3.8074   
29.0000  3.8074   
30.0000  3.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_15.txt <==
-20.0000  0.0145   
-19.0000  0.0186   
-18.0000  0.0220   
-17.0000  0.0287   
-16.0000  0.0365   
-15.0000  0.0464   
-14.0000  0.0563   
-13.0000  0.0716   
-12.0000  0.0912   
-11.0000  0.1099   
-10.0000  0.1420   
-9.0000  0.1763   
-8.0000  0.2185   
-7.0000  0.2702   
-6.0000  0.3440   
-5.0000  0.4259   
-4.0000  0.5240   
-3.0000  0.6424   
-2.0000  0.7887   
-1.0000  0.9623   
0.0000  1.1667   
1.0000  1.3918   
2.0000  1.6530   
3.0000  1.9508   
4.0000  2.2529   
5.0000  2.5816   
6.0000  2.9115   
7.0000  3.2009   
8.0000  3.4557   
9.0000  3.6504   
10.0000  3.7810   
11.0000  3.8560   
12.0000  3.8905   
13.0000  3.9029   
14.0000  3.9062   
15.0000  3.9068   
16.0000  3.9069   
17.0000  3.9069   
18.0000  3.9069   
19.0000  3.9069   
20.0000  3.9069   
21.0000  3.9069   
22.0000  3.9069   
23.0000  3.9069   
24.0000  3.9069   
25.0000  3.9069   
26.0000  3.9069   
27.0000  3.9069   
28.0000  3.9069   
29.0000  3.9069   
30.0000  3.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_16.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0218   
-17.0000  0.0293   
-16.0000  0.0364   
-15.0000  0.0455   
-14.0000  0.0552   
-13.0000  0.0724   
-12.0000  0.0905   
-11.0000  0.1130   
-10.0000  0.1401   
-9.0000  0.1769   
-8.0000  0.2173   
-7.0000  0.2712   
-6.0000  0.3386   
-5.0000  0.4239   
-4.0000  0.5203   
-3.0000  0.6401   
-2.0000  0.7933   
-1.0000  0.9632   
0.0000  1.1638   
1.0000  1.3919   
2.0000  1.6488   
3.0000  1.9539   
4.0000  2.2635   
5.0000  2.5865   
6.0000  2.9163   
7.0000  3.2296   
8.0000  3.4979   
9.0000  3.7061   
10.0000  3.8519   
11.0000  3.9373   
12.0000  3.9792   
13.0000  3.9947   
14.0000  3.9992   
15.0000  3.9998   
16.0000  4.0000   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_17.txt <==
-20.0000  0.0142   
-19.0000  0.0167   
-18.0000  0.0214   
-17.0000  0.0286   
-16.0000  0.0369   
-15.0000  0.0455   
-14.0000  0.0573   
-13.0000  0.0714   
-12.0000  0.0902   
-11.0000  0.1095   
-10.0000  0.1398   
-9.0000  0.1790   
-8.0000  0.2168   
-7.0000  0.2730   
-6.0000  0.3433   
-5.0000  0.4191   
-4.0000  0.5202   
-3.0000  0.6418   
-2.0000  0.7893   
-1.0000  0.9611   
0.0000  1.1551   
1.0000  1.3886   
2.0000  1.6504   
3.0000  1.9418   
4.0000  2.2660   
5.0000  2.5949   
6.0000  2.9275   
7.0000  3.2549   
8.0000  3.5346   
9.0000  3.7519   
10.0000  3.9145   
11.0000  4.0131   
12.0000  4.0607   
13.0000  4.0804   
14.0000  4.0863   
15.0000  4.0873   
16.0000  4.0875   
17.0000  4.0875   
18.0000  4.0875   
19.0000  4.0875   
20.0000  4.0875   
21.0000  4.0875   
22.0000  4.0875   
23.0000  4.0875   
24.0000  4.0875   
25.0000  4.0875   
26.0000  4.0875   
27.0000  4.0875   
28.0000  4.0875   
29.0000  4.0875   
30.0000  4.0875   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_18.txt <==
-20.0000  0.0140   
-19.0000  0.0172   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0357   
-15.0000  0.0449   
-14.0000  0.0566   
-13.0000  0.0716   
-12.0000  0.0887   
-11.0000  0.1138   
-10.0000  0.1413   
-9.0000  0.1790   
-8.0000  0.2193   
-7.0000  0.2772   
-6.0000  0.3412   
-5.0000  0.4233   
-4.0000  0.5209   
-3.0000  0.6465   
-2.0000  0.7936   
-1.0000  0.9612   
0.0000  1.1527   
1.0000  1.3880   
2.0000  1.6545   
3.0000  1.9523   
4.0000  2.2757   
5.0000  2.6148   
6.0000  2.9470   
7.0000  3.2778   
8.0000  3.5666   
9.0000  3.8019   
10.0000  3.9779   
11.0000  4.0823   
12.0000  4.1384   
13.0000  4.1609   
14.0000  4.1682   
15.0000  4.1698   
16.0000  4.1699   
17.0000  4.1699   
18.0000  4.1699   
19.0000  4.1699   
20.0000  4.1699   
21.0000  4.1699   
22.0000  4.1699   
23.0000  4.1699   
24.0000  4.1699   
25.0000  4.1699   
26.0000  4.1699   
27.0000  4.1699   
28.0000  4.1699   
29.0000  4.1699   
30.0000  4.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_19.txt <==
-20.0000  0.0145   
-19.0000  0.0169   
-18.0000  0.0222   
-17.0000  0.0294   
-16.0000  0.0357   
-15.0000  0.0459   
-14.0000  0.0559   
-13.0000  0.0723   
-12.0000  0.0917   
-11.0000  0.1134   
-10.0000  0.1396   
-9.0000  0.1751   
-8.0000  0.2223   
-7.0000  0.2730   
-6.0000  0.3390   
-5.0000  0.4256   
-4.0000  0.5233   
-3.0000  0.6387   
-2.0000  0.7859   
-1.0000  0.9601   
0.0000  1.1577   
1.0000  1.3923   
2.0000  1.6492   
3.0000  1.9519   
4.0000  2.2756   
5.0000  2.6117   
6.0000  2.9626   
7.0000  3.2949   
8.0000  3.5922   
9.0000  3.8459   
10.0000  4.0286   
11.0000  4.1461   
12.0000  4.2084   
13.0000  4.2360   
14.0000  4.2460   
15.0000  4.2476   
16.0000  4.2479   
17.0000  4.2479   
18.0000  4.2479   
19.0000  4.2479   
20.0000  4.2479   
21.0000  4.2479   
22.0000  4.2479   
23.0000  4.2479   
24.0000  4.2479   
25.0000  4.2479   
26.0000  4.2479   
27.0000  4.2479   
28.0000  4.2479   
29.0000  4.2479   
30.0000  4.2479   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_20.txt <==
-20.0000  0.0143   
-19.0000  0.0187   
-18.0000  0.0226   
-17.0000  0.0283   
-16.0000  0.0362   
-15.0000  0.0455   
-14.0000  0.0576   
-13.0000  0.0691   
-12.0000  0.0892   
-11.0000  0.1153   
-10.0000  0.1412   
-9.0000  0.1754   
-8.0000  0.2199   
-7.0000  0.2778   
-6.0000  0.3438   
-5.0000  0.4285   
-4.0000  0.5231   
-3.0000  0.6425   
-2.0000  0.7869   
-1.0000  0.9563   
0.0000  1.1599   
1.0000  1.3922   
2.0000  1.6614   
3.0000  1.9543   
4.0000  2.2843   
5.0000  2.6229   
6.0000  2.9794   
7.0000  3.3181   
8.0000  3.6359   
9.0000  3.8916   
10.0000  4.0866   
11.0000  4.2112   
12.0000  4.2798   
13.0000  4.3094   
14.0000  4.3195   
15.0000  4.3216   
16.0000  4.3219   
17.0000  4.3219   
18.0000  4.3219   
19.0000  4.3219   
20.0000  4.3219   
21.0000  4.3219   
22.0000  4.3219   
23.0000  4.3219   
24.0000  4.3219   
25.0000  4.3219   
26.0000  4.3219   
27.0000  4.3219   
28.0000  4.3219   
29.0000  4.3219   
30.0000  4.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_21.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0279   
-16.0000  0.0373   
-15.0000  0.0449   
-14.0000  0.0555   
-13.0000  0.0708   
-12.0000  0.0899   
-11.0000  0.1127   
-10.0000  0.1421   
-9.0000  0.1745   
-8.0000  0.2201   
-7.0000  0.2761   
-6.0000  0.3414   
-5.0000  0.4241   
-4.0000  0.5234   
-3.0000  0.6390   
-2.0000  0.7908   
-1.0000  0.9578   
0.0000  1.1587   
1.0000  1.3924   
2.0000  1.6656   
3.0000  1.9564   
4.0000  2.2913   
5.0000  2.6249   
6.0000  2.9846   
7.0000  3.3319   
8.0000  3.6540   
9.0000  3.9262   
10.0000  4.1286   
11.0000  4.2663   
12.0000  4.3433   
13.0000  4.3768   
14.0000  4.3888   
15.0000  4.3917   
16.0000  4.3923   
17.0000  4.3923   
18.0000  4.3923   
19.0000  4.3923   
20.0000  4.3923   
21.0000  4.3923   
22.0000  4.3923   
23.0000  4.3923   
24.0000  4.3923   
25.0000  4.3923   
26.0000  4.3923   
27.0000  4.3923   
28.0000  4.3923   
29.0000  4.3923   
30.0000  4.3923   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_22.txt <==
-20.0000  0.0146   
-19.0000  0.0182   
-18.0000  0.0220   
-17.0000  0.0288   
-16.0000  0.0355   
-15.0000  0.0459   
-14.0000  0.0567   
-13.0000  0.0711   
-12.0000  0.0905   
-11.0000  0.1103   
-10.0000  0.1384   
-9.0000  0.1777   
-8.0000  0.2225   
-7.0000  0.2737   
-6.0000  0.3411   
-5.0000  0.4229   
-4.0000  0.5223   
-3.0000  0.6429   
-2.0000  0.7910   
-1.0000  0.9657   
0.0000  1.1663   
1.0000  1.3974   
2.0000  1.6700   
3.0000  1.9629   
4.0000  2.2920   
5.0000  2.6429   
6.0000  2.9985   
7.0000  3.3538   
8.0000  3.6848   
9.0000  3.9624   
10.0000  4.1760   
11.0000  4.3171   
12.0000  4.4038   
13.0000  4.4415   
14.0000  4.4554   
15.0000  4.4587   
16.0000  4.4593   
17.0000  4.4594   
18.0000  4.4594   
19.0000  4.4594   
20.0000  4.4594   
21.0000  4.4594   
22.0000  4.4594   
23.0000  4.4594   
24.0000  4.4594   
25.0000  4.4594   
26.0000  4.4594   
27.0000  4.4594   
28.0000  4.4594   
29.0000  4.4594   
30.0000  4.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_23.txt <==
-20.0000  0.0146   
-19.0000  0.0185   
-18.0000  0.0230   
-17.0000  0.0293   
-16.0000  0.0357   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0714   
-12.0000  0.0895   
-11.0000  0.1139   
-10.0000  0.1415   
-9.0000  0.1757   
-8.0000  0.2206   
-7.0000  0.2737   
-6.0000  0.3426   
-5.0000  0.4243   
-4.0000  0.5242   
-3.0000  0.6417   
-2.0000  0.7880   
-1.0000  0.9651   
0.0000  1.1588   
1.0000  1.4006   
2.0000  1.6610   
3.0000  1.9658   
4.0000  2.2878   
5.0000  2.6402   
6.0000  3.0054   
7.0000  3.3614   
8.0000  3.7015   
9.0000  3.9842   
10.0000  4.2103   
11.0000  4.3693   
12.0000  4.4604   
13.0000  4.5029   
14.0000  4.5185   
15.0000  4.5225   
16.0000  4.5235   
17.0000  4.5236   
18.0000  4.5236   
19.0000  4.5236   
20.0000  4.5236   
21.0000  4.5236   
22.0000  4.5236   
23.0000  4.5236   
24.0000  4.5236   
25.0000  4.5236   
26.0000  4.5236   
27.0000  4.5236   
28.0000  4.5236   
29.0000  4.5236   
30.0000  4.5236   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_24.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0368   
-15.0000  0.0448   
-14.0000  0.0572   
-13.0000  0.0729   
-12.0000  0.0890   
-11.0000  0.1124   
-10.0000  0.1399   
-9.0000  0.1749   
-8.0000  0.2181   
-7.0000  0.2757   
-6.0000  0.3398   
-5.0000  0.4235   
-4.0000  0.5263   
-3.0000  0.6453   
-2.0000  0.7868   
-1.0000  0.9644   
0.0000  1.1629   
1.0000  1.4023   
2.0000  1.6663   
3.0000  1.9717   
4.0000  2.2970   
5.0000  2.6487   
6.0000  3.0196   
7.0000  3.3905   
8.0000  3.7326   
9.0000  4.0256   
10.0000  4.2650   
11.0000  4.4223   
12.0000  4.5177   
13.0000  4.5625   
14.0000  4.5798   
15.0000  4.5841   
16.0000  4.5848   
17.0000  4.5850   
18.0000  4.5850   
19.0000  4.5850   
20.0000  4.5850   
21.0000  4.5850   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_25.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0234   
-17.0000  0.0289   
-16.0000  0.0355   
-15.0000  0.0460   
-14.0000  0.0566   
-13.0000  0.0724   
-12.0000  0.0896   
-11.0000  0.1117   
-10.0000  0.1414   
-9.0000  0.1747   
-8.0000  0.2202   
-7.0000  0.2751   
-6.0000  0.3426   
-5.0000  0.4232   
-4.0000  0.5235   
-3.0000  0.6454   
-2.0000  0.7915   
-1.0000  0.9632   
0.0000  1.1643   
1.0000  1.4025   
2.0000  1.6748   
3.0000  1.9738   
4.0000  2.3052   
5.0000  2.6641   
6.0000  3.0394   
7.0000  3.4111   
8.0000  3.7528   
9.0000  4.0677   
10.0000  4.3092   
11.0000  4.4766   
12.0000  4.5738   
13.0000  4.6203   
14.0000  4.6379   
15.0000  4.6430   
16.0000  4.6437   
17.0000  4.6438   
18.0000  4.6439   
19.0000  4.6439   
20.0000  4.6439   
21.0000  4.6439   
22.0000  4.6439   
23.0000  4.6439   
24.0000  4.6439   
25.0000  4.6439   
26.0000  4.6439   
27.0000  4.6439   
28.0000  4.6439   
29.0000  4.6439   
30.0000  4.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_26.txt <==
-20.0000  0.0142   
-19.0000  0.0178   
-18.0000  0.0232   
-17.0000  0.0279   
-16.0000  0.0356   
-15.0000  0.0437   
-14.0000  0.0577   
-13.0000  0.0733   
-12.0000  0.0882   
-11.0000  0.1137   
-10.0000  0.1407   
-9.0000  0.1758   
-8.0000  0.2210   
-7.0000  0.2749   
-6.0000  0.3422   
-5.0000  0.4197   
-4.0000  0.5252   
-3.0000  0.6450   
-2.0000  0.7898   
-1.0000  0.9593   
0.0000  1.1568   
1.0000  1.3907   
2.0000  1.6672   
3.0000  1.9628   
4.0000  2.2969   
5.0000  2.6559   
6.0000  3.0275   
7.0000  3.3989   
8.0000  3.7518   
9.0000  4.0676   
10.0000  4.3244   
11.0000  4.5086   
12.0000  4.6180   
13.0000  4.6718   
14.0000  4.6930   
15.0000  4.6989   
16.0000  4.7002   
17.0000  4.7004   
18.0000  4.7004   
19.0000  4.7004   
20.0000  4.7004   
21.0000  4.7004   
22.0000  4.7004   
23.0000  4.7004   
24.0000  4.7004   
25.0000  4.7004   
26.0000  4.7004   
27.0000  4.7004   
28.0000  4.7004   
29.0000  4.7004   
30.0000  4.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_27.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0373   
-15.0000  0.0441   
-14.0000  0.0561   
-13.0000  0.0710   
-12.0000  0.0898   
-11.0000  0.1103   
-10.0000  0.1400   
-9.0000  0.1756   
-8.0000  0.2219   
-7.0000  0.2752   
-6.0000  0.3398   
-5.0000  0.4230   
-4.0000  0.5239   
-3.0000  0.6436   
-2.0000  0.7836   
-1.0000  0.9567   
0.0000  1.1636   
1.0000  1.3958   
2.0000  1.6643   
3.0000  1.9583   
4.0000  2.2832   
5.0000  2.6426   
6.0000  3.0214   
7.0000  3.3917   
8.0000  3.7592   
9.0000  4.0835   
10.0000  4.3464   
11.0000  4.5368   
12.0000  4.6603   
13.0000  4.7212   
14.0000  4.7461   
15.0000  4.7533   
16.0000  4.7547   
17.0000  4.7549   
18.0000  4.7549   
19.0000  4.7549   
20.0000  4.7549   
21.0000  4.7549   
22.0000  4.7549   
23.0000  4.7549   
24.0000  4.7549   
25.0000  4.7549   
26.0000  4.7549   
27.0000  4.7549   
28.0000  4.7549   
29.0000  4.7549   
30.0000  4.7549   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_28.txt <==
-20.0000  0.0142   
-19.0000  0.0175   
-18.0000  0.0238   
-17.0000  0.0287   
-16.0000  0.0364   
-15.0000  0.0444   
-14.0000  0.0565   
-13.0000  0.0701   
-12.0000  0.0887   
-11.0000  0.1132   
-10.0000  0.1416   
-9.0000  0.1763   
-8.0000  0.2194   
-7.0000  0.2733   
-6.0000  0.3394   
-5.0000  0.4260   
-4.0000  0.5207   
-3.0000  0.6442   
-2.0000  0.7928   
-1.0000  0.9630   
0.0000  1.1632   
1.0000  1.4007   
2.0000  1.6711   
3.0000  1.9694   
4.0000  2.3028   
5.0000  2.6599   
6.0000  3.0334   
7.0000  3.4196   
8.0000  3.7873   
9.0000  4.1199   
10.0000  4.3924   
11.0000  4.5867   
12.0000  4.7081   
13.0000  4.7711   
14.0000  4.7978   
15.0000  4.8057   
16.0000  4.8070   
17.0000  4.8073   
18.0000  4.8074   
19.0000  4.8074   
20.0000  4.8074   
21.0000  4.8074   
22.0000  4.8074   
23.0000  4.8074   
24.0000  4.8074   
25.0000  4.8074   
26.0000  4.8074   
27.0000  4.8074   
28.0000  4.8074   
29.0000  4.8074   
30.0000  4.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_29.txt <==
-20.0000  0.0141   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0358   
-15.0000  0.0453   
-14.0000  0.0584   
-13.0000  0.0714   
-12.0000  0.0908   
-11.0000  0.1111   
-10.0000  0.1395   
-9.0000  0.1756   
-8.0000  0.2199   
-7.0000  0.2723   
-6.0000  0.3401   
-5.0000  0.4226   
-4.0000  0.5225   
-3.0000  0.6399   
-2.0000  0.7841   
-1.0000  0.9596   
0.0000  1.1614   
1.0000  1.3932   
2.0000  1.6666   
3.0000  1.9637   
4.0000  2.2928   
5.0000  2.6499   
6.0000  3.0327   
7.0000  3.4160   
8.0000  3.7925   
9.0000  4.1310   
10.0000  4.4085   
11.0000  4.6189   
12.0000  4.7476   
13.0000  4.8169   
14.0000  4.8462   
15.0000  4.8557   
16.0000  4.8577   
17.0000  4.8579   
18.0000  4.8580   
19.0000  4.8580   
20.0000  4.8580   
21.0000  4.8580   
22.0000  4.8580   
23.0000  4.8580   
24.0000  4.8580   
25.0000  4.8580   
26.0000  4.8580   
27.0000  4.8580   
28.0000  4.8580   
29.0000  4.8580   
30.0000  4.8580   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_30.txt <==
-20.0000  0.0140   
-19.0000  0.0184   
-18.0000  0.0224   
-17.0000  0.0280   
-16.0000  0.0358   
-15.0000  0.0436   
-14.0000  0.0555   
-13.0000  0.0710   
-12.0000  0.0890   
-11.0000  0.1125   
-10.0000  0.1423   
-9.0000  0.1743   
-8.0000  0.2236   
-7.0000  0.2754   
-6.0000  0.3394   
-5.0000  0.4207   
-4.0000  0.5255   
-3.0000  0.6430   
-2.0000  0.7911   
-1.0000  0.9575   
0.0000  1.1593   
1.0000  1.4029   
2.0000  1.6659   
3.0000  1.9662   
4.0000  2.2944   
5.0000  2.6528   
6.0000  3.0381   
7.0000  3.4301   
8.0000  3.8020   
9.0000  4.1492   
10.0000  4.4333   
11.0000  4.6517   
12.0000  4.7880   
13.0000  4.8622   
14.0000  4.8935   
15.0000  4.9044   
16.0000  4.9065   
17.0000  4.9069   
18.0000  4.9069   
19.0000  4.9069   
20.0000  4.9069   
21.0000  4.9069   
22.0000  4.9069   
23.0000  4.9069   
24.0000  4.9069   
25.0000  4.9069   
26.0000  4.9069   
27.0000  4.9069   
28.0000  4.9069   
29.0000  4.9069   
30.0000  4.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_31.txt <==
-20.0000  0.0148   
-19.0000  0.0188   
-18.0000  0.0233   
-17.0000  0.0279   
-16.0000  0.0371   
-15.0000  0.0446   
-14.0000  0.0568   
-13.0000  0.0731   
-12.0000  0.0895   
-11.0000  0.1124   
-10.0000  0.1418   
-9.0000  0.1754   
-8.0000  0.2213   
-7.0000  0.2765   
-6.0000  0.3425   
-5.0000  0.4260   
-4.0000  0.5245   
-3.0000  0.6418   
-2.0000  0.7895   
-1.0000  0.9597   
0.0000  1.1679   
1.0000  1.3990   
2.0000  1.6674   
3.0000  1.9707   
4.0000  2.2990   
5.0000  2.6651   
6.0000  3.0423   
7.0000  3.4323   
8.0000  3.8107   
9.0000  4.1616   
10.0000  4.4582   
11.0000  4.6808   
12.0000  4.8248   
13.0000  4.9059   
14.0000  4.9400   
15.0000  4.9514   
16.0000  4.9538   
17.0000  4.9542   
18.0000  4.9542   
19.0000  4.9542   
20.0000  4.9542   
21.0000  4.9542   
22.0000  4.9542   
23.0000  4.9542   
24.0000  4.9542   
25.0000  4.9542   
26.0000  4.9542   
27.0000  4.9542   
28.0000  4.9542   
29.0000  4.9542   
30.0000  4.9542   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_32.txt <==
-20.0000  0.0144   
-19.0000  0.0179   
-18.0000  0.0227   
-17.0000  0.0277   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0562   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1139   
-10.0000  0.1434   
-9.0000  0.1761   
-8.0000  0.2196   
-7.0000  0.2734   
-6.0000  0.3417   
-5.0000  0.4247   
-4.0000  0.5214   
-3.0000  0.6430   
-2.0000  0.7851   
-1.0000  0.9688   
0.0000  1.1632   
1.0000  1.4002   
2.0000  1.6669   
3.0000  1.9661   
4.0000  2.2988   
5.0000  2.6541   
6.0000  3.0360   
7.0000  3.4249   
8.0000  3.8121   
9.0000  4.1686   
10.0000  4.4713   
11.0000  4.7023   
12.0000  4.8581   
13.0000  4.9455   
14.0000  4.9833   
15.0000  4.9967   
16.0000  4.9993   
17.0000  4.9999   
18.0000  5.0000   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_7.txt <==
-20.0000  0.0131   
-19.0000  0.0193   
-18.0000  0.0240   
-17.0000  0.0276   
-16.0000  0.0353   
-15.0000  0.0459   
-14.0000  0.0583   
-13.0000  0.0723   
-12.0000  0.0909   
-11.0000  0.1104   
-10.0000  0.1421   
-9.0000  0.1744   
-8.0000  0.2144   
-7.0000  0.2749   
-6.0000  0.3423   
-5.0000  0.4227   
-4.0000  0.5146   
-3.0000  0.6402   
-2.0000  0.7733   
-1.0000  0.9452   
0.0000  1.1256   
1.0000  1.3432   
2.0000  1.5632   
3.0000  1.8098   
4.0000  2.0476   
5.0000  2.2672   
6.0000  2.4501   
7.0000  2.6018   
8.0000  2.7058   
9.0000  2.7646   
10.0000  2.7935   
11.0000  2.8044   
12.0000  2.8068   
13.0000  2.8070   
14.0000  2.8074   
15.0000  2.8074   
16.0000  2.8074   
17.0000  2.8074   
18.0000  2.8074   
19.0000  2.8074   
20.0000  2.8074   
21.0000  2.8074   
22.0000  2.8074   
23.0000  2.8074   
24.0000  2.8074   
25.0000  2.8074   
26.0000  2.8074   
27.0000  2.8074   
28.0000  2.8074   
29.0000  2.8074   
30.0000  2.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_8.txt <==
-20.0000  0.0143   
-19.0000  0.0167   
-18.0000  0.0227   
-17.0000  0.0284   
-16.0000  0.0366   
-15.0000  0.0440   
-14.0000  0.0568   
-13.0000  0.0719   
-12.0000  0.0897   
-11.0000  0.1116   
-10.0000  0.1409   
-9.0000  0.1787   
-8.0000  0.2232   
-7.0000  0.2713   
-6.0000  0.3415   
-5.0000  0.4257   
-4.0000  0.5220   
-3.0000  0.6416   
-2.0000  0.7959   
-1.0000  0.9620   
0.0000  1.1523   
1.0000  1.3719   
2.0000  1.6151   
3.0000  1.8627   
4.0000  2.1293   
5.0000  2.3728   
6.0000  2.5866   
7.0000  2.7538   
8.0000  2.8749   
9.0000  2.9471   
10.0000  2.9799   
11.0000  2.9952   
12.0000  2.9991   
13.0000  2.9999   
14.0000  3.0000   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_c4_9.txt <==
-20.0000  0.0134   
-19.0000  0.0179   
-18.0000  0.0238   
-17.0000  0.0282   
-16.0000  0.0345   
-15.0000  0.0465   
-14.0000  0.0569   
-13.0000  0.0695   
-12.0000  0.0901   
-11.0000  0.1107   
-10.0000  0.1386   
-9.0000  0.1756   
-8.0000  0.2148   
-7.0000  0.2768   
-6.0000  0.3416   
-5.0000  0.4202   
-4.0000  0.5146   
-3.0000  0.6413   
-2.0000  0.7784   
-1.0000  0.9551   
0.0000  1.1427   
1.0000  1.3680   
2.0000  1.6088   
3.0000  1.8694   
4.0000  2.1361   
5.0000  2.3997   
6.0000  2.6386   
7.0000  2.8403   
8.0000  2.9849   
9.0000  3.0816   
10.0000  3.1362   
11.0000  3.1603   
12.0000  3.1670   
13.0000  3.1697   
14.0000  3.1699   
15.0000  3.1699   
16.0000  3.1699   
17.0000  3.1699   
18.0000  3.1699   
19.0000  3.1699   
20.0000  3.1699   
21.0000  3.1699   
22.0000  3.1699   
23.0000  3.1699   
24.0000  3.1699   
25.0000  3.1699   
26.0000  3.1699   
27.0000  3.1699   
28.0000  3.1699   
29.0000  3.1699   
30.0000  3.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_cross4_2048.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1403   
-9.0000  0.1763   
-8.0000  0.2200   
-7.0000  0.2745   
-6.0000  0.3411   
-5.0000  0.4231   
-4.0000  0.5232   
-3.0000  0.6448   
-2.0000  0.7909   
-1.0000  0.9637   
0.0000  1.1674   
1.0000  1.4046   
2.0000  1.6762   
3.0000  1.9842   
4.0000  2.3281   
5.0000  2.7028   
6.0000  3.1124   
7.0000  3.5483   
8.0000  4.0122   
9.0000  4.4988   
10.0000  5.0049   
11.0000  5.5255   
12.0000  6.0620   
13.0000  6.6092   
14.0000  7.1632   
15.0000  7.7231   
16.0000  8.2838   
17.0000  8.8331   
18.0000  9.3569   
19.0000  9.8304   
20.0000  10.2311   
21.0000  10.5420   
22.0000  10.7585   
23.0000  10.8909   
24.0000  10.9592   
25.0000  10.9880   
26.0000  10.9974   
27.0000  10.9996   
28.0000  11.0000   
29.0000  11.0000   
30.0000  11.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_cross4_512.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0712   
-12.0000  0.0894   
-11.0000  0.1122   
-10.0000  0.1409   
-9.0000  0.1764   
-8.0000  0.2206   
-7.0000  0.2750   
-6.0000  0.3417   
-5.0000  0.4238   
-4.0000  0.5244   
-3.0000  0.6445   
-2.0000  0.7913   
-1.0000  0.9630   
0.0000  1.1670   
1.0000  1.4044   
2.0000  1.6747   
3.0000  1.9828   
4.0000  2.3249   
5.0000  2.6998   
6.0000  3.1043   
7.0000  3.5376   
8.0000  3.9968   
9.0000  4.4781   
10.0000  4.9739   
11.0000  5.4876   
12.0000  6.0106   
13.0000  6.5348   
14.0000  7.0471   
15.0000  7.5311   
16.0000  7.9655   
17.0000  8.3273   
18.0000  8.6046   
19.0000  8.7940   
20.0000  8.9086   
21.0000  8.9668   
22.0000  8.9904   
23.0000  8.9980   
24.0000  8.9997   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_cube4_16.txt <==
-20.0000  0.0147   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0574   
-13.0000  0.0717   
-12.0000  0.0887   
-11.0000  0.1114   
-10.0000  0.1401   
-9.0000  0.1745   
-8.0000  0.2194   
-7.0000  0.2739   
-6.0000  0.3443   
-5.0000  0.4246   
-4.0000  0.5211   
-3.0000  0.6486   
-2.0000  0.7880   
-1.0000  0.9614   
0.0000  1.1611   
1.0000  1.3900   
2.0000  1.6647   
3.0000  1.9443   
4.0000  2.2513   
5.0000  2.5673   
6.0000  2.8859   
7.0000  3.1769   
8.0000  3.4358   
9.0000  3.6425   
10.0000  3.7983   
11.0000  3.9027   
12.0000  3.9596   
13.0000  3.9881   
14.0000  3.9966   
15.0000  3.9993   
16.0000  3.9999   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_dicyclic4_12.txt <==
-20.0000  0.0145   
-19.0000  0.0185   
-18.0000  0.0247   
-17.0000  0.0271   
-16.0000  0.0359   
-15.0000  0.0458   
-14.0000  0.0567   
-13.0000  0.0712   
-12.0000  0.0910   
-11.0000  0.1140   
-10.0000  0.1430   
-9.0000  0.1797   
-8.0000  0.2212   
-7.0000  0.2710   
-6.0000  0.3452   
-5.0000  0.4303   
-4.0000  0.5241   
-3.0000  0.6397   
-2.0000  0.7872   
-1.0000  0.9585   
0.0000  1.1610   
1.0000  1.3869   
2.0000  1.6495   
3.0000  1.9142   
4.0000  2.2095   
5.0000  2.4887   
6.0000  2.7721   
7.0000  3.0154   
8.0000  3.2209   
9.0000  3.3707   
10.0000  3.4727   
11.0000  3.5337   
12.0000  3.5645   
13.0000  3.5788   
14.0000  3.5834   
15.0000  3.5848   
16.0000  3.5849   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_dicyclic4_16.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0236   
-17.0000  0.0280   
-16.0000  0.0366   
-15.0000  0.0447   
-14.0000  0.0580   
-13.0000  0.0696   
-12.0000  0.0889   
-11.0000  0.1126   
-10.0000  0.1400   
-9.0000  0.1772   
-8.0000  0.2212   
-7.0000  0.2755   
-6.0000  0.3425   
-5.0000  0.4298   
-4.0000  0.5243   
-3.0000  0.6483   
-2.0000  0.7870   
-1.0000  0.9611   
0.0000  1.1573   
1.0000  1.3849   
2.0000  1.6411   
3.0000  1.9200   
4.0000  2.2217   
5.0000  2.5107   
6.0000  2.7990   
7.0000  3.0686   
8.0000  3.3072   
9.0000  3.5027   
10.0000  3.6636   
11.0000  3.7897   
12.0000  3.8773   
13.0000  3.9388   
14.0000  3.9731   
15.0000  3.9896   
16.0000  3.9974   
17.0000  3.9996   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_dicyclic4_24.txt <==
-20.0000  0.0145   
-19.0000  0.0173   
-18.0000  0.0225   
-17.0000  0.0288   
-16.0000  0.0362   
-15.0000  0.0459   
-14.0000  0.0570   
-13.0000  0.0719   
-12.0000  0.0908   
-11.0000  0.1142   
-10.0000  0.1384   
-9.0000  0.1771   
-8.0000  0.2205   
-7.0000  0.2756   
-6.0000  0.3439   
-5.0000  0.4233   
-4.0000  0.5247   
-3.0000  0.6430   
-2.0000  0.7865   
-1.0000  0.9582   
0.0000  1.1664   
1.0000  1.3854   
2.0000  1.6407   
3.0000  1.9242   
4.0000  2.2124   
5.0000  2.5047   
6.0000  2.8021   
7.0000  3.0712   
8.0000  3.3181   
9.0000  3.5315   
10.0000  3.7301   
11.0000  3.9050   
12.0000  4.0659   
13.0000  4.2096   
14.0000  4.3343   
15.0000  4.4329   
16.0000  4.5030   
17.0000  4.5464   
18.0000  4.5698   
19.0000  4.5803   
20.0000  4.5839   
21.0000  4.5848   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_doubleprism4_121.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0291   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0572   
-13.0000  0.0709   
-12.0000  0.0891   
-11.0000  0.1123   
-10.0000  0.1420   
-9.0000  0.1763   
-8.0000  0.2201   
-7.0000  0.2744   
-6.0000  0.3420   
-5.0000  0.4238   
-4.0000  0.5240   
-3.0000  0.6449   
-2.0000  0.7901   
-1.0000  0.9636   
0.0000  1.1627   
1.0000  1.3965   
2.0000  1.6636   
3.0000  1.9576   
4.0000  2.2809   
5.0000  2.6271   
6.0000  2.9858   
7.0000  3.3531   
8.0000  3.7227   
9.0000  4.0852   
10.0000  4.4473   
11.0000  4.7981   
12.0000  5.1423   
13.0000  5.4740   
14.0000  5.7960   
15.0000  6.0930   
16.0000  6.3544   
17.0000  6.5645   
18.0000  6.7209   
19.0000  6.8231   
20.0000  6.8798   
21.0000  6.9060   
22.0000  6.9157   
23.0000  6.9182   
24.0000  6.9188   
25.0000  6.9189   
26.0000  6.9189   
27.0000  6.9189   
28.0000  6.9189   
29.0000  6.9189   
30.0000  6.9189   


==> OFC 2017/data/MIs/packings4/MI_Es_doubleprism4_25.txt <==
-20.0000  0.0149   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0280   
-16.0000  0.0361   
-15.0000  0.0447   
-14.0000  0.0585   
-13.0000  0.0720   
-12.0000  0.0896   
-11.0000  0.1112   
-10.0000  0.1403   
-9.0000  0.1786   
-8.0000  0.2178   
-7.0000  0.2752   
-6.0000  0.3390   
-5.0000  0.4225   
-4.0000  0.5222   
-3.0000  0.6463   
-2.0000  0.7896   
-1.0000  0.9614   
0.0000  1.1642   
1.0000  1.3977   
2.0000  1.6613   
3.0000  1.9612   
4.0000  2.2747   
5.0000  2.6091   
6.0000  2.9630   
7.0000  3.3051   
8.0000  3.6246   
9.0000  3.9231   
10.0000  4.1661   
11.0000  4.3572   
12.0000  4.4927   
13.0000  4.5737   
14.0000  4.6177   
15.0000  4.6357   
16.0000  4.6422   
17.0000  4.6437   
18.0000  4.6438   
19.0000  4.6439   
20.0000  4.6439   
21.0000  4.6439   
22.0000  4.6439   
23.0000  4.6439   
24.0000  4.6439   
25.0000  4.6439   
26.0000  4.6439   
27.0000  4.6439   
28.0000  4.6439   
29.0000  4.6439   
30.0000  4.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_doubleprism4_49.txt <==
-20.0000  0.0153   
-19.0000  0.0180   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0358   
-15.0000  0.0454   
-14.0000  0.0564   
-13.0000  0.0720   
-12.0000  0.0891   
-11.0000  0.1123   
-10.0000  0.1394   
-9.0000  0.1761   
-8.0000  0.2209   
-7.0000  0.2747   
-6.0000  0.3404   
-5.0000  0.4235   
-4.0000  0.5214   
-3.0000  0.6450   
-2.0000  0.7875   
-1.0000  0.9648   
0.0000  1.1624   
1.0000  1.3979   
2.0000  1.6604   
3.0000  1.9547   
4.0000  2.2844   
5.0000  2.6242   
6.0000  2.9861   
7.0000  3.3474   
8.0000  3.7158   
9.0000  4.0668   
10.0000  4.4083   
11.0000  4.7176   
12.0000  4.9915   
13.0000  5.2135   
14.0000  5.3826   
15.0000  5.4986   
16.0000  5.5637   
17.0000  5.5969   
18.0000  5.6101   
19.0000  5.6139   
20.0000  5.6145   
21.0000  5.6147   
22.0000  5.6147   
23.0000  5.6147   
24.0000  5.6147   
25.0000  5.6147   
26.0000  5.6147   
27.0000  5.6147   
28.0000  5.6147   
29.0000  5.6147   
30.0000  5.6147   


==> OFC 2017/data/MIs/packings4/MI_Es_doublesimplex4_6.txt <==
-20.0000  0.0146   
-19.0000  0.0189   
-18.0000  0.0218   
-17.0000  0.0276   
-16.0000  0.0357   
-15.0000  0.0464   
-14.0000  0.0577   
-13.0000  0.0730   
-12.0000  0.0902   
-11.0000  0.1095   
-10.0000  0.1419   
-9.0000  0.1767   
-8.0000  0.2107   
-7.0000  0.2689   
-6.0000  0.3377   
-5.0000  0.4159   
-4.0000  0.5183   
-3.0000  0.6271   
-2.0000  0.7613   
-1.0000  0.9223   
0.0000  1.1056   
1.0000  1.3021   
2.0000  1.5204   
3.0000  1.7312   
4.0000  1.9546   
5.0000  2.1486   
6.0000  2.3032   
7.0000  2.4299   
8.0000  2.5107   
9.0000  2.5548   
10.0000  2.5763   
11.0000  2.5831   
12.0000  2.5848   
13.0000  2.5849   
14.0000  2.5850   
15.0000  2.5850   
16.0000  2.5850   
17.0000  2.5850   
18.0000  2.5850   
19.0000  2.5850   
20.0000  2.5850   
21.0000  2.5850   
22.0000  2.5850   
23.0000  2.5850   
24.0000  2.5850   
25.0000  2.5850   
26.0000  2.5850   
27.0000  2.5850   
28.0000  2.5850   
29.0000  2.5850   
30.0000  2.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_10.txt <==
-20.0000  0.0143   
-19.0000  0.0166   
-18.0000  0.0225   
-17.0000  0.0277   
-16.0000  0.0371   
-15.0000  0.0454   
-14.0000  0.0572   
-13.0000  0.0699   
-12.0000  0.0877   
-11.0000  0.1128   
-10.0000  0.1366   
-9.0000  0.1743   
-8.0000  0.2223   
-7.0000  0.2738   
-6.0000  0.3324   
-5.0000  0.4195   
-4.0000  0.5149   
-3.0000  0.6405   
-2.0000  0.7696   
-1.0000  0.9473   
0.0000  1.1393   
1.0000  1.3497   
2.0000  1.5948   
3.0000  1.8484   
4.0000  2.1249   
5.0000  2.3990   
6.0000  2.6608   
7.0000  2.8791   
8.0000  3.0594   
9.0000  3.1869   
10.0000  3.2628   
11.0000  3.3024   
12.0000  3.3159   
13.0000  3.3207   
14.0000  3.3218   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_100.txt <==
-20.0000  0.0141   
-19.0000  0.0186   
-18.0000  0.0230   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0572   
-13.0000  0.0715   
-12.0000  0.0897   
-11.0000  0.1120   
-10.0000  0.1405   
-9.0000  0.1777   
-8.0000  0.2191   
-7.0000  0.2741   
-6.0000  0.3413   
-5.0000  0.4239   
-4.0000  0.5233   
-3.0000  0.6435   
-2.0000  0.7868   
-1.0000  0.9609   
0.0000  1.1662   
1.0000  1.3970   
2.0000  1.6682   
3.0000  1.9724   
4.0000  2.3099   
5.0000  2.6824   
6.0000  3.0816   
7.0000  3.5073   
8.0000  3.9509   
9.0000  4.4118   
10.0000  4.8742   
11.0000  5.3245   
12.0000  5.7348   
13.0000  6.0784   
14.0000  6.3374   
15.0000  6.5034   
16.0000  6.5919   
17.0000  6.6295   
18.0000  6.6409   
19.0000  6.6434   
20.0000  6.6438   
21.0000  6.6439   
22.0000  6.6439   
23.0000  6.6439   
24.0000  6.6439   
25.0000  6.6439   
26.0000  6.6439   
27.0000  6.6439   
28.0000  6.6439   
29.0000  6.6439   
30.0000  6.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_101.txt <==
-20.0000  0.0143   
-19.0000  0.0185   
-18.0000  0.0227   
-17.0000  0.0288   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0575   
-13.0000  0.0714   
-12.0000  0.0894   
-11.0000  0.1117   
-10.0000  0.1398   
-9.0000  0.1755   
-8.0000  0.2194   
-7.0000  0.2730   
-6.0000  0.3406   
-5.0000  0.4224   
-4.0000  0.5222   
-3.0000  0.6436   
-2.0000  0.7895   
-1.0000  0.9604   
0.0000  1.1653   
1.0000  1.4013   
2.0000  1.6680   
3.0000  1.9727   
4.0000  2.3092   
5.0000  2.6822   
6.0000  3.0841   
7.0000  3.5094   
8.0000  3.9531   
9.0000  4.4101   
10.0000  4.8752   
11.0000  5.3276   
12.0000  5.7391   
13.0000  6.0852   
14.0000  6.3471   
15.0000  6.5159   
16.0000  6.6043   
17.0000  6.6429   
18.0000  6.6552   
19.0000  6.6577   
20.0000  6.6582   
21.0000  6.6582   
22.0000  6.6582   
23.0000  6.6582   
24.0000  6.6582   
25.0000  6.6582   
26.0000  6.6582   
27.0000  6.6582   
28.0000  6.6582   
29.0000  6.6582   
30.0000  6.6582   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_102.txt <==
-20.0000  0.0147   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0283   
-16.0000  0.0364   
-15.0000  0.0453   
-14.0000  0.0563   
-13.0000  0.0715   
-12.0000  0.0898   
-11.0000  0.1123   
-10.0000  0.1404   
-9.0000  0.1759   
-8.0000  0.2195   
-7.0000  0.2743   
-6.0000  0.3408   
-5.0000  0.4217   
-4.0000  0.5228   
-3.0000  0.6454   
-2.0000  0.7881   
-1.0000  0.9612   
0.0000  1.1642   
1.0000  1.4012   
2.0000  1.6682   
3.0000  1.9751   
4.0000  2.3122   
5.0000  2.6822   
6.0000  3.0810   
7.0000  3.5053   
8.0000  3.9490   
9.0000  4.4112   
10.0000  4.8750   
11.0000  5.3314   
12.0000  5.7386   
13.0000  6.0932   
14.0000  6.3556   
15.0000  6.5252   
16.0000  6.6178   
17.0000  6.6567   
18.0000  6.6691   
19.0000  6.6720   
20.0000  6.6724   
21.0000  6.6724   
22.0000  6.6724   
23.0000  6.6724   
24.0000  6.6724   
25.0000  6.6724   
26.0000  6.6724   
27.0000  6.6724   
28.0000  6.6724   
29.0000  6.6724   
30.0000  6.6724   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_103.txt <==
-20.0000  0.0146   
-19.0000  0.0180   
-18.0000  0.0232   
-17.0000  0.0287   
-16.0000  0.0357   
-15.0000  0.0457   
-14.0000  0.0569   
-13.0000  0.0715   
-12.0000  0.0890   
-11.0000  0.1127   
-10.0000  0.1407   
-9.0000  0.1761   
-8.0000  0.2189   
-7.0000  0.2754   
-6.0000  0.3403   
-5.0000  0.4247   
-4.0000  0.5216   
-3.0000  0.6427   
-2.0000  0.7889   
-1.0000  0.9605   
0.0000  1.1658   
1.0000  1.4004   
2.0000  1.6702   
3.0000  1.9741   
4.0000  2.3090   
5.0000  2.6823   
6.0000  3.0798   
7.0000  3.5083   
8.0000  3.9527   
9.0000  4.4147   
10.0000  4.8785   
11.0000  5.3305   
12.0000  5.7454   
13.0000  6.0975   
14.0000  6.3633   
15.0000  6.5368   
16.0000  6.6295   
17.0000  6.6701   
18.0000  6.6833   
19.0000  6.6861   
20.0000  6.6864   
21.0000  6.6865   
22.0000  6.6865   
23.0000  6.6865   
24.0000  6.6865   
25.0000  6.6865   
26.0000  6.6865   
27.0000  6.6865   
28.0000  6.6865   
29.0000  6.6865   
30.0000  6.6865   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_104.txt <==
-20.0000  0.0145   
-19.0000  0.0178   
-18.0000  0.0228   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0453   
-14.0000  0.0564   
-13.0000  0.0709   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1406   
-9.0000  0.1762   
-8.0000  0.2197   
-7.0000  0.2740   
-6.0000  0.3390   
-5.0000  0.4235   
-4.0000  0.5248   
-3.0000  0.6430   
-2.0000  0.7890   
-1.0000  0.9609   
0.0000  1.1633   
1.0000  1.4006   
2.0000  1.6669   
3.0000  1.9690   
4.0000  2.3136   
5.0000  2.6791   
6.0000  3.0796   
7.0000  3.5065   
8.0000  3.9505   
9.0000  4.4117   
10.0000  4.8794   
11.0000  5.3294   
12.0000  5.7493   
13.0000  6.1027   
14.0000  6.3710   
15.0000  6.5484   
16.0000  6.6423   
17.0000  6.6834   
18.0000  6.6967   
19.0000  6.6999   
20.0000  6.7004   
21.0000  6.7004   
22.0000  6.7004   
23.0000  6.7004   
24.0000  6.7004   
25.0000  6.7004   
26.0000  6.7004   
27.0000  6.7004   
28.0000  6.7004   
29.0000  6.7004   
30.0000  6.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_105.txt <==
-20.0000  0.0141   
-19.0000  0.0181   
-18.0000  0.0225   
-17.0000  0.0286   
-16.0000  0.0362   
-15.0000  0.0452   
-14.0000  0.0578   
-13.0000  0.0720   
-12.0000  0.0885   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1745   
-8.0000  0.2200   
-7.0000  0.2741   
-6.0000  0.3407   
-5.0000  0.4223   
-4.0000  0.5235   
-3.0000  0.6458   
-2.0000  0.7886   
-1.0000  0.9635   
0.0000  1.1641   
1.0000  1.3998   
2.0000  1.6682   
3.0000  1.9727   
4.0000  2.3128   
5.0000  2.6864   
6.0000  3.0833   
7.0000  3.5099   
8.0000  3.9559   
9.0000  4.4171   
10.0000  4.8830   
11.0000  5.3365   
12.0000  5.7532   
13.0000  6.1122   
14.0000  6.3821   
15.0000  6.5569   
16.0000  6.6553   
17.0000  6.6966   
18.0000  6.7107   
19.0000  6.7137   
20.0000  6.7142   
21.0000  6.7142   
22.0000  6.7142   
23.0000  6.7142   
24.0000  6.7142   
25.0000  6.7142   
26.0000  6.7142   
27.0000  6.7142   
28.0000  6.7142   
29.0000  6.7142   
30.0000  6.7142   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_106.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0720   
-12.0000  0.0899   
-11.0000  0.1111   
-10.0000  0.1404   
-9.0000  0.1764   
-8.0000  0.2196   
-7.0000  0.2735   
-6.0000  0.3418   
-5.0000  0.4226   
-4.0000  0.5239   
-3.0000  0.6450   
-2.0000  0.7874   
-1.0000  0.9641   
0.0000  1.1673   
1.0000  1.4018   
2.0000  1.6688   
3.0000  1.9755   
4.0000  2.3154   
5.0000  2.6860   
6.0000  3.0892   
7.0000  3.5108   
8.0000  3.9596   
9.0000  4.4226   
10.0000  4.8907   
11.0000  5.3420   
12.0000  5.7606   
13.0000  6.1165   
14.0000  6.3908   
15.0000  6.5690   
16.0000  6.6672   
17.0000  6.7100   
18.0000  6.7241   
19.0000  6.7274   
20.0000  6.7279   
21.0000  6.7279   
22.0000  6.7279   
23.0000  6.7279   
24.0000  6.7279   
25.0000  6.7279   
26.0000  6.7279   
27.0000  6.7279   
28.0000  6.7279   
29.0000  6.7279   
30.0000  6.7279   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_107.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0291   
-16.0000  0.0358   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0709   
-12.0000  0.0898   
-11.0000  0.1119   
-10.0000  0.1411   
-9.0000  0.1775   
-8.0000  0.2188   
-7.0000  0.2747   
-6.0000  0.3405   
-5.0000  0.4221   
-4.0000  0.5230   
-3.0000  0.6462   
-2.0000  0.7911   
-1.0000  0.9603   
0.0000  1.1678   
1.0000  1.4031   
2.0000  1.6741   
3.0000  1.9777   
4.0000  2.3180   
5.0000  2.6914   
6.0000  3.0934   
7.0000  3.5211   
8.0000  3.9700   
9.0000  4.4321   
10.0000  4.8996   
11.0000  5.3525   
12.0000  5.7713   
13.0000  6.1287   
14.0000  6.4021   
15.0000  6.5808   
16.0000  6.6796   
17.0000  6.7234   
18.0000  6.7374   
19.0000  6.7409   
20.0000  6.7414   
21.0000  6.7415   
22.0000  6.7415   
23.0000  6.7415   
24.0000  6.7415   
25.0000  6.7415   
26.0000  6.7415   
27.0000  6.7415   
28.0000  6.7415   
29.0000  6.7415   
30.0000  6.7415   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_108.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0284   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0573   
-13.0000  0.0717   
-12.0000  0.0887   
-11.0000  0.1125   
-10.0000  0.1406   
-9.0000  0.1764   
-8.0000  0.2203   
-7.0000  0.2729   
-6.0000  0.3417   
-5.0000  0.4241   
-4.0000  0.5225   
-3.0000  0.6454   
-2.0000  0.7903   
-1.0000  0.9629   
0.0000  1.1657   
1.0000  1.4023   
2.0000  1.6706   
3.0000  1.9779   
4.0000  2.3209   
5.0000  2.6904   
6.0000  3.0921   
7.0000  3.5204   
8.0000  3.9684   
9.0000  4.4327   
10.0000  4.8942   
11.0000  5.3524   
12.0000  5.7745   
13.0000  6.1345   
14.0000  6.4092   
15.0000  6.5916   
16.0000  6.6917   
17.0000  6.7363   
18.0000  6.7510   
19.0000  6.7543   
20.0000  6.7548   
21.0000  6.7549   
22.0000  6.7549   
23.0000  6.7549   
24.0000  6.7549   
25.0000  6.7549   
26.0000  6.7549   
27.0000  6.7549   
28.0000  6.7549   
29.0000  6.7549   
30.0000  6.7549   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_109.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0360   
-15.0000  0.0448   
-14.0000  0.0567   
-13.0000  0.0717   
-12.0000  0.0897   
-11.0000  0.1124   
-10.0000  0.1402   
-9.0000  0.1770   
-8.0000  0.2199   
-7.0000  0.2735   
-6.0000  0.3414   
-5.0000  0.4232   
-4.0000  0.5219   
-3.0000  0.6441   
-2.0000  0.7884   
-1.0000  0.9638   
0.0000  1.1669   
1.0000  1.3989   
2.0000  1.6733   
3.0000  1.9770   
4.0000  2.3196   
5.0000  2.6885   
6.0000  3.0922   
7.0000  3.5235   
8.0000  3.9682   
9.0000  4.4324   
10.0000  4.9007   
11.0000  5.3544   
12.0000  5.7799   
13.0000  6.1401   
14.0000  6.4176   
15.0000  6.6012   
16.0000  6.7036   
17.0000  6.7489   
18.0000  6.7641   
19.0000  6.7676   
20.0000  6.7681   
21.0000  6.7682   
22.0000  6.7682   
23.0000  6.7682   
24.0000  6.7682   
25.0000  6.7682   
26.0000  6.7682   
27.0000  6.7682   
28.0000  6.7682   
29.0000  6.7682   
30.0000  6.7682   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_11.txt <==
-20.0000  0.0141   
-19.0000  0.0177   
-18.0000  0.0228   
-17.0000  0.0295   
-16.0000  0.0358   
-15.0000  0.0472   
-14.0000  0.0588   
-13.0000  0.0722   
-12.0000  0.0869   
-11.0000  0.1119   
-10.0000  0.1389   
-9.0000  0.1749   
-8.0000  0.2229   
-7.0000  0.2711   
-6.0000  0.3323   
-5.0000  0.4181   
-4.0000  0.5118   
-3.0000  0.6269   
-2.0000  0.7680   
-1.0000  0.9259   
0.0000  1.1152   
1.0000  1.3299   
2.0000  1.5750   
3.0000  1.8367   
4.0000  2.1267   
5.0000  2.4074   
6.0000  2.6737   
7.0000  2.9331   
8.0000  3.1278   
9.0000  3.2805   
10.0000  3.3806   
11.0000  3.4287   
12.0000  3.4511   
13.0000  3.4579   
14.0000  3.4590   
15.0000  3.4594   
16.0000  3.4594   
17.0000  3.4594   
18.0000  3.4594   
19.0000  3.4594   
20.0000  3.4594   
21.0000  3.4594   
22.0000  3.4594   
23.0000  3.4594   
24.0000  3.4594   
25.0000  3.4594   
26.0000  3.4594   
27.0000  3.4594   
28.0000  3.4594   
29.0000  3.4594   
30.0000  3.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_110.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0282   
-16.0000  0.0359   
-15.0000  0.0461   
-14.0000  0.0569   
-13.0000  0.0721   
-12.0000  0.0898   
-11.0000  0.1123   
-10.0000  0.1409   
-9.0000  0.1785   
-8.0000  0.2200   
-7.0000  0.2737   
-6.0000  0.3422   
-5.0000  0.4238   
-4.0000  0.5237   
-3.0000  0.6438   
-2.0000  0.7897   
-1.0000  0.9640   
0.0000  1.1648   
1.0000  1.4065   
2.0000  1.6729   
3.0000  1.9742   
4.0000  2.3183   
5.0000  2.6897   
6.0000  3.0950   
7.0000  3.5216   
8.0000  3.9710   
9.0000  4.4344   
10.0000  4.9011   
11.0000  5.3575   
12.0000  5.7850   
13.0000  6.1453   
14.0000  6.4242   
15.0000  6.6116   
16.0000  6.7158   
17.0000  6.7616   
18.0000  6.7770   
19.0000  6.7808   
20.0000  6.7813   
21.0000  6.7814   
22.0000  6.7814   
23.0000  6.7814   
24.0000  6.7814   
25.0000  6.7814   
26.0000  6.7814   
27.0000  6.7814   
28.0000  6.7814   
29.0000  6.7814   
30.0000  6.7814   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_111.txt <==
-20.0000  0.0144   
-19.0000  0.0184   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0361   
-15.0000  0.0454   
-14.0000  0.0566   
-13.0000  0.0713   
-12.0000  0.0900   
-11.0000  0.1117   
-10.0000  0.1403   
-9.0000  0.1759   
-8.0000  0.2194   
-7.0000  0.2742   
-6.0000  0.3415   
-5.0000  0.4228   
-4.0000  0.5226   
-3.0000  0.6452   
-2.0000  0.7899   
-1.0000  0.9640   
0.0000  1.1677   
1.0000  1.4016   
2.0000  1.6748   
3.0000  1.9759   
4.0000  2.3159   
5.0000  2.6883   
6.0000  3.0946   
7.0000  3.5258   
8.0000  3.9711   
9.0000  4.4365   
10.0000  4.9037   
11.0000  5.3622   
12.0000  5.7865   
13.0000  6.1518   
14.0000  6.4317   
15.0000  6.6217   
16.0000  6.7269   
17.0000  6.7738   
18.0000  6.7898   
19.0000  6.7937   
20.0000  6.7944   
21.0000  6.7944   
22.0000  6.7944   
23.0000  6.7944   
24.0000  6.7944   
25.0000  6.7944   
26.0000  6.7944   
27.0000  6.7944   
28.0000  6.7944   
29.0000  6.7944   
30.0000  6.7944   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_112.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0228   
-17.0000  0.0284   
-16.0000  0.0357   
-15.0000  0.0455   
-14.0000  0.0568   
-13.0000  0.0708   
-12.0000  0.0903   
-11.0000  0.1119   
-10.0000  0.1410   
-9.0000  0.1760   
-8.0000  0.2197   
-7.0000  0.2737   
-6.0000  0.3417   
-5.0000  0.4213   
-4.0000  0.5219   
-3.0000  0.6432   
-2.0000  0.7885   
-1.0000  0.9620   
0.0000  1.1657   
1.0000  1.4021   
2.0000  1.6703   
3.0000  1.9778   
4.0000  2.3181   
5.0000  2.6923   
6.0000  3.0960   
7.0000  3.5245   
8.0000  3.9705   
9.0000  4.4367   
10.0000  4.9038   
11.0000  5.3647   
12.0000  5.7913   
13.0000  6.1574   
14.0000  6.4403   
15.0000  6.6328   
16.0000  6.7387   
17.0000  6.7862   
18.0000  6.8027   
19.0000  6.8067   
20.0000  6.8073   
21.0000  6.8073   
22.0000  6.8074   
23.0000  6.8074   
24.0000  6.8074   
25.0000  6.8074   
26.0000  6.8074   
27.0000  6.8074   
28.0000  6.8074   
29.0000  6.8074   
30.0000  6.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_113.txt <==
-20.0000  0.0144   
-19.0000  0.0184   
-18.0000  0.0223   
-17.0000  0.0283   
-16.0000  0.0361   
-15.0000  0.0449   
-14.0000  0.0573   
-13.0000  0.0710   
-12.0000  0.0898   
-11.0000  0.1122   
-10.0000  0.1405   
-9.0000  0.1756   
-8.0000  0.2205   
-7.0000  0.2742   
-6.0000  0.3406   
-5.0000  0.4214   
-4.0000  0.5232   
-3.0000  0.6439   
-2.0000  0.7900   
-1.0000  0.9618   
0.0000  1.1645   
1.0000  1.3992   
2.0000  1.6680   
3.0000  1.9736   
4.0000  2.3108   
5.0000  2.6856   
6.0000  3.0864   
7.0000  3.5164   
8.0000  3.9683   
9.0000  4.4319   
10.0000  4.9040   
11.0000  5.3629   
12.0000  5.7945   
13.0000  6.1613   
14.0000  6.4487   
15.0000  6.6412   
16.0000  6.7504   
17.0000  6.7987   
18.0000  6.8152   
19.0000  6.8194   
20.0000  6.8201   
21.0000  6.8202   
22.0000  6.8202   
23.0000  6.8202   
24.0000  6.8202   
25.0000  6.8202   
26.0000  6.8202   
27.0000  6.8202   
28.0000  6.8202   
29.0000  6.8202   
30.0000  6.8202   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_114.txt <==
-20.0000  0.0141   
-19.0000  0.0185   
-18.0000  0.0223   
-17.0000  0.0290   
-16.0000  0.0367   
-15.0000  0.0450   
-14.0000  0.0566   
-13.0000  0.0714   
-12.0000  0.0904   
-11.0000  0.1116   
-10.0000  0.1402   
-9.0000  0.1766   
-8.0000  0.2206   
-7.0000  0.2742   
-6.0000  0.3405   
-5.0000  0.4227   
-4.0000  0.5242   
-3.0000  0.6435   
-2.0000  0.7887   
-1.0000  0.9600   
0.0000  1.1622   
1.0000  1.3984   
2.0000  1.6683   
3.0000  1.9749   
4.0000  2.3174   
5.0000  2.6829   
6.0000  3.0921   
7.0000  3.5185   
8.0000  3.9686   
9.0000  4.4332   
10.0000  4.9061   
11.0000  5.3663   
12.0000  5.7958   
13.0000  6.1686   
14.0000  6.4565   
15.0000  6.6517   
16.0000  6.7608   
17.0000  6.8105   
18.0000  6.8277   
19.0000  6.8321   
20.0000  6.8328   
21.0000  6.8329   
22.0000  6.8329   
23.0000  6.8329   
24.0000  6.8329   
25.0000  6.8329   
26.0000  6.8329   
27.0000  6.8329   
28.0000  6.8329   
29.0000  6.8329   
30.0000  6.8329   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_115.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0574   
-13.0000  0.0717   
-12.0000  0.0895   
-11.0000  0.1126   
-10.0000  0.1408   
-9.0000  0.1759   
-8.0000  0.2195   
-7.0000  0.2754   
-6.0000  0.3420   
-5.0000  0.4223   
-4.0000  0.5243   
-3.0000  0.6432   
-2.0000  0.7898   
-1.0000  0.9630   
0.0000  1.1666   
1.0000  1.4019   
2.0000  1.6710   
3.0000  1.9779   
4.0000  2.3177   
5.0000  2.6870   
6.0000  3.0948   
7.0000  3.5218   
8.0000  3.9714   
9.0000  4.4418   
10.0000  4.9071   
11.0000  5.3752   
12.0000  5.8039   
13.0000  6.1757   
14.0000  6.4681   
15.0000  6.6611   
16.0000  6.7724   
17.0000  6.8225   
18.0000  6.8405   
19.0000  6.8447   
20.0000  6.8454   
21.0000  6.8455   
22.0000  6.8455   
23.0000  6.8455   
24.0000  6.8455   
25.0000  6.8455   
26.0000  6.8455   
27.0000  6.8455   
28.0000  6.8455   
29.0000  6.8455   
30.0000  6.8455   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_116.txt <==
-20.0000  0.0149   
-19.0000  0.0183   
-18.0000  0.0225   
-17.0000  0.0290   
-16.0000  0.0356   
-15.0000  0.0450   
-14.0000  0.0567   
-13.0000  0.0714   
-12.0000  0.0893   
-11.0000  0.1121   
-10.0000  0.1411   
-9.0000  0.1760   
-8.0000  0.2198   
-7.0000  0.2751   
-6.0000  0.3409   
-5.0000  0.4224   
-4.0000  0.5234   
-3.0000  0.6450   
-2.0000  0.7899   
-1.0000  0.9652   
0.0000  1.1645   
1.0000  1.4018   
2.0000  1.6725   
3.0000  1.9788   
4.0000  2.3207   
5.0000  2.6913   
6.0000  3.0937   
7.0000  3.5258   
8.0000  3.9778   
9.0000  4.4420   
10.0000  4.9134   
11.0000  5.3754   
12.0000  5.8094   
13.0000  6.1823   
14.0000  6.4730   
15.0000  6.6719   
16.0000  6.7826   
17.0000  6.8348   
18.0000  6.8526   
19.0000  6.8572   
20.0000  6.8579   
21.0000  6.8580   
22.0000  6.8580   
23.0000  6.8580   
24.0000  6.8580   
25.0000  6.8580   
26.0000  6.8580   
27.0000  6.8580   
28.0000  6.8580   
29.0000  6.8580   
30.0000  6.8580   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_117.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0233   
-17.0000  0.0289   
-16.0000  0.0357   
-15.0000  0.0458   
-14.0000  0.0573   
-13.0000  0.0711   
-12.0000  0.0896   
-11.0000  0.1126   
-10.0000  0.1401   
-9.0000  0.1756   
-8.0000  0.2207   
-7.0000  0.2744   
-6.0000  0.3412   
-5.0000  0.4244   
-4.0000  0.5233   
-3.0000  0.6437   
-2.0000  0.7880   
-1.0000  0.9631   
0.0000  1.1658   
1.0000  1.4029   
2.0000  1.6727   
3.0000  1.9770   
4.0000  2.3177   
5.0000  2.6936   
6.0000  3.0992   
7.0000  3.5246   
8.0000  3.9795   
9.0000  4.4444   
10.0000  4.9171   
11.0000  5.3796   
12.0000  5.8130   
13.0000  6.1859   
14.0000  6.4795   
15.0000  6.6813   
16.0000  6.7943   
17.0000  6.8468   
18.0000  6.8649   
19.0000  6.8696   
20.0000  6.8703   
21.0000  6.8704   
22.0000  6.8704   
23.0000  6.8704   
24.0000  6.8704   
25.0000  6.8704   
26.0000  6.8704   
27.0000  6.8704   
28.0000  6.8704   
29.0000  6.8704   
30.0000  6.8704   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_118.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0364   
-15.0000  0.0463   
-14.0000  0.0568   
-13.0000  0.0710   
-12.0000  0.0902   
-11.0000  0.1117   
-10.0000  0.1405   
-9.0000  0.1763   
-8.0000  0.2180   
-7.0000  0.2740   
-6.0000  0.3421   
-5.0000  0.4221   
-4.0000  0.5237   
-3.0000  0.6444   
-2.0000  0.7909   
-1.0000  0.9608   
0.0000  1.1669   
1.0000  1.4024   
2.0000  1.6713   
3.0000  1.9784   
4.0000  2.3177   
5.0000  2.6950   
6.0000  3.0968   
7.0000  3.5263   
8.0000  3.9762   
9.0000  4.4427   
10.0000  4.9143   
11.0000  5.3784   
12.0000  5.8128   
13.0000  6.1913   
14.0000  6.4865   
15.0000  6.6895   
16.0000  6.8055   
17.0000  6.8586   
18.0000  6.8768   
19.0000  6.8817   
20.0000  6.8826   
21.0000  6.8826   
22.0000  6.8826   
23.0000  6.8826   
24.0000  6.8826   
25.0000  6.8826   
26.0000  6.8826   
27.0000  6.8826   
28.0000  6.8826   
29.0000  6.8826   
30.0000  6.8826   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_119.txt <==
-20.0000  0.0142   
-19.0000  0.0184   
-18.0000  0.0231   
-17.0000  0.0287   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0567   
-13.0000  0.0706   
-12.0000  0.0899   
-11.0000  0.1123   
-10.0000  0.1411   
-9.0000  0.1758   
-8.0000  0.2194   
-7.0000  0.2742   
-6.0000  0.3402   
-5.0000  0.4230   
-4.0000  0.5229   
-3.0000  0.6449   
-2.0000  0.7893   
-1.0000  0.9646   
0.0000  1.1672   
1.0000  1.3998   
2.0000  1.6723   
3.0000  1.9800   
4.0000  2.3200   
5.0000  2.6916   
6.0000  3.0925   
7.0000  3.5230   
8.0000  3.9740   
9.0000  4.4402   
10.0000  4.9164   
11.0000  5.3821   
12.0000  5.8183   
13.0000  6.1981   
14.0000  6.4938   
15.0000  6.6977   
16.0000  6.8159   
17.0000  6.8694   
18.0000  6.8891   
19.0000  6.8939   
20.0000  6.8947   
21.0000  6.8948   
22.0000  6.8948   
23.0000  6.8948   
24.0000  6.8948   
25.0000  6.8948   
26.0000  6.8948   
27.0000  6.8948   
28.0000  6.8948   
29.0000  6.8948   
30.0000  6.8948   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_12.txt <==
-20.0000  0.0148   
-19.0000  0.0178   
-18.0000  0.0219   
-17.0000  0.0273   
-16.0000  0.0354   
-15.0000  0.0455   
-14.0000  0.0560   
-13.0000  0.0713   
-12.0000  0.0907   
-11.0000  0.1121   
-10.0000  0.1391   
-9.0000  0.1732   
-8.0000  0.2179   
-7.0000  0.2727   
-6.0000  0.3361   
-5.0000  0.4147   
-4.0000  0.5185   
-3.0000  0.6274   
-2.0000  0.7730   
-1.0000  0.9285   
0.0000  1.1161   
1.0000  1.3417   
2.0000  1.5828   
3.0000  1.8654   
4.0000  2.1463   
5.0000  2.4452   
6.0000  2.7295   
7.0000  2.9927   
8.0000  3.2161   
9.0000  3.3793   
10.0000  3.4866   
11.0000  3.5482   
12.0000  3.5736   
13.0000  3.5824   
14.0000  3.5846   
15.0000  3.5850   
16.0000  3.5849   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_120.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0224   
-17.0000  0.0285   
-16.0000  0.0356   
-15.0000  0.0449   
-14.0000  0.0568   
-13.0000  0.0716   
-12.0000  0.0890   
-11.0000  0.1118   
-10.0000  0.1402   
-9.0000  0.1766   
-8.0000  0.2188   
-7.0000  0.2757   
-6.0000  0.3417   
-5.0000  0.4246   
-4.0000  0.5233   
-3.0000  0.6439   
-2.0000  0.7902   
-1.0000  0.9623   
0.0000  1.1688   
1.0000  1.4026   
2.0000  1.6740   
3.0000  1.9786   
4.0000  2.3195   
5.0000  2.6918   
6.0000  3.0947   
7.0000  3.5245   
8.0000  3.9805   
9.0000  4.4428   
10.0000  4.9153   
11.0000  5.3840   
12.0000  5.8204   
13.0000  6.1985   
14.0000  6.5019   
15.0000  6.7073   
16.0000  6.8254   
17.0000  6.8819   
18.0000  6.9010   
19.0000  6.9061   
20.0000  6.9068   
21.0000  6.9069   
22.0000  6.9069   
23.0000  6.9069   
24.0000  6.9069   
25.0000  6.9069   
26.0000  6.9069   
27.0000  6.9069   
28.0000  6.9069   
29.0000  6.9069   
30.0000  6.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_121.txt <==
-20.0000  0.0146   
-19.0000  0.0184   
-18.0000  0.0229   
-17.0000  0.0284   
-16.0000  0.0358   
-15.0000  0.0452   
-14.0000  0.0564   
-13.0000  0.0713   
-12.0000  0.0896   
-11.0000  0.1129   
-10.0000  0.1404   
-9.0000  0.1769   
-8.0000  0.2193   
-7.0000  0.2753   
-6.0000  0.3426   
-5.0000  0.4243   
-4.0000  0.5233   
-3.0000  0.6445   
-2.0000  0.7899   
-1.0000  0.9613   
0.0000  1.1659   
1.0000  1.4012   
2.0000  1.6716   
3.0000  1.9834   
4.0000  2.3211   
5.0000  2.6939   
6.0000  3.1001   
7.0000  3.5274   
8.0000  3.9807   
9.0000  4.4435   
10.0000  4.9218   
11.0000  5.3858   
12.0000  5.8272   
13.0000  6.2084   
14.0000  6.5085   
15.0000  6.7171   
16.0000  6.8365   
17.0000  6.8926   
18.0000  6.9129   
19.0000  6.9179   
20.0000  6.9188   
21.0000  6.9189   
22.0000  6.9189   
23.0000  6.9189   
24.0000  6.9189   
25.0000  6.9189   
26.0000  6.9189   
27.0000  6.9189   
28.0000  6.9189   
29.0000  6.9189   
30.0000  6.9189   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_122.txt <==
-20.0000  0.0141   
-19.0000  0.0179   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0570   
-13.0000  0.0722   
-12.0000  0.0896   
-11.0000  0.1118   
-10.0000  0.1404   
-9.0000  0.1761   
-8.0000  0.2202   
-7.0000  0.2745   
-6.0000  0.3419   
-5.0000  0.4223   
-4.0000  0.5255   
-3.0000  0.6440   
-2.0000  0.7883   
-1.0000  0.9628   
0.0000  1.1660   
1.0000  1.4022   
2.0000  1.6743   
3.0000  1.9786   
4.0000  2.3218   
5.0000  2.6954   
6.0000  3.0997   
7.0000  3.5278   
8.0000  3.9792   
9.0000  4.4442   
10.0000  4.9193   
11.0000  5.3869   
12.0000  5.8267   
13.0000  6.2089   
14.0000  6.5154   
15.0000  6.7242   
16.0000  6.8459   
17.0000  6.9033   
18.0000  6.9245   
19.0000  6.9297   
20.0000  6.9306   
21.0000  6.9307   
22.0000  6.9307   
23.0000  6.9307   
24.0000  6.9307   
25.0000  6.9307   
26.0000  6.9307   
27.0000  6.9307   
28.0000  6.9307   
29.0000  6.9307   
30.0000  6.9307   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_123.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0283   
-16.0000  0.0356   
-15.0000  0.0449   
-14.0000  0.0568   
-13.0000  0.0712   
-12.0000  0.0901   
-11.0000  0.1131   
-10.0000  0.1409   
-9.0000  0.1756   
-8.0000  0.2190   
-7.0000  0.2743   
-6.0000  0.3412   
-5.0000  0.4223   
-4.0000  0.5220   
-3.0000  0.6422   
-2.0000  0.7886   
-1.0000  0.9624   
0.0000  1.1650   
1.0000  1.4005   
2.0000  1.6733   
3.0000  1.9761   
4.0000  2.3172   
5.0000  2.6902   
6.0000  3.0917   
7.0000  3.5229   
8.0000  3.9730   
9.0000  4.4454   
10.0000  4.9158   
11.0000  5.3862   
12.0000  5.8285   
13.0000  6.2130   
14.0000  6.5211   
15.0000  6.7325   
16.0000  6.8565   
17.0000  6.9150   
18.0000  6.9357   
19.0000  6.9414   
20.0000  6.9424   
21.0000  6.9425   
22.0000  6.9425   
23.0000  6.9425   
24.0000  6.9425   
25.0000  6.9425   
26.0000  6.9425   
27.0000  6.9425   
28.0000  6.9425   
29.0000  6.9425   
30.0000  6.9425   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_124.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0224   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0450   
-14.0000  0.0567   
-13.0000  0.0724   
-12.0000  0.0898   
-11.0000  0.1129   
-10.0000  0.1408   
-9.0000  0.1757   
-8.0000  0.2221   
-7.0000  0.2745   
-6.0000  0.3413   
-5.0000  0.4212   
-4.0000  0.5224   
-3.0000  0.6452   
-2.0000  0.7905   
-1.0000  0.9607   
0.0000  1.1641   
1.0000  1.4011   
2.0000  1.6685   
3.0000  1.9743   
4.0000  2.3167   
5.0000  2.6887   
6.0000  3.0913   
7.0000  3.5233   
8.0000  3.9765   
9.0000  4.4422   
10.0000  4.9160   
11.0000  5.3877   
12.0000  5.8299   
13.0000  6.2223   
14.0000  6.5277   
15.0000  6.7416   
16.0000  6.8666   
17.0000  6.9255   
18.0000  6.9474   
19.0000  6.9531   
20.0000  6.9541   
21.0000  6.9542   
22.0000  6.9542   
23.0000  6.9542   
24.0000  6.9542   
25.0000  6.9542   
26.0000  6.9542   
27.0000  6.9542   
28.0000  6.9542   
29.0000  6.9542   
30.0000  6.9542   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_125.txt <==
-20.0000  0.0142   
-19.0000  0.0179   
-18.0000  0.0230   
-17.0000  0.0288   
-16.0000  0.0368   
-15.0000  0.0450   
-14.0000  0.0565   
-13.0000  0.0718   
-12.0000  0.0896   
-11.0000  0.1121   
-10.0000  0.1408   
-9.0000  0.1754   
-8.0000  0.2211   
-7.0000  0.2738   
-6.0000  0.3418   
-5.0000  0.4222   
-4.0000  0.5233   
-3.0000  0.6432   
-2.0000  0.7886   
-1.0000  0.9613   
0.0000  1.1642   
1.0000  1.4008   
2.0000  1.6714   
3.0000  1.9768   
4.0000  2.3135   
5.0000  2.6870   
6.0000  3.0928   
7.0000  3.5212   
8.0000  3.9740   
9.0000  4.4416   
10.0000  4.9218   
11.0000  5.3901   
12.0000  5.8341   
13.0000  6.2232   
14.0000  6.5333   
15.0000  6.7487   
16.0000  6.8762   
17.0000  6.9367   
18.0000  6.9589   
19.0000  6.9646   
20.0000  6.9657   
21.0000  6.9658   
22.0000  6.9658   
23.0000  6.9658   
24.0000  6.9658   
25.0000  6.9658   
26.0000  6.9658   
27.0000  6.9658   
28.0000  6.9658   
29.0000  6.9658   
30.0000  6.9658   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_126.txt <==
-20.0000  0.0142   
-19.0000  0.0179   
-18.0000  0.0226   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0565   
-13.0000  0.0710   
-12.0000  0.0886   
-11.0000  0.1113   
-10.0000  0.1412   
-9.0000  0.1766   
-8.0000  0.2201   
-7.0000  0.2746   
-6.0000  0.3399   
-5.0000  0.4230   
-4.0000  0.5224   
-3.0000  0.6421   
-2.0000  0.7894   
-1.0000  0.9625   
0.0000  1.1640   
1.0000  1.4015   
2.0000  1.6684   
3.0000  1.9749   
4.0000  2.3162   
5.0000  2.6865   
6.0000  3.0907   
7.0000  3.5224   
8.0000  3.9739   
9.0000  4.4457   
10.0000  4.9236   
11.0000  5.3933   
12.0000  5.8361   
13.0000  6.2291   
14.0000  6.5425   
15.0000  6.7581   
16.0000  6.8861   
17.0000  6.9476   
18.0000  6.9702   
19.0000  6.9760   
20.0000  6.9772   
21.0000  6.9773   
22.0000  6.9773   
23.0000  6.9773   
24.0000  6.9773   
25.0000  6.9773   
26.0000  6.9773   
27.0000  6.9773   
28.0000  6.9773   
29.0000  6.9773   
30.0000  6.9773   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_127.txt <==
-20.0000  0.0143   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0289   
-16.0000  0.0359   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0711   
-12.0000  0.0895   
-11.0000  0.1121   
-10.0000  0.1405   
-9.0000  0.1754   
-8.0000  0.2203   
-7.0000  0.2758   
-6.0000  0.3413   
-5.0000  0.4240   
-4.0000  0.5241   
-3.0000  0.6441   
-2.0000  0.7903   
-1.0000  0.9618   
0.0000  1.1640   
1.0000  1.4022   
2.0000  1.6701   
3.0000  1.9785   
4.0000  2.3157   
5.0000  2.6870   
6.0000  3.0909   
7.0000  3.5242   
8.0000  3.9756   
9.0000  4.4432   
10.0000  4.9261   
11.0000  5.3956   
12.0000  5.8399   
13.0000  6.2340   
14.0000  6.5486   
15.0000  6.7668   
16.0000  6.8956   
17.0000  6.9585   
18.0000  6.9813   
19.0000  6.9876   
20.0000  6.9885   
21.0000  6.9887   
22.0000  6.9887   
23.0000  6.9887   
24.0000  6.9887   
25.0000  6.9887   
26.0000  6.9887   
27.0000  6.9887   
28.0000  6.9887   
29.0000  6.9887   
30.0000  6.9887   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_128.txt <==
-20.0000  0.0143   
-19.0000  0.0178   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0361   
-15.0000  0.0450   
-14.0000  0.0573   
-13.0000  0.0714   
-12.0000  0.0899   
-11.0000  0.1126   
-10.0000  0.1411   
-9.0000  0.1769   
-8.0000  0.2194   
-7.0000  0.2743   
-6.0000  0.3410   
-5.0000  0.4228   
-4.0000  0.5239   
-3.0000  0.6424   
-2.0000  0.7869   
-1.0000  0.9609   
0.0000  1.1638   
1.0000  1.4000   
2.0000  1.6715   
3.0000  1.9737   
4.0000  2.3125   
5.0000  2.6836   
6.0000  3.0923   
7.0000  3.5234   
8.0000  3.9782   
9.0000  4.4439   
10.0000  4.9230   
11.0000  5.3978   
12.0000  5.8469   
13.0000  6.2379   
14.0000  6.5542   
15.0000  6.7750   
16.0000  6.9056   
17.0000  6.9688   
18.0000  6.9925   
19.0000  6.9987   
20.0000  6.9999   
21.0000  7.0000   
22.0000  7.0000   
23.0000  7.0000   
24.0000  7.0000   
25.0000  7.0000   
26.0000  7.0000   
27.0000  7.0000   
28.0000  7.0000   
29.0000  7.0000   
30.0000  7.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_13.txt <==
-20.0000  0.0136   
-19.0000  0.0187   
-18.0000  0.0220   
-17.0000  0.0280   
-16.0000  0.0340   
-15.0000  0.0459   
-14.0000  0.0546   
-13.0000  0.0728   
-12.0000  0.0886   
-11.0000  0.1115   
-10.0000  0.1414   
-9.0000  0.1764   
-8.0000  0.2183   
-7.0000  0.2730   
-6.0000  0.3405   
-5.0000  0.4208   
-4.0000  0.5191   
-3.0000  0.6355   
-2.0000  0.7688   
-1.0000  0.9380   
0.0000  1.1285   
1.0000  1.3444   
2.0000  1.5922   
3.0000  1.8641   
4.0000  2.1586   
5.0000  2.4615   
6.0000  2.7558   
7.0000  3.0359   
8.0000  3.2668   
9.0000  3.4550   
10.0000  3.5804   
11.0000  3.6513   
12.0000  3.6839   
13.0000  3.6967   
14.0000  3.6999   
15.0000  3.7003   
16.0000  3.7004   
17.0000  3.7004   
18.0000  3.7004   
19.0000  3.7004   
20.0000  3.7004   
21.0000  3.7004   
22.0000  3.7004   
23.0000  3.7004   
24.0000  3.7004   
25.0000  3.7004   
26.0000  3.7004   
27.0000  3.7004   
28.0000  3.7004   
29.0000  3.7004   
30.0000  3.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_14.txt <==
-20.0000  0.0143   
-19.0000  0.0193   
-18.0000  0.0232   
-17.0000  0.0275   
-16.0000  0.0368   
-15.0000  0.0441   
-14.0000  0.0562   
-13.0000  0.0722   
-12.0000  0.0911   
-11.0000  0.1129   
-10.0000  0.1404   
-9.0000  0.1756   
-8.0000  0.2192   
-7.0000  0.2702   
-6.0000  0.3420   
-5.0000  0.4206   
-4.0000  0.5148   
-3.0000  0.6311   
-2.0000  0.7685   
-1.0000  0.9418   
0.0000  1.1409   
1.0000  1.3524   
2.0000  1.6010   
3.0000  1.8753   
4.0000  2.1797   
5.0000  2.4807   
6.0000  2.7864   
7.0000  3.0804   
8.0000  3.3281   
9.0000  3.5322   
10.0000  3.6663   
11.0000  3.7467   
12.0000  3.7874   
13.0000  3.8026   
14.0000  3.8065   
15.0000  3.8073   
16.0000  3.8074   
17.0000  3.8074   
18.0000  3.8074   
19.0000  3.8074   
20.0000  3.8074   
21.0000  3.8074   
22.0000  3.8074   
23.0000  3.8074   
24.0000  3.8074   
25.0000  3.8074   
26.0000  3.8074   
27.0000  3.8074   
28.0000  3.8074   
29.0000  3.8074   
30.0000  3.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_15.txt <==
-20.0000  0.0142   
-19.0000  0.0173   
-18.0000  0.0235   
-17.0000  0.0295   
-16.0000  0.0355   
-15.0000  0.0456   
-14.0000  0.0572   
-13.0000  0.0721   
-12.0000  0.0880   
-11.0000  0.1139   
-10.0000  0.1399   
-9.0000  0.1777   
-8.0000  0.2166   
-7.0000  0.2769   
-6.0000  0.3412   
-5.0000  0.4210   
-4.0000  0.5186   
-3.0000  0.6348   
-2.0000  0.7738   
-1.0000  0.9443   
0.0000  1.1446   
1.0000  1.3615   
2.0000  1.6217   
3.0000  1.8950   
4.0000  2.1972   
5.0000  2.5047   
6.0000  2.8298   
7.0000  3.1247   
8.0000  3.3902   
9.0000  3.5928   
10.0000  3.7500   
11.0000  3.8369   
12.0000  3.8828   
13.0000  3.9009   
14.0000  3.9058   
15.0000  3.9067   
16.0000  3.9069   
17.0000  3.9069   
18.0000  3.9069   
19.0000  3.9069   
20.0000  3.9069   
21.0000  3.9069   
22.0000  3.9069   
23.0000  3.9069   
24.0000  3.9069   
25.0000  3.9069   
26.0000  3.9069   
27.0000  3.9069   
28.0000  3.9069   
29.0000  3.9069   
30.0000  3.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_16.txt <==
-20.0000  0.0138   
-19.0000  0.0177   
-18.0000  0.0219   
-17.0000  0.0290   
-16.0000  0.0347   
-15.0000  0.0456   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0865   
-11.0000  0.1141   
-10.0000  0.1420   
-9.0000  0.1773   
-8.0000  0.2183   
-7.0000  0.2764   
-6.0000  0.3388   
-5.0000  0.4201   
-4.0000  0.5173   
-3.0000  0.6417   
-2.0000  0.7798   
-1.0000  0.9505   
0.0000  1.1495   
1.0000  1.3740   
2.0000  1.6255   
3.0000  1.9056   
4.0000  2.2061   
5.0000  2.5294   
6.0000  2.8486   
7.0000  3.1590   
8.0000  3.4311   
9.0000  3.6562   
10.0000  3.8176   
11.0000  3.9226   
12.0000  3.9712   
13.0000  3.9921   
14.0000  3.9986   
15.0000  3.9998   
16.0000  4.0000   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_17.txt <==
-20.0000  0.0147   
-19.0000  0.0175   
-18.0000  0.0206   
-17.0000  0.0284   
-16.0000  0.0363   
-15.0000  0.0432   
-14.0000  0.0578   
-13.0000  0.0723   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1405   
-9.0000  0.1771   
-8.0000  0.2183   
-7.0000  0.2723   
-6.0000  0.3428   
-5.0000  0.4194   
-4.0000  0.5184   
-3.0000  0.6413   
-2.0000  0.7812   
-1.0000  0.9512   
0.0000  1.1508   
1.0000  1.3764   
2.0000  1.6315   
3.0000  1.9175   
4.0000  2.2217   
5.0000  2.5406   
6.0000  2.8758   
7.0000  3.1859   
8.0000  3.4749   
9.0000  3.7068   
10.0000  3.8831   
11.0000  3.9938   
12.0000  4.0510   
13.0000  4.0779   
14.0000  4.0856   
15.0000  4.0871   
16.0000  4.0874   
17.0000  4.0875   
18.0000  4.0875   
19.0000  4.0875   
20.0000  4.0875   
21.0000  4.0875   
22.0000  4.0875   
23.0000  4.0875   
24.0000  4.0875   
25.0000  4.0875   
26.0000  4.0875   
27.0000  4.0875   
28.0000  4.0875   
29.0000  4.0875   
30.0000  4.0875   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_18.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0216   
-17.0000  0.0284   
-16.0000  0.0368   
-15.0000  0.0451   
-14.0000  0.0575   
-13.0000  0.0721   
-12.0000  0.0885   
-11.0000  0.1120   
-10.0000  0.1417   
-9.0000  0.1792   
-8.0000  0.2196   
-7.0000  0.2710   
-6.0000  0.3415   
-5.0000  0.4218   
-4.0000  0.5193   
-3.0000  0.6404   
-2.0000  0.7838   
-1.0000  0.9432   
0.0000  1.1461   
1.0000  1.3713   
2.0000  1.6299   
3.0000  1.9125   
4.0000  2.2242   
5.0000  2.5569   
6.0000  2.8888   
7.0000  3.2101   
8.0000  3.5120   
9.0000  3.7598   
10.0000  3.9429   
11.0000  4.0641   
12.0000  4.1286   
13.0000  4.1575   
14.0000  4.1670   
15.0000  4.1696   
16.0000  4.1699   
17.0000  4.1699   
18.0000  4.1699   
19.0000  4.1699   
20.0000  4.1699   
21.0000  4.1699   
22.0000  4.1699   
23.0000  4.1699   
24.0000  4.1699   
25.0000  4.1699   
26.0000  4.1699   
27.0000  4.1699   
28.0000  4.1699   
29.0000  4.1699   
30.0000  4.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_19.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0355   
-15.0000  0.0464   
-14.0000  0.0563   
-13.0000  0.0706   
-12.0000  0.0897   
-11.0000  0.1127   
-10.0000  0.1402   
-9.0000  0.1756   
-8.0000  0.2178   
-7.0000  0.2757   
-6.0000  0.3398   
-5.0000  0.4179   
-4.0000  0.5212   
-3.0000  0.6420   
-2.0000  0.7868   
-1.0000  0.9471   
0.0000  1.1494   
1.0000  1.3768   
2.0000  1.6386   
3.0000  1.9130   
4.0000  2.2365   
5.0000  2.5658   
6.0000  2.9126   
7.0000  3.2417   
8.0000  3.5506   
9.0000  3.8081   
10.0000  4.0038   
11.0000  4.1293   
12.0000  4.2023   
13.0000  4.2336   
14.0000  4.2449   
15.0000  4.2476   
16.0000  4.2479   
17.0000  4.2479   
18.0000  4.2479   
19.0000  4.2479   
20.0000  4.2479   
21.0000  4.2479   
22.0000  4.2479   
23.0000  4.2479   
24.0000  4.2479   
25.0000  4.2479   
26.0000  4.2479   
27.0000  4.2479   
28.0000  4.2479   
29.0000  4.2479   
30.0000  4.2479   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_20.txt <==
-20.0000  0.0140   
-19.0000  0.0185   
-18.0000  0.0220   
-17.0000  0.0295   
-16.0000  0.0361   
-15.0000  0.0449   
-14.0000  0.0571   
-13.0000  0.0699   
-12.0000  0.0902   
-11.0000  0.1122   
-10.0000  0.1386   
-9.0000  0.1753   
-8.0000  0.2217   
-7.0000  0.2728   
-6.0000  0.3411   
-5.0000  0.4194   
-4.0000  0.5236   
-3.0000  0.6442   
-2.0000  0.7818   
-1.0000  0.9483   
0.0000  1.1569   
1.0000  1.3831   
2.0000  1.6453   
3.0000  1.9383   
4.0000  2.2530   
5.0000  2.5960   
6.0000  2.9357   
7.0000  3.2664   
8.0000  3.5864   
9.0000  3.8529   
10.0000  4.0561   
11.0000  4.1943   
12.0000  4.2720   
13.0000  4.3065   
14.0000  4.3182   
15.0000  4.3210   
16.0000  4.3219   
17.0000  4.3219   
18.0000  4.3219   
19.0000  4.3219   
20.0000  4.3219   
21.0000  4.3219   
22.0000  4.3219   
23.0000  4.3219   
24.0000  4.3219   
25.0000  4.3219   
26.0000  4.3219   
27.0000  4.3219   
28.0000  4.3219   
29.0000  4.3219   
30.0000  4.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_21.txt <==
-20.0000  0.0145   
-19.0000  0.0179   
-18.0000  0.0231   
-17.0000  0.0278   
-16.0000  0.0357   
-15.0000  0.0447   
-14.0000  0.0549   
-13.0000  0.0726   
-12.0000  0.0896   
-11.0000  0.1118   
-10.0000  0.1392   
-9.0000  0.1771   
-8.0000  0.2183   
-7.0000  0.2743   
-6.0000  0.3418   
-5.0000  0.4175   
-4.0000  0.5215   
-3.0000  0.6414   
-2.0000  0.7869   
-1.0000  0.9598   
0.0000  1.1540   
1.0000  1.3911   
2.0000  1.6486   
3.0000  1.9453   
4.0000  2.2601   
5.0000  2.6114   
6.0000  2.9543   
7.0000  3.3023   
8.0000  3.6305   
9.0000  3.8994   
10.0000  4.1120   
11.0000  4.2575   
12.0000  4.3381   
13.0000  4.3751   
14.0000  4.3880   
15.0000  4.3916   
16.0000  4.3923   
17.0000  4.3923   
18.0000  4.3923   
19.0000  4.3923   
20.0000  4.3923   
21.0000  4.3923   
22.0000  4.3923   
23.0000  4.3923   
24.0000  4.3923   
25.0000  4.3923   
26.0000  4.3923   
27.0000  4.3923   
28.0000  4.3923   
29.0000  4.3923   
30.0000  4.3923   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_22.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0291   
-16.0000  0.0366   
-15.0000  0.0449   
-14.0000  0.0558   
-13.0000  0.0726   
-12.0000  0.0891   
-11.0000  0.1100   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2211   
-7.0000  0.2766   
-6.0000  0.3427   
-5.0000  0.4193   
-4.0000  0.5252   
-3.0000  0.6427   
-2.0000  0.7862   
-1.0000  0.9583   
0.0000  1.1547   
1.0000  1.3961   
2.0000  1.6564   
3.0000  1.9505   
4.0000  2.2720   
5.0000  2.6260   
6.0000  2.9816   
7.0000  3.3228   
8.0000  3.6631   
9.0000  3.9451   
10.0000  4.1653   
11.0000  4.3184   
12.0000  4.4005   
13.0000  4.4395   
14.0000  4.4548   
15.0000  4.4587   
16.0000  4.4593   
17.0000  4.4594   
18.0000  4.4594   
19.0000  4.4594   
20.0000  4.4594   
21.0000  4.4594   
22.0000  4.4594   
23.0000  4.4594   
24.0000  4.4594   
25.0000  4.4594   
26.0000  4.4594   
27.0000  4.4594   
28.0000  4.4594   
29.0000  4.4594   
30.0000  4.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_23.txt <==
-20.0000  0.0140   
-19.0000  0.0175   
-18.0000  0.0229   
-17.0000  0.0279   
-16.0000  0.0352   
-15.0000  0.0451   
-14.0000  0.0576   
-13.0000  0.0709   
-12.0000  0.0884   
-11.0000  0.1110   
-10.0000  0.1419   
-9.0000  0.1750   
-8.0000  0.2177   
-7.0000  0.2714   
-6.0000  0.3436   
-5.0000  0.4211   
-4.0000  0.5230   
-3.0000  0.6421   
-2.0000  0.7876   
-1.0000  0.9598   
0.0000  1.1621   
1.0000  1.3945   
2.0000  1.6611   
3.0000  1.9655   
4.0000  2.2931   
5.0000  2.6342   
6.0000  2.9969   
7.0000  3.3598   
8.0000  3.6939   
9.0000  3.9863   
10.0000  4.2147   
11.0000  4.3720   
12.0000  4.4602   
13.0000  4.5029   
14.0000  4.5188   
15.0000  4.5227   
16.0000  4.5235   
17.0000  4.5235   
18.0000  4.5236   
19.0000  4.5236   
20.0000  4.5236   
21.0000  4.5236   
22.0000  4.5236   
23.0000  4.5236   
24.0000  4.5236   
25.0000  4.5236   
26.0000  4.5236   
27.0000  4.5236   
28.0000  4.5236   
29.0000  4.5236   
30.0000  4.5236   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_24.txt <==
-20.0000  0.0138   
-19.0000  0.0179   
-18.0000  0.0222   
-17.0000  0.0282   
-16.0000  0.0363   
-15.0000  0.0446   
-14.0000  0.0569   
-13.0000  0.0695   
-12.0000  0.0900   
-11.0000  0.1138   
-10.0000  0.1415   
-9.0000  0.1743   
-8.0000  0.2202   
-7.0000  0.2745   
-6.0000  0.3421   
-5.0000  0.4232   
-4.0000  0.5217   
-3.0000  0.6435   
-2.0000  0.7862   
-1.0000  0.9590   
0.0000  1.1596   
1.0000  1.3989   
2.0000  1.6702   
3.0000  1.9702   
4.0000  2.2975   
5.0000  2.6551   
6.0000  3.0252   
7.0000  3.3856   
8.0000  3.7259   
9.0000  4.0253   
10.0000  4.2618   
11.0000  4.4223   
12.0000  4.5171   
13.0000  4.5631   
14.0000  4.5797   
15.0000  4.5841   
16.0000  4.5848   
17.0000  4.5850   
18.0000  4.5850   
19.0000  4.5850   
20.0000  4.5850   
21.0000  4.5850   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_25.txt <==
-20.0000  0.0140   
-19.0000  0.0180   
-18.0000  0.0222   
-17.0000  0.0288   
-16.0000  0.0361   
-15.0000  0.0455   
-14.0000  0.0567   
-13.0000  0.0701   
-12.0000  0.0887   
-11.0000  0.1106   
-10.0000  0.1406   
-9.0000  0.1757   
-8.0000  0.2185   
-7.0000  0.2780   
-6.0000  0.3411   
-5.0000  0.4266   
-4.0000  0.5249   
-3.0000  0.6483   
-2.0000  0.7899   
-1.0000  0.9647   
0.0000  1.1686   
1.0000  1.3995   
2.0000  1.6733   
3.0000  1.9727   
4.0000  2.3088   
5.0000  2.6636   
6.0000  3.0379   
7.0000  3.4142   
8.0000  3.7575   
9.0000  4.0670   
10.0000  4.3083   
11.0000  4.4759   
12.0000  4.5749   
13.0000  4.6212   
14.0000  4.6383   
15.0000  4.6429   
16.0000  4.6437   
17.0000  4.6439   
18.0000  4.6439   
19.0000  4.6439   
20.0000  4.6439   
21.0000  4.6439   
22.0000  4.6439   
23.0000  4.6439   
24.0000  4.6439   
25.0000  4.6439   
26.0000  4.6439   
27.0000  4.6439   
28.0000  4.6439   
29.0000  4.6439   
30.0000  4.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_26.txt <==
-20.0000  0.0148   
-19.0000  0.0183   
-18.0000  0.0234   
-17.0000  0.0296   
-16.0000  0.0355   
-15.0000  0.0452   
-14.0000  0.0581   
-13.0000  0.0720   
-12.0000  0.0910   
-11.0000  0.1122   
-10.0000  0.1412   
-9.0000  0.1760   
-8.0000  0.2200   
-7.0000  0.2737   
-6.0000  0.3415   
-5.0000  0.4204   
-4.0000  0.5208   
-3.0000  0.6427   
-2.0000  0.7870   
-1.0000  0.9605   
0.0000  1.1600   
1.0000  1.3987   
2.0000  1.6616   
3.0000  1.9704   
4.0000  2.2875   
5.0000  2.6547   
6.0000  3.0302   
7.0000  3.3988   
8.0000  3.7552   
9.0000  4.0747   
10.0000  4.3245   
11.0000  4.5086   
12.0000  4.6170   
13.0000  4.6723   
14.0000  4.6925   
15.0000  4.6991   
16.0000  4.7003   
17.0000  4.7004   
18.0000  4.7004   
19.0000  4.7004   
20.0000  4.7004   
21.0000  4.7004   
22.0000  4.7004   
23.0000  4.7004   
24.0000  4.7004   
25.0000  4.7004   
26.0000  4.7004   
27.0000  4.7004   
28.0000  4.7004   
29.0000  4.7004   
30.0000  4.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_27.txt <==
-20.0000  0.0148   
-19.0000  0.0179   
-18.0000  0.0233   
-17.0000  0.0287   
-16.0000  0.0370   
-15.0000  0.0452   
-14.0000  0.0552   
-13.0000  0.0715   
-12.0000  0.0884   
-11.0000  0.1129   
-10.0000  0.1401   
-9.0000  0.1768   
-8.0000  0.2199   
-7.0000  0.2723   
-6.0000  0.3396   
-5.0000  0.4267   
-4.0000  0.5213   
-3.0000  0.6432   
-2.0000  0.7889   
-1.0000  0.9591   
0.0000  1.1593   
1.0000  1.3940   
2.0000  1.6671   
3.0000  1.9611   
4.0000  2.2933   
5.0000  2.6420   
6.0000  3.0198   
7.0000  3.3947   
8.0000  3.7549   
9.0000  4.0819   
10.0000  4.3471   
11.0000  4.5419   
12.0000  4.6610   
13.0000  4.7205   
14.0000  4.7460   
15.0000  4.7533   
16.0000  4.7546   
17.0000  4.7549   
18.0000  4.7549   
19.0000  4.7549   
20.0000  4.7549   
21.0000  4.7549   
22.0000  4.7549   
23.0000  4.7549   
24.0000  4.7549   
25.0000  4.7549   
26.0000  4.7549   
27.0000  4.7549   
28.0000  4.7549   
29.0000  4.7549   
30.0000  4.7549   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_28.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0227   
-17.0000  0.0277   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0556   
-13.0000  0.0725   
-12.0000  0.0898   
-11.0000  0.1132   
-10.0000  0.1412   
-9.0000  0.1760   
-8.0000  0.2200   
-7.0000  0.2747   
-6.0000  0.3393   
-5.0000  0.4251   
-4.0000  0.5236   
-3.0000  0.6395   
-2.0000  0.7826   
-1.0000  0.9527   
0.0000  1.1595   
1.0000  1.3966   
2.0000  1.6570   
3.0000  1.9528   
4.0000  2.2900   
5.0000  2.6437   
6.0000  3.0189   
7.0000  3.3989   
8.0000  3.7661   
9.0000  4.0916   
10.0000  4.3682   
11.0000  4.5714   
12.0000  4.6993   
13.0000  4.7680   
14.0000  4.7965   
15.0000  4.8052   
16.0000  4.8071   
17.0000  4.8073   
18.0000  4.8074   
19.0000  4.8074   
20.0000  4.8074   
21.0000  4.8074   
22.0000  4.8074   
23.0000  4.8074   
24.0000  4.8074   
25.0000  4.8074   
26.0000  4.8074   
27.0000  4.8074   
28.0000  4.8074   
29.0000  4.8074   
30.0000  4.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_29.txt <==
-20.0000  0.0143   
-19.0000  0.0184   
-18.0000  0.0222   
-17.0000  0.0285   
-16.0000  0.0372   
-15.0000  0.0463   
-14.0000  0.0565   
-13.0000  0.0722   
-12.0000  0.0890   
-11.0000  0.1131   
-10.0000  0.1402   
-9.0000  0.1752   
-8.0000  0.2198   
-7.0000  0.2737   
-6.0000  0.3422   
-5.0000  0.4194   
-4.0000  0.5240   
-3.0000  0.6455   
-2.0000  0.7866   
-1.0000  0.9582   
0.0000  1.1592   
1.0000  1.3940   
2.0000  1.6636   
3.0000  1.9584   
4.0000  2.2868   
5.0000  2.6466   
6.0000  3.0201   
7.0000  3.3941   
8.0000  3.7710   
9.0000  4.1089   
10.0000  4.3884   
11.0000  4.6031   
12.0000  4.7427   
13.0000  4.8130   
14.0000  4.8451   
15.0000  4.8553   
16.0000  4.8576   
17.0000  4.8579   
18.0000  4.8580   
19.0000  4.8580   
20.0000  4.8580   
21.0000  4.8580   
22.0000  4.8580   
23.0000  4.8580   
24.0000  4.8580   
25.0000  4.8580   
26.0000  4.8580   
27.0000  4.8580   
28.0000  4.8580   
29.0000  4.8580   
30.0000  4.8580   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_30.txt <==
-20.0000  0.0146   
-19.0000  0.0193   
-18.0000  0.0223   
-17.0000  0.0282   
-16.0000  0.0357   
-15.0000  0.0456   
-14.0000  0.0570   
-13.0000  0.0736   
-12.0000  0.0891   
-11.0000  0.1134   
-10.0000  0.1416   
-9.0000  0.1763   
-8.0000  0.2215   
-7.0000  0.2745   
-6.0000  0.3409   
-5.0000  0.4257   
-4.0000  0.5209   
-3.0000  0.6412   
-2.0000  0.7902   
-1.0000  0.9656   
0.0000  1.1585   
1.0000  1.4001   
2.0000  1.6611   
3.0000  1.9626   
4.0000  2.2923   
5.0000  2.6414   
6.0000  3.0228   
7.0000  3.4114   
8.0000  3.7786   
9.0000  4.1259   
10.0000  4.4175   
11.0000  4.6361   
12.0000  4.7797   
13.0000  4.8579   
14.0000  4.8921   
15.0000  4.9038   
16.0000  4.9065   
17.0000  4.9068   
18.0000  4.9069   
19.0000  4.9069   
20.0000  4.9069   
21.0000  4.9069   
22.0000  4.9069   
23.0000  4.9069   
24.0000  4.9069   
25.0000  4.9069   
26.0000  4.9069   
27.0000  4.9069   
28.0000  4.9069   
29.0000  4.9069   
30.0000  4.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_31.txt <==
-20.0000  0.0150   
-19.0000  0.0180   
-18.0000  0.0229   
-17.0000  0.0284   
-16.0000  0.0364   
-15.0000  0.0452   
-14.0000  0.0564   
-13.0000  0.0717   
-12.0000  0.0904   
-11.0000  0.1134   
-10.0000  0.1414   
-9.0000  0.1743   
-8.0000  0.2224   
-7.0000  0.2745   
-6.0000  0.3435   
-5.0000  0.4245   
-4.0000  0.5197   
-3.0000  0.6417   
-2.0000  0.7903   
-1.0000  0.9581   
0.0000  1.1625   
1.0000  1.3986   
2.0000  1.6645   
3.0000  1.9687   
4.0000  2.2842   
5.0000  2.6577   
6.0000  3.0311   
7.0000  3.4169   
8.0000  3.7921   
9.0000  4.1428   
10.0000  4.4404   
11.0000  4.6695   
12.0000  4.8167   
13.0000  4.9008   
14.0000  4.9384   
15.0000  4.9507   
16.0000  4.9536   
17.0000  4.9542   
18.0000  4.9542   
19.0000  4.9542   
20.0000  4.9542   
21.0000  4.9542   
22.0000  4.9542   
23.0000  4.9542   
24.0000  4.9542   
25.0000  4.9542   
26.0000  4.9542   
27.0000  4.9542   
28.0000  4.9542   
29.0000  4.9542   
30.0000  4.9542   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_32.txt <==
-20.0000  0.0137   
-19.0000  0.0181   
-18.0000  0.0243   
-17.0000  0.0285   
-16.0000  0.0358   
-15.0000  0.0458   
-14.0000  0.0568   
-13.0000  0.0720   
-12.0000  0.0891   
-11.0000  0.1128   
-10.0000  0.1381   
-9.0000  0.1765   
-8.0000  0.2185   
-7.0000  0.2733   
-6.0000  0.3414   
-5.0000  0.4225   
-4.0000  0.5255   
-3.0000  0.6454   
-2.0000  0.7901   
-1.0000  0.9603   
0.0000  1.1654   
1.0000  1.3984   
2.0000  1.6579   
3.0000  1.9580   
4.0000  2.2983   
5.0000  2.6498   
6.0000  3.0344   
7.0000  3.4141   
8.0000  3.7993   
9.0000  4.1521   
10.0000  4.4545   
11.0000  4.6953   
12.0000  4.8524   
13.0000  4.9410   
14.0000  4.9818   
15.0000  4.9959   
16.0000  4.9994   
17.0000  4.9999   
18.0000  5.0000   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_33.txt <==
-20.0000  0.0145   
-19.0000  0.0177   
-18.0000  0.0226   
-17.0000  0.0280   
-16.0000  0.0352   
-15.0000  0.0445   
-14.0000  0.0571   
-13.0000  0.0723   
-12.0000  0.0903   
-11.0000  0.1112   
-10.0000  0.1399   
-9.0000  0.1738   
-8.0000  0.2232   
-7.0000  0.2725   
-6.0000  0.3415   
-5.0000  0.4236   
-4.0000  0.5194   
-3.0000  0.6456   
-2.0000  0.7920   
-1.0000  0.9648   
0.0000  1.1625   
1.0000  1.3943   
2.0000  1.6684   
3.0000  1.9607   
4.0000  2.2987   
5.0000  2.6527   
6.0000  3.0333   
7.0000  3.4232   
8.0000  3.8076   
9.0000  4.1659   
10.0000  4.4750   
11.0000  4.7173   
12.0000  4.8828   
13.0000  4.9798   
14.0000  5.0240   
15.0000  5.0396   
16.0000  5.0434   
17.0000  5.0443   
18.0000  5.0444   
19.0000  5.0444   
20.0000  5.0444   
21.0000  5.0444   
22.0000  5.0444   
23.0000  5.0444   
24.0000  5.0444   
25.0000  5.0444   
26.0000  5.0444   
27.0000  5.0444   
28.0000  5.0444   
29.0000  5.0444   
30.0000  5.0444   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_34.txt <==
-20.0000  0.0141   
-19.0000  0.0180   
-18.0000  0.0228   
-17.0000  0.0291   
-16.0000  0.0368   
-15.0000  0.0444   
-14.0000  0.0571   
-13.0000  0.0708   
-12.0000  0.0906   
-11.0000  0.1116   
-10.0000  0.1394   
-9.0000  0.1763   
-8.0000  0.2194   
-7.0000  0.2761   
-6.0000  0.3420   
-5.0000  0.4238   
-4.0000  0.5245   
-3.0000  0.6475   
-2.0000  0.7879   
-1.0000  0.9643   
0.0000  1.1679   
1.0000  1.4031   
2.0000  1.6663   
3.0000  1.9687   
4.0000  2.2974   
5.0000  2.6606   
6.0000  3.0397   
7.0000  3.4339   
8.0000  3.8184   
9.0000  4.1812   
10.0000  4.4981   
11.0000  4.7448   
12.0000  4.9192   
13.0000  5.0165   
14.0000  5.0642   
15.0000  5.0819   
16.0000  5.0865   
17.0000  5.0874   
18.0000  5.0875   
19.0000  5.0875   
20.0000  5.0875   
21.0000  5.0875   
22.0000  5.0875   
23.0000  5.0875   
24.0000  5.0875   
25.0000  5.0875   
26.0000  5.0875   
27.0000  5.0875   
28.0000  5.0875   
29.0000  5.0875   
30.0000  5.0875   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_35.txt <==
-20.0000  0.0141   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0280   
-16.0000  0.0359   
-15.0000  0.0445   
-14.0000  0.0564   
-13.0000  0.0728   
-12.0000  0.0896   
-11.0000  0.1114   
-10.0000  0.1419   
-9.0000  0.1772   
-8.0000  0.2213   
-7.0000  0.2753   
-6.0000  0.3398   
-5.0000  0.4241   
-4.0000  0.5249   
-3.0000  0.6468   
-2.0000  0.7922   
-1.0000  0.9603   
0.0000  1.1638   
1.0000  1.4004   
2.0000  1.6673   
3.0000  1.9680   
4.0000  2.3025   
5.0000  2.6619   
6.0000  3.0499   
7.0000  3.4302   
8.0000  3.8211   
9.0000  4.1886   
10.0000  4.5108   
11.0000  4.7675   
12.0000  4.9482   
13.0000  5.0515   
14.0000  5.1033   
15.0000  5.1226   
16.0000  5.1283   
17.0000  5.1292   
18.0000  5.1293   
19.0000  5.1293   
20.0000  5.1293   
21.0000  5.1293   
22.0000  5.1293   
23.0000  5.1293   
24.0000  5.1293   
25.0000  5.1293   
26.0000  5.1293   
27.0000  5.1293   
28.0000  5.1293   
29.0000  5.1293   
30.0000  5.1293   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_36.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0225   
-17.0000  0.0289   
-16.0000  0.0365   
-15.0000  0.0453   
-14.0000  0.0574   
-13.0000  0.0706   
-12.0000  0.0902   
-11.0000  0.1120   
-10.0000  0.1406   
-9.0000  0.1762   
-8.0000  0.2220   
-7.0000  0.2777   
-6.0000  0.3388   
-5.0000  0.4229   
-4.0000  0.5216   
-3.0000  0.6464   
-2.0000  0.7935   
-1.0000  0.9648   
0.0000  1.1644   
1.0000  1.3993   
2.0000  1.6665   
3.0000  1.9634   
4.0000  2.2954   
5.0000  2.6638   
6.0000  3.0443   
7.0000  3.4406   
8.0000  3.8296   
9.0000  4.2031   
10.0000  4.5251   
11.0000  4.7927   
12.0000  4.9757   
13.0000  5.0882   
14.0000  5.1415   
15.0000  5.1627   
16.0000  5.1685   
17.0000  5.1698   
18.0000  5.1699   
19.0000  5.1699   
20.0000  5.1699   
21.0000  5.1699   
22.0000  5.1699   
23.0000  5.1699   
24.0000  5.1699   
25.0000  5.1699   
26.0000  5.1699   
27.0000  5.1699   
28.0000  5.1699   
29.0000  5.1699   
30.0000  5.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_37.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0236   
-17.0000  0.0283   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0555   
-13.0000  0.0719   
-12.0000  0.0903   
-11.0000  0.1134   
-10.0000  0.1397   
-9.0000  0.1784   
-8.0000  0.2213   
-7.0000  0.2738   
-6.0000  0.3401   
-5.0000  0.4244   
-4.0000  0.5214   
-3.0000  0.6404   
-2.0000  0.7887   
-1.0000  0.9634   
0.0000  1.1663   
1.0000  1.3987   
2.0000  1.6626   
3.0000  1.9691   
4.0000  2.3057   
5.0000  2.6656   
6.0000  3.0495   
7.0000  3.4420   
8.0000  3.8357   
9.0000  4.2151   
10.0000  4.5471   
11.0000  4.8112   
12.0000  5.0041   
13.0000  5.1204   
14.0000  5.1786   
15.0000  5.2015   
16.0000  5.2080   
17.0000  5.2093   
18.0000  5.2094   
19.0000  5.2095   
20.0000  5.2095   
21.0000  5.2095   
22.0000  5.2095   
23.0000  5.2095   
24.0000  5.2095   
25.0000  5.2095   
26.0000  5.2095   
27.0000  5.2095   
28.0000  5.2095   
29.0000  5.2095   
30.0000  5.2095   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_38.txt <==
-20.0000  0.0137   
-19.0000  0.0177   
-18.0000  0.0229   
-17.0000  0.0277   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0567   
-13.0000  0.0728   
-12.0000  0.0907   
-11.0000  0.1125   
-10.0000  0.1412   
-9.0000  0.1765   
-8.0000  0.2197   
-7.0000  0.2746   
-6.0000  0.3397   
-5.0000  0.4242   
-4.0000  0.5262   
-3.0000  0.6446   
-2.0000  0.7878   
-1.0000  0.9644   
0.0000  1.1636   
1.0000  1.3959   
2.0000  1.6647   
3.0000  1.9686   
4.0000  2.3053   
5.0000  2.6624   
6.0000  3.0508   
7.0000  3.4448   
8.0000  3.8443   
9.0000  4.2196   
10.0000  4.5605   
11.0000  4.8343   
12.0000  5.0309   
13.0000  5.1520   
14.0000  5.2148   
15.0000  5.2393   
16.0000  5.2461   
17.0000  5.2476   
18.0000  5.2479   
19.0000  5.2479   
20.0000  5.2479   
21.0000  5.2479   
22.0000  5.2479   
23.0000  5.2479   
24.0000  5.2479   
25.0000  5.2479   
26.0000  5.2479   
27.0000  5.2479   
28.0000  5.2479   
29.0000  5.2479   
30.0000  5.2479   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_39.txt <==
-20.0000  0.0141   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0452   
-14.0000  0.0565   
-13.0000  0.0708   
-12.0000  0.0900   
-11.0000  0.1103   
-10.0000  0.1411   
-9.0000  0.1755   
-8.0000  0.2208   
-7.0000  0.2728   
-6.0000  0.3411   
-5.0000  0.4240   
-4.0000  0.5227   
-3.0000  0.6454   
-2.0000  0.7904   
-1.0000  0.9597   
0.0000  1.1637   
1.0000  1.4014   
2.0000  1.6677   
3.0000  1.9694   
4.0000  2.2998   
5.0000  2.6630   
6.0000  3.0470   
7.0000  3.4437   
8.0000  3.8415   
9.0000  4.2261   
10.0000  4.5681   
11.0000  4.8513   
12.0000  5.0547   
13.0000  5.1809   
14.0000  5.2495   
15.0000  5.2754   
16.0000  5.2833   
17.0000  5.2852   
18.0000  5.2854   
19.0000  5.2854   
20.0000  5.2854   
21.0000  5.2854   
22.0000  5.2854   
23.0000  5.2854   
24.0000  5.2854   
25.0000  5.2854   
26.0000  5.2854   
27.0000  5.2854   
28.0000  5.2854   
29.0000  5.2854   
30.0000  5.2854   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_40.txt <==
-20.0000  0.0145   
-19.0000  0.0178   
-18.0000  0.0223   
-17.0000  0.0290   
-16.0000  0.0356   
-15.0000  0.0453   
-14.0000  0.0560   
-13.0000  0.0710   
-12.0000  0.0893   
-11.0000  0.1125   
-10.0000  0.1410   
-9.0000  0.1748   
-8.0000  0.2205   
-7.0000  0.2743   
-6.0000  0.3400   
-5.0000  0.4228   
-4.0000  0.5221   
-3.0000  0.6489   
-2.0000  0.7880   
-1.0000  0.9634   
0.0000  1.1661   
1.0000  1.4005   
2.0000  1.6694   
3.0000  1.9688   
4.0000  2.3022   
5.0000  2.6623   
6.0000  3.0431   
7.0000  3.4492   
8.0000  3.8541   
9.0000  4.2373   
10.0000  4.5875   
11.0000  4.8769   
12.0000  5.0857   
13.0000  5.2166   
14.0000  5.2839   
15.0000  5.3114   
16.0000  5.3199   
17.0000  5.3217   
18.0000  5.3219   
19.0000  5.3219   
20.0000  5.3219   
21.0000  5.3219   
22.0000  5.3219   
23.0000  5.3219   
24.0000  5.3219   
25.0000  5.3219   
26.0000  5.3219   
27.0000  5.3219   
28.0000  5.3219   
29.0000  5.3219   
30.0000  5.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_41.txt <==
-20.0000  0.0142   
-19.0000  0.0184   
-18.0000  0.0229   
-17.0000  0.0282   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0576   
-13.0000  0.0714   
-12.0000  0.0906   
-11.0000  0.1134   
-10.0000  0.1415   
-9.0000  0.1753   
-8.0000  0.2178   
-7.0000  0.2771   
-6.0000  0.3439   
-5.0000  0.4224   
-4.0000  0.5237   
-3.0000  0.6434   
-2.0000  0.7898   
-1.0000  0.9605   
0.0000  1.1672   
1.0000  1.3985   
2.0000  1.6706   
3.0000  1.9670   
4.0000  2.2926   
5.0000  2.6669   
6.0000  3.0532   
7.0000  3.4509   
8.0000  3.8518   
9.0000  4.2400   
10.0000  4.5902   
11.0000  4.8858   
12.0000  5.1062   
13.0000  5.2428   
14.0000  5.3156   
15.0000  5.3462   
16.0000  5.3550   
17.0000  5.3572   
18.0000  5.3575   
19.0000  5.3576   
20.0000  5.3576   
21.0000  5.3576   
22.0000  5.3576   
23.0000  5.3576   
24.0000  5.3576   
25.0000  5.3576   
26.0000  5.3576   
27.0000  5.3576   
28.0000  5.3576   
29.0000  5.3576   
30.0000  5.3576   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_42.txt <==
-20.0000  0.0145   
-19.0000  0.0177   
-18.0000  0.0225   
-17.0000  0.0293   
-16.0000  0.0354   
-15.0000  0.0448   
-14.0000  0.0580   
-13.0000  0.0729   
-12.0000  0.0914   
-11.0000  0.1124   
-10.0000  0.1414   
-9.0000  0.1769   
-8.0000  0.2216   
-7.0000  0.2749   
-6.0000  0.3406   
-5.0000  0.4220   
-4.0000  0.5244   
-3.0000  0.6456   
-2.0000  0.7856   
-1.0000  0.9621   
0.0000  1.1628   
1.0000  1.3969   
2.0000  1.6635   
3.0000  1.9681   
4.0000  2.2978   
5.0000  2.6584   
6.0000  3.0431   
7.0000  3.4468   
8.0000  3.8480   
9.0000  4.2479   
10.0000  4.6027   
11.0000  4.9013   
12.0000  5.1256   
13.0000  5.2704   
14.0000  5.3461   
15.0000  5.3792   
16.0000  5.3896   
17.0000  5.3919   
18.0000  5.3923   
19.0000  5.3923   
20.0000  5.3923   
21.0000  5.3923   
22.0000  5.3923   
23.0000  5.3923   
24.0000  5.3923   
25.0000  5.3923   
26.0000  5.3923   
27.0000  5.3923   
28.0000  5.3923   
29.0000  5.3923   
30.0000  5.3923   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_43.txt <==
-20.0000  0.0142   
-19.0000  0.0180   
-18.0000  0.0229   
-17.0000  0.0286   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0570   
-13.0000  0.0721   
-12.0000  0.0900   
-11.0000  0.1118   
-10.0000  0.1410   
-9.0000  0.1767   
-8.0000  0.2188   
-7.0000  0.2727   
-6.0000  0.3393   
-5.0000  0.4217   
-4.0000  0.5198   
-3.0000  0.6422   
-2.0000  0.7813   
-1.0000  0.9608   
0.0000  1.1608   
1.0000  1.3973   
2.0000  1.6593   
3.0000  1.9598   
4.0000  2.2973   
5.0000  2.6571   
6.0000  3.0433   
7.0000  3.4395   
8.0000  3.8479   
9.0000  4.2470   
10.0000  4.6071   
11.0000  4.9079   
12.0000  5.1468   
13.0000  5.2960   
14.0000  5.3766   
15.0000  5.4120   
16.0000  5.4233   
17.0000  5.4258   
18.0000  5.4263   
19.0000  5.4263   
20.0000  5.4263   
21.0000  5.4263   
22.0000  5.4263   
23.0000  5.4263   
24.0000  5.4263   
25.0000  5.4263   
26.0000  5.4263   
27.0000  5.4263   
28.0000  5.4263   
29.0000  5.4263   
30.0000  5.4263   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_44.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0360   
-15.0000  0.0447   
-14.0000  0.0564   
-13.0000  0.0720   
-12.0000  0.0884   
-11.0000  0.1128   
-10.0000  0.1406   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2738   
-6.0000  0.3410   
-5.0000  0.4235   
-4.0000  0.5213   
-3.0000  0.6425   
-2.0000  0.7846   
-1.0000  0.9596   
0.0000  1.1572   
1.0000  1.3953   
2.0000  1.6564   
3.0000  1.9586   
4.0000  2.2932   
5.0000  2.6497   
6.0000  3.0324   
7.0000  3.4396   
8.0000  3.8442   
9.0000  4.2478   
10.0000  4.6166   
11.0000  4.9287   
12.0000  5.1654   
13.0000  5.3204   
14.0000  5.4050   
15.0000  5.4432   
16.0000  5.4561   
17.0000  5.4589   
18.0000  5.4594   
19.0000  5.4594   
20.0000  5.4594   
21.0000  5.4594   
22.0000  5.4594   
23.0000  5.4594   
24.0000  5.4594   
25.0000  5.4594   
26.0000  5.4594   
27.0000  5.4594   
28.0000  5.4594   
29.0000  5.4594   
30.0000  5.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_45.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0288   
-16.0000  0.0367   
-15.0000  0.0458   
-14.0000  0.0564   
-13.0000  0.0718   
-12.0000  0.0907   
-11.0000  0.1129   
-10.0000  0.1411   
-9.0000  0.1769   
-8.0000  0.2187   
-7.0000  0.2729   
-6.0000  0.3403   
-5.0000  0.4236   
-4.0000  0.5229   
-3.0000  0.6417   
-2.0000  0.7862   
-1.0000  0.9589   
0.0000  1.1609   
1.0000  1.3923   
2.0000  1.6567   
3.0000  1.9584   
4.0000  2.2897   
5.0000  2.6484   
6.0000  3.0313   
7.0000  3.4337   
8.0000  3.8464   
9.0000  4.2576   
10.0000  4.6226   
11.0000  4.9397   
12.0000  5.1834   
13.0000  5.3475   
14.0000  5.4345   
15.0000  5.4744   
16.0000  5.4881   
17.0000  5.4912   
18.0000  5.4918   
19.0000  5.4919   
20.0000  5.4919   
21.0000  5.4919   
22.0000  5.4919   
23.0000  5.4919   
24.0000  5.4919   
25.0000  5.4919   
26.0000  5.4919   
27.0000  5.4919   
28.0000  5.4919   
29.0000  5.4919   
30.0000  5.4919   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_46.txt <==
-20.0000  0.0137   
-19.0000  0.0179   
-18.0000  0.0227   
-17.0000  0.0290   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0883   
-11.0000  0.1136   
-10.0000  0.1416   
-9.0000  0.1769   
-8.0000  0.2214   
-7.0000  0.2722   
-6.0000  0.3399   
-5.0000  0.4224   
-4.0000  0.5179   
-3.0000  0.6382   
-2.0000  0.7841   
-1.0000  0.9565   
0.0000  1.1568   
1.0000  1.3908   
2.0000  1.6528   
3.0000  1.9533   
4.0000  2.2800   
5.0000  2.6401   
6.0000  3.0288   
7.0000  3.4331   
8.0000  3.8445   
9.0000  4.2522   
10.0000  4.6281   
11.0000  4.9561   
12.0000  5.2054   
13.0000  5.3707   
14.0000  5.4629   
15.0000  5.5048   
16.0000  5.5196   
17.0000  5.5228   
18.0000  5.5235   
19.0000  5.5236   
20.0000  5.5236   
21.0000  5.5236   
22.0000  5.5236   
23.0000  5.5236   
24.0000  5.5236   
25.0000  5.5236   
26.0000  5.5236   
27.0000  5.5236   
28.0000  5.5236   
29.0000  5.5236   
30.0000  5.5236   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_47.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0283   
-16.0000  0.0350   
-15.0000  0.0456   
-14.0000  0.0559   
-13.0000  0.0708   
-12.0000  0.0900   
-11.0000  0.1117   
-10.0000  0.1407   
-9.0000  0.1755   
-8.0000  0.2191   
-7.0000  0.2732   
-6.0000  0.3417   
-5.0000  0.4221   
-4.0000  0.5230   
-3.0000  0.6412   
-2.0000  0.7839   
-1.0000  0.9562   
0.0000  1.1554   
1.0000  1.3913   
2.0000  1.6607   
3.0000  1.9522   
4.0000  2.2811   
5.0000  2.6493   
6.0000  3.0370   
7.0000  3.4391   
8.0000  3.8545   
9.0000  4.2638   
10.0000  4.6441   
11.0000  4.9721   
12.0000  5.2198   
13.0000  5.3941   
14.0000  5.4913   
15.0000  5.5343   
16.0000  5.5500   
17.0000  5.5538   
18.0000  5.5545   
19.0000  5.5546   
20.0000  5.5546   
21.0000  5.5546   
22.0000  5.5546   
23.0000  5.5546   
24.0000  5.5546   
25.0000  5.5546   
26.0000  5.5546   
27.0000  5.5546   
28.0000  5.5546   
29.0000  5.5546   
30.0000  5.5546   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_48.txt <==
-20.0000  0.0142   
-19.0000  0.0185   
-18.0000  0.0219   
-17.0000  0.0287   
-16.0000  0.0358   
-15.0000  0.0459   
-14.0000  0.0565   
-13.0000  0.0710   
-12.0000  0.0908   
-11.0000  0.1117   
-10.0000  0.1398   
-9.0000  0.1764   
-8.0000  0.2179   
-7.0000  0.2732   
-6.0000  0.3414   
-5.0000  0.4206   
-4.0000  0.5220   
-3.0000  0.6419   
-2.0000  0.7860   
-1.0000  0.9557   
0.0000  1.1543   
1.0000  1.3903   
2.0000  1.6541   
3.0000  1.9557   
4.0000  2.2906   
5.0000  2.6536   
6.0000  3.0421   
7.0000  3.4469   
8.0000  3.8664   
9.0000  4.2747   
10.0000  4.6558   
11.0000  4.9889   
12.0000  5.2438   
13.0000  5.4174   
14.0000  5.5185   
15.0000  5.5634   
16.0000  5.5801   
17.0000  5.5841   
18.0000  5.5849   
19.0000  5.5850   
20.0000  5.5850   
21.0000  5.5850   
22.0000  5.5850   
23.0000  5.5850   
24.0000  5.5850   
25.0000  5.5850   
26.0000  5.5850   
27.0000  5.5850   
28.0000  5.5850   
29.0000  5.5850   
30.0000  5.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_49.txt <==
-20.0000  0.0143   
-19.0000  0.0178   
-18.0000  0.0232   
-17.0000  0.0290   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0565   
-13.0000  0.0706   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1401   
-9.0000  0.1733   
-8.0000  0.2216   
-7.0000  0.2757   
-6.0000  0.3391   
-5.0000  0.4222   
-4.0000  0.5273   
-3.0000  0.6430   
-2.0000  0.7928   
-1.0000  0.9651   
0.0000  1.1688   
1.0000  1.4061   
2.0000  1.6748   
3.0000  1.9841   
4.0000  2.3275   
5.0000  2.6941   
6.0000  3.0881   
7.0000  3.4994   
8.0000  3.9160   
9.0000  4.3255   
10.0000  4.7054   
11.0000  5.0281   
12.0000  5.2784   
13.0000  5.4509   
14.0000  5.5473   
15.0000  5.5934   
16.0000  5.6098   
17.0000  5.6139   
18.0000  5.6147   
19.0000  5.6147   
20.0000  5.6147   
21.0000  5.6147   
22.0000  5.6147   
23.0000  5.6147   
24.0000  5.6147   
25.0000  5.6147   
26.0000  5.6147   
27.0000  5.6147   
28.0000  5.6147   
29.0000  5.6147   
30.0000  5.6147   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_5.txt <==
-20.0000  0.0150   
-19.0000  0.0175   
-18.0000  0.0232   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0461   
-14.0000  0.0593   
-13.0000  0.0661   
-12.0000  0.0871   
-11.0000  0.1123   
-10.0000  0.1397   
-9.0000  0.1732   
-8.0000  0.2203   
-7.0000  0.2754   
-6.0000  0.3319   
-5.0000  0.4143   
-4.0000  0.5067   
-3.0000  0.6195   
-2.0000  0.7556   
-1.0000  0.8941   
0.0000  1.0809   
1.0000  1.2494   
2.0000  1.4474   
3.0000  1.6452   
4.0000  1.8207   
5.0000  1.9917   
6.0000  2.1136   
7.0000  2.2124   
8.0000  2.2708   
9.0000  2.3021   
10.0000  2.3167   
11.0000  2.3207   
12.0000  2.3218   
13.0000  2.3219   
14.0000  2.3219   
15.0000  2.3219   
16.0000  2.3219   
17.0000  2.3219   
18.0000  2.3219   
19.0000  2.3219   
20.0000  2.3219   
21.0000  2.3219   
22.0000  2.3219   
23.0000  2.3219   
24.0000  2.3219   
25.0000  2.3219   
26.0000  2.3219   
27.0000  2.3219   
28.0000  2.3219   
29.0000  2.3219   
30.0000  2.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_50.txt <==
-20.0000  0.0145   
-19.0000  0.0176   
-18.0000  0.0222   
-17.0000  0.0292   
-16.0000  0.0368   
-15.0000  0.0446   
-14.0000  0.0559   
-13.0000  0.0717   
-12.0000  0.0918   
-11.0000  0.1132   
-10.0000  0.1397   
-9.0000  0.1745   
-8.0000  0.2197   
-7.0000  0.2724   
-6.0000  0.3417   
-5.0000  0.4204   
-4.0000  0.5203   
-3.0000  0.6428   
-2.0000  0.7871   
-1.0000  0.9624   
0.0000  1.1616   
1.0000  1.3946   
2.0000  1.6607   
3.0000  1.9645   
4.0000  2.3010   
5.0000  2.6657   
6.0000  3.0497   
7.0000  3.4624   
8.0000  3.8698   
9.0000  4.2929   
10.0000  4.6753   
11.0000  5.0148   
12.0000  5.2791   
13.0000  5.4633   
14.0000  5.5694   
15.0000  5.6202   
16.0000  5.6380   
17.0000  5.6429   
18.0000  5.6438   
19.0000  5.6438   
20.0000  5.6439   
21.0000  5.6439   
22.0000  5.6439   
23.0000  5.6439   
24.0000  5.6439   
25.0000  5.6439   
26.0000  5.6439   
27.0000  5.6439   
28.0000  5.6439   
29.0000  5.6439   
30.0000  5.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_51.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0288   
-16.0000  0.0364   
-15.0000  0.0457   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0892   
-11.0000  0.1116   
-10.0000  0.1425   
-9.0000  0.1763   
-8.0000  0.2193   
-7.0000  0.2715   
-6.0000  0.3421   
-5.0000  0.4221   
-4.0000  0.5213   
-3.0000  0.6411   
-2.0000  0.7879   
-1.0000  0.9568   
0.0000  1.1670   
1.0000  1.3960   
2.0000  1.6659   
3.0000  1.9683   
4.0000  2.3043   
5.0000  2.6689   
6.0000  3.0566   
7.0000  3.4625   
8.0000  3.8884   
9.0000  4.2991   
10.0000  4.6889   
11.0000  5.0322   
12.0000  5.2999   
13.0000  5.4832   
14.0000  5.5952   
15.0000  5.6476   
16.0000  5.6660   
17.0000  5.6712   
18.0000  5.6723   
19.0000  5.6724   
20.0000  5.6724   
21.0000  5.6724   
22.0000  5.6724   
23.0000  5.6724   
24.0000  5.6724   
25.0000  5.6724   
26.0000  5.6724   
27.0000  5.6724   
28.0000  5.6724   
29.0000  5.6724   
30.0000  5.6724   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_52.txt <==
-20.0000  0.0147   
-19.0000  0.0183   
-18.0000  0.0227   
-17.0000  0.0283   
-16.0000  0.0374   
-15.0000  0.0456   
-14.0000  0.0577   
-13.0000  0.0718   
-12.0000  0.0895   
-11.0000  0.1111   
-10.0000  0.1408   
-9.0000  0.1764   
-8.0000  0.2200   
-7.0000  0.2739   
-6.0000  0.3389   
-5.0000  0.4199   
-4.0000  0.5255   
-3.0000  0.6424   
-2.0000  0.7897   
-1.0000  0.9595   
0.0000  1.1629   
1.0000  1.3942   
2.0000  1.6638   
3.0000  1.9745   
4.0000  2.3074   
5.0000  2.6737   
6.0000  3.0614   
7.0000  3.4717   
8.0000  3.8921   
9.0000  4.3088   
10.0000  4.6980   
11.0000  5.0437   
12.0000  5.3190   
13.0000  5.5083   
14.0000  5.6191   
15.0000  5.6746   
16.0000  5.6939   
17.0000  5.6994   
18.0000  5.7003   
19.0000  5.7004   
20.0000  5.7004   
21.0000  5.7004   
22.0000  5.7004   
23.0000  5.7004   
24.0000  5.7004   
25.0000  5.7004   
26.0000  5.7004   
27.0000  5.7004   
28.0000  5.7004   
29.0000  5.7004   
30.0000  5.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_53.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0225   
-17.0000  0.0282   
-16.0000  0.0360   
-15.0000  0.0449   
-14.0000  0.0577   
-13.0000  0.0714   
-12.0000  0.0880   
-11.0000  0.1132   
-10.0000  0.1401   
-9.0000  0.1752   
-8.0000  0.2187   
-7.0000  0.2742   
-6.0000  0.3438   
-5.0000  0.4269   
-4.0000  0.5237   
-3.0000  0.6473   
-2.0000  0.7867   
-1.0000  0.9612   
0.0000  1.1639   
1.0000  1.3983   
2.0000  1.6660   
3.0000  1.9703   
4.0000  2.3060   
5.0000  2.6729   
6.0000  3.0545   
7.0000  3.4699   
8.0000  3.8935   
9.0000  4.3096   
10.0000  4.7008   
11.0000  5.0535   
12.0000  5.3322   
13.0000  5.5261   
14.0000  5.6436   
15.0000  5.7002   
16.0000  5.7208   
17.0000  5.7265   
18.0000  5.7278   
19.0000  5.7279   
20.0000  5.7279   
21.0000  5.7279   
22.0000  5.7279   
23.0000  5.7279   
24.0000  5.7279   
25.0000  5.7279   
26.0000  5.7279   
27.0000  5.7279   
28.0000  5.7279   
29.0000  5.7279   
30.0000  5.7279   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_54.txt <==
-20.0000  0.0140   
-19.0000  0.0178   
-18.0000  0.0234   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0462   
-14.0000  0.0574   
-13.0000  0.0724   
-12.0000  0.0892   
-11.0000  0.1122   
-10.0000  0.1401   
-9.0000  0.1755   
-8.0000  0.2209   
-7.0000  0.2740   
-6.0000  0.3422   
-5.0000  0.4219   
-4.0000  0.5245   
-3.0000  0.6460   
-2.0000  0.7885   
-1.0000  0.9599   
0.0000  1.1651   
1.0000  1.3961   
2.0000  1.6693   
3.0000  1.9710   
4.0000  2.3023   
5.0000  2.6684   
6.0000  3.0595   
7.0000  3.4712   
8.0000  3.8947   
9.0000  4.3184   
10.0000  4.7103   
11.0000  5.0627   
12.0000  5.3474   
13.0000  5.5462   
14.0000  5.6653   
15.0000  5.7250   
16.0000  5.7470   
17.0000  5.7537   
18.0000  5.7547   
19.0000  5.7549   
20.0000  5.7549   
21.0000  5.7549   
22.0000  5.7549   
23.0000  5.7549   
24.0000  5.7549   
25.0000  5.7549   
26.0000  5.7549   
27.0000  5.7549   
28.0000  5.7549   
29.0000  5.7549   
30.0000  5.7549   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_55.txt <==
-20.0000  0.0148   
-19.0000  0.0182   
-18.0000  0.0224   
-17.0000  0.0285   
-16.0000  0.0354   
-15.0000  0.0449   
-14.0000  0.0557   
-13.0000  0.0708   
-12.0000  0.0898   
-11.0000  0.1117   
-10.0000  0.1402   
-9.0000  0.1754   
-8.0000  0.2192   
-7.0000  0.2729   
-6.0000  0.3414   
-5.0000  0.4234   
-4.0000  0.5233   
-3.0000  0.6461   
-2.0000  0.7888   
-1.0000  0.9598   
0.0000  1.1606   
1.0000  1.3998   
2.0000  1.6665   
3.0000  1.9657   
4.0000  2.3001   
5.0000  2.6665   
6.0000  3.0593   
7.0000  3.4681   
8.0000  3.8925   
9.0000  4.3163   
10.0000  4.7227   
11.0000  5.0756   
12.0000  5.3623   
13.0000  5.5648   
14.0000  5.6885   
15.0000  5.7495   
16.0000  5.7728   
17.0000  5.7799   
18.0000  5.7812   
19.0000  5.7814   
20.0000  5.7814   
21.0000  5.7814   
22.0000  5.7814   
23.0000  5.7814   
24.0000  5.7814   
25.0000  5.7814   
26.0000  5.7814   
27.0000  5.7814   
28.0000  5.7814   
29.0000  5.7814   
30.0000  5.7814   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_56.txt <==
-20.0000  0.0141   
-19.0000  0.0180   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0562   
-13.0000  0.0718   
-12.0000  0.0887   
-11.0000  0.1117   
-10.0000  0.1392   
-9.0000  0.1753   
-8.0000  0.2198   
-7.0000  0.2745   
-6.0000  0.3417   
-5.0000  0.4204   
-4.0000  0.5226   
-3.0000  0.6452   
-2.0000  0.7879   
-1.0000  0.9652   
0.0000  1.1636   
1.0000  1.3966   
2.0000  1.6673   
3.0000  1.9638   
4.0000  2.3034   
5.0000  2.6664   
6.0000  3.0568   
7.0000  3.4729   
8.0000  3.8924   
9.0000  4.3171   
10.0000  4.7205   
11.0000  5.0799   
12.0000  5.3706   
13.0000  5.5843   
14.0000  5.7110   
15.0000  5.7740   
16.0000  5.7986   
17.0000  5.8059   
18.0000  5.8072   
19.0000  5.8073   
20.0000  5.8074   
21.0000  5.8074   
22.0000  5.8074   
23.0000  5.8074   
24.0000  5.8074   
25.0000  5.8074   
26.0000  5.8074   
27.0000  5.8074   
28.0000  5.8074   
29.0000  5.8074   
30.0000  5.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_57.txt <==
-20.0000  0.0150   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0288   
-16.0000  0.0360   
-15.0000  0.0461   
-14.0000  0.0569   
-13.0000  0.0715   
-12.0000  0.0898   
-11.0000  0.1130   
-10.0000  0.1404   
-9.0000  0.1769   
-8.0000  0.2189   
-7.0000  0.2737   
-6.0000  0.3403   
-5.0000  0.4243   
-4.0000  0.5242   
-3.0000  0.6424   
-2.0000  0.7875   
-1.0000  0.9628   
0.0000  1.1630   
1.0000  1.3944   
2.0000  1.6645   
3.0000  1.9667   
4.0000  2.2984   
5.0000  2.6683   
6.0000  3.0567   
7.0000  3.4707   
8.0000  3.8983   
9.0000  4.3197   
10.0000  4.7257   
11.0000  5.0918   
12.0000  5.3916   
13.0000  5.6008   
14.0000  5.7331   
15.0000  5.7978   
16.0000  5.8238   
17.0000  5.8313   
18.0000  5.8327   
19.0000  5.8329   
20.0000  5.8329   
21.0000  5.8329   
22.0000  5.8329   
23.0000  5.8329   
24.0000  5.8329   
25.0000  5.8329   
26.0000  5.8329   
27.0000  5.8329   
28.0000  5.8329   
29.0000  5.8329   
30.0000  5.8329   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_58.txt <==
-20.0000  0.0145   
-19.0000  0.0178   
-18.0000  0.0229   
-17.0000  0.0279   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0563   
-13.0000  0.0729   
-12.0000  0.0892   
-11.0000  0.1121   
-10.0000  0.1401   
-9.0000  0.1767   
-8.0000  0.2200   
-7.0000  0.2736   
-6.0000  0.3427   
-5.0000  0.4227   
-4.0000  0.5233   
-3.0000  0.6417   
-2.0000  0.7894   
-1.0000  0.9601   
0.0000  1.1619   
1.0000  1.3976   
2.0000  1.6654   
3.0000  1.9675   
4.0000  2.3011   
5.0000  2.6625   
6.0000  3.0564   
7.0000  3.4697   
8.0000  3.8949   
9.0000  4.3235   
10.0000  4.7345   
11.0000  5.1019   
12.0000  5.4049   
13.0000  5.6191   
14.0000  5.7527   
15.0000  5.8206   
16.0000  5.8484   
17.0000  5.8561   
18.0000  5.8577   
19.0000  5.8580   
20.0000  5.8580   
21.0000  5.8580   
22.0000  5.8580   
23.0000  5.8580   
24.0000  5.8580   
25.0000  5.8580   
26.0000  5.8580   
27.0000  5.8580   
28.0000  5.8580   
29.0000  5.8580   
30.0000  5.8580   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_59.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0289   
-16.0000  0.0356   
-15.0000  0.0457   
-14.0000  0.0576   
-13.0000  0.0708   
-12.0000  0.0910   
-11.0000  0.1111   
-10.0000  0.1407   
-9.0000  0.1766   
-8.0000  0.2201   
-7.0000  0.2744   
-6.0000  0.3406   
-5.0000  0.4206   
-4.0000  0.5219   
-3.0000  0.6456   
-2.0000  0.7855   
-1.0000  0.9600   
0.0000  1.1608   
1.0000  1.3964   
2.0000  1.6654   
3.0000  1.9668   
4.0000  2.2993   
5.0000  2.6640   
6.0000  3.0560   
7.0000  3.4736   
8.0000  3.8993   
9.0000  4.3270   
10.0000  4.7360   
11.0000  5.1126   
12.0000  5.4188   
13.0000  5.6393   
14.0000  5.7748   
15.0000  5.8447   
16.0000  5.8724   
17.0000  5.8808   
18.0000  5.8824   
19.0000  5.8826   
20.0000  5.8826   
21.0000  5.8826   
22.0000  5.8826   
23.0000  5.8826   
24.0000  5.8826   
25.0000  5.8826   
26.0000  5.8826   
27.0000  5.8826   
28.0000  5.8826   
29.0000  5.8826   
30.0000  5.8826   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_6.txt <==
-20.0000  0.0142   
-19.0000  0.0166   
-18.0000  0.0238   
-17.0000  0.0267   
-16.0000  0.0370   
-15.0000  0.0471   
-14.0000  0.0568   
-13.0000  0.0694   
-12.0000  0.0891   
-11.0000  0.1106   
-10.0000  0.1354   
-9.0000  0.1761   
-8.0000  0.2175   
-7.0000  0.2725   
-6.0000  0.3441   
-5.0000  0.4250   
-4.0000  0.5173   
-3.0000  0.6287   
-2.0000  0.7682   
-1.0000  0.9231   
0.0000  1.1085   
1.0000  1.2985   
2.0000  1.5177   
3.0000  1.7305   
4.0000  1.9426   
5.0000  2.1347   
6.0000  2.3036   
7.0000  2.4273   
8.0000  2.5091   
9.0000  2.5530   
10.0000  2.5753   
11.0000  2.5828   
12.0000  2.5847   
13.0000  2.5848   
14.0000  2.5850   
15.0000  2.5850   
16.0000  2.5850   
17.0000  2.5850   
18.0000  2.5850   
19.0000  2.5850   
20.0000  2.5850   
21.0000  2.5850   
22.0000  2.5850   
23.0000  2.5850   
24.0000  2.5850   
25.0000  2.5850   
26.0000  2.5850   
27.0000  2.5850   
28.0000  2.5850   
29.0000  2.5850   
30.0000  2.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_60.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0233   
-17.0000  0.0288   
-16.0000  0.0358   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0712   
-12.0000  0.0897   
-11.0000  0.1132   
-10.0000  0.1413   
-9.0000  0.1777   
-8.0000  0.2210   
-7.0000  0.2746   
-6.0000  0.3421   
-5.0000  0.4210   
-4.0000  0.5233   
-3.0000  0.6431   
-2.0000  0.7867   
-1.0000  0.9600   
0.0000  1.1612   
1.0000  1.3973   
2.0000  1.6606   
3.0000  1.9653   
4.0000  2.2991   
5.0000  2.6620   
6.0000  3.0505   
7.0000  3.4708   
8.0000  3.8968   
9.0000  4.3264   
10.0000  4.7434   
11.0000  5.1165   
12.0000  5.4253   
13.0000  5.6517   
14.0000  5.7930   
15.0000  5.8669   
16.0000  5.8956   
17.0000  5.9049   
18.0000  5.9066   
19.0000  5.9069   
20.0000  5.9069   
21.0000  5.9069   
22.0000  5.9069   
23.0000  5.9069   
24.0000  5.9069   
25.0000  5.9069   
26.0000  5.9069   
27.0000  5.9069   
28.0000  5.9069   
29.0000  5.9069   
30.0000  5.9069   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_61.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0283   
-16.0000  0.0361   
-15.0000  0.0446   
-14.0000  0.0568   
-13.0000  0.0712   
-12.0000  0.0890   
-11.0000  0.1121   
-10.0000  0.1397   
-9.0000  0.1763   
-8.0000  0.2205   
-7.0000  0.2745   
-6.0000  0.3408   
-5.0000  0.4240   
-4.0000  0.5228   
-3.0000  0.6428   
-2.0000  0.7889   
-1.0000  0.9594   
0.0000  1.1654   
1.0000  1.3946   
2.0000  1.6576   
3.0000  1.9639   
4.0000  2.2936   
5.0000  2.6637   
6.0000  3.0537   
7.0000  3.4704   
8.0000  3.8988   
9.0000  4.3284   
10.0000  4.7474   
11.0000  5.1251   
12.0000  5.4382   
13.0000  5.6670   
14.0000  5.8119   
15.0000  5.8884   
16.0000  5.9193   
17.0000  5.9285   
18.0000  5.9305   
19.0000  5.9307   
20.0000  5.9307   
21.0000  5.9307   
22.0000  5.9307   
23.0000  5.9307   
24.0000  5.9307   
25.0000  5.9307   
26.0000  5.9307   
27.0000  5.9307   
28.0000  5.9307   
29.0000  5.9307   
30.0000  5.9307   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_62.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0293   
-16.0000  0.0362   
-15.0000  0.0451   
-14.0000  0.0557   
-13.0000  0.0709   
-12.0000  0.0893   
-11.0000  0.1123   
-10.0000  0.1413   
-9.0000  0.1762   
-8.0000  0.2204   
-7.0000  0.2739   
-6.0000  0.3424   
-5.0000  0.4227   
-4.0000  0.5222   
-3.0000  0.6428   
-2.0000  0.7894   
-1.0000  0.9630   
0.0000  1.1596   
1.0000  1.3985   
2.0000  1.6648   
3.0000  1.9656   
4.0000  2.2961   
5.0000  2.6665   
6.0000  3.0588   
7.0000  3.4787   
8.0000  3.9067   
9.0000  4.3379   
10.0000  4.7578   
11.0000  5.1361   
12.0000  5.4529   
13.0000  5.6849   
14.0000  5.8333   
15.0000  5.9098   
16.0000  5.9418   
17.0000  5.9519   
18.0000  5.9539   
19.0000  5.9542   
20.0000  5.9542   
21.0000  5.9542   
22.0000  5.9542   
23.0000  5.9542   
24.0000  5.9542   
25.0000  5.9542   
26.0000  5.9542   
27.0000  5.9542   
28.0000  5.9542   
29.0000  5.9542   
30.0000  5.9542   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_63.txt <==
-20.0000  0.0136   
-19.0000  0.0180   
-18.0000  0.0225   
-17.0000  0.0276   
-16.0000  0.0362   
-15.0000  0.0445   
-14.0000  0.0558   
-13.0000  0.0720   
-12.0000  0.0895   
-11.0000  0.1117   
-10.0000  0.1417   
-9.0000  0.1751   
-8.0000  0.2212   
-7.0000  0.2732   
-6.0000  0.3417   
-5.0000  0.4227   
-4.0000  0.5214   
-3.0000  0.6443   
-2.0000  0.7918   
-1.0000  0.9642   
0.0000  1.1649   
1.0000  1.3969   
2.0000  1.6671   
3.0000  1.9704   
4.0000  2.3020   
5.0000  2.6668   
6.0000  3.0632   
7.0000  3.4749   
8.0000  3.9105   
9.0000  4.3465   
10.0000  4.7650   
11.0000  5.1412   
12.0000  5.4639   
13.0000  5.7003   
14.0000  5.8518   
15.0000  5.9309   
16.0000  5.9642   
17.0000  5.9747   
18.0000  5.9769   
19.0000  5.9773   
20.0000  5.9773   
21.0000  5.9773   
22.0000  5.9773   
23.0000  5.9773   
24.0000  5.9773   
25.0000  5.9773   
26.0000  5.9773   
27.0000  5.9773   
28.0000  5.9773   
29.0000  5.9773   
30.0000  5.9773   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_64.txt <==
-20.0000  0.0145   
-19.0000  0.0175   
-18.0000  0.0225   
-17.0000  0.0282   
-16.0000  0.0360   
-15.0000  0.0450   
-14.0000  0.0571   
-13.0000  0.0722   
-12.0000  0.0901   
-11.0000  0.1130   
-10.0000  0.1419   
-9.0000  0.1761   
-8.0000  0.2198   
-7.0000  0.2737   
-6.0000  0.3402   
-5.0000  0.4235   
-4.0000  0.5226   
-3.0000  0.6436   
-2.0000  0.7902   
-1.0000  0.9615   
0.0000  1.1644   
1.0000  1.3952   
2.0000  1.6666   
3.0000  1.9678   
4.0000  2.3068   
5.0000  2.6728   
6.0000  3.0617   
7.0000  3.4768   
8.0000  3.9118   
9.0000  4.3451   
10.0000  4.7651   
11.0000  5.1503   
12.0000  5.4749   
13.0000  5.7184   
14.0000  5.8696   
15.0000  5.9513   
16.0000  5.9869   
17.0000  5.9970   
18.0000  5.9996   
19.0000  6.0000   
20.0000  6.0000   
21.0000  6.0000   
22.0000  6.0000   
23.0000  6.0000   
24.0000  6.0000   
25.0000  6.0000   
26.0000  6.0000   
27.0000  6.0000   
28.0000  6.0000   
29.0000  6.0000   
30.0000  6.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_65.txt <==
-20.0000  0.0142   
-19.0000  0.0176   
-18.0000  0.0227   
-17.0000  0.0295   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0903   
-11.0000  0.1139   
-10.0000  0.1399   
-9.0000  0.1758   
-8.0000  0.2202   
-7.0000  0.2730   
-6.0000  0.3420   
-5.0000  0.4228   
-4.0000  0.5223   
-3.0000  0.6470   
-2.0000  0.7889   
-1.0000  0.9617   
0.0000  1.1679   
1.0000  1.4019   
2.0000  1.6671   
3.0000  1.9691   
4.0000  2.3058   
5.0000  2.6719   
6.0000  3.0682   
7.0000  3.4793   
8.0000  3.9127   
9.0000  4.3490   
10.0000  4.7786   
11.0000  5.1634   
12.0000  5.4872   
13.0000  5.7331   
14.0000  5.8872   
15.0000  5.9712   
16.0000  6.0080   
17.0000  6.0193   
18.0000  6.0220   
19.0000  6.0223   
20.0000  6.0224   
21.0000  6.0224   
22.0000  6.0224   
23.0000  6.0224   
24.0000  6.0224   
25.0000  6.0224   
26.0000  6.0224   
27.0000  6.0224   
28.0000  6.0224   
29.0000  6.0224   
30.0000  6.0224   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_66.txt <==
-20.0000  0.0147   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0290   
-16.0000  0.0362   
-15.0000  0.0455   
-14.0000  0.0576   
-13.0000  0.0716   
-12.0000  0.0896   
-11.0000  0.1113   
-10.0000  0.1406   
-9.0000  0.1749   
-8.0000  0.2222   
-7.0000  0.2749   
-6.0000  0.3417   
-5.0000  0.4230   
-4.0000  0.5227   
-3.0000  0.6417   
-2.0000  0.7904   
-1.0000  0.9614   
0.0000  1.1640   
1.0000  1.3975   
2.0000  1.6619   
3.0000  1.9660   
4.0000  2.2999   
5.0000  2.6638   
6.0000  3.0573   
7.0000  3.4738   
8.0000  3.9081   
9.0000  4.3490   
10.0000  4.7763   
11.0000  5.1684   
12.0000  5.4963   
13.0000  5.7440   
14.0000  5.9048   
15.0000  5.9920   
16.0000  6.0293   
17.0000  6.0411   
18.0000  6.0439   
19.0000  6.0444   
20.0000  6.0444   
21.0000  6.0444   
22.0000  6.0444   
23.0000  6.0444   
24.0000  6.0444   
25.0000  6.0444   
26.0000  6.0444   
27.0000  6.0444   
28.0000  6.0444   
29.0000  6.0444   
30.0000  6.0444   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_67.txt <==
-20.0000  0.0140   
-19.0000  0.0186   
-18.0000  0.0229   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0458   
-14.0000  0.0563   
-13.0000  0.0716   
-12.0000  0.0906   
-11.0000  0.1123   
-10.0000  0.1412   
-9.0000  0.1753   
-8.0000  0.2192   
-7.0000  0.2743   
-6.0000  0.3423   
-5.0000  0.4230   
-4.0000  0.5228   
-3.0000  0.6447   
-2.0000  0.7917   
-1.0000  0.9614   
0.0000  1.1629   
1.0000  1.3978   
2.0000  1.6654   
3.0000  1.9679   
4.0000  2.3026   
5.0000  2.6667   
6.0000  3.0630   
7.0000  3.4767   
8.0000  3.9068   
9.0000  4.3524   
10.0000  4.7799   
11.0000  5.1746   
12.0000  5.5067   
13.0000  5.7597   
14.0000  5.9224   
15.0000  6.0115   
16.0000  6.0502   
17.0000  6.0630   
18.0000  6.0656   
19.0000  6.0660   
20.0000  6.0661   
21.0000  6.0661   
22.0000  6.0661   
23.0000  6.0661   
24.0000  6.0661   
25.0000  6.0661   
26.0000  6.0661   
27.0000  6.0661   
28.0000  6.0661   
29.0000  6.0661   
30.0000  6.0661   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_68.txt <==
-20.0000  0.0146   
-19.0000  0.0186   
-18.0000  0.0225   
-17.0000  0.0289   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0571   
-13.0000  0.0715   
-12.0000  0.0902   
-11.0000  0.1128   
-10.0000  0.1401   
-9.0000  0.1758   
-8.0000  0.2200   
-7.0000  0.2740   
-6.0000  0.3419   
-5.0000  0.4226   
-4.0000  0.5227   
-3.0000  0.6473   
-2.0000  0.7859   
-1.0000  0.9620   
0.0000  1.1621   
1.0000  1.3960   
2.0000  1.6658   
3.0000  1.9671   
4.0000  2.3011   
5.0000  2.6721   
6.0000  3.0620   
7.0000  3.4784   
8.0000  3.9152   
9.0000  4.3540   
10.0000  4.7872   
11.0000  5.1812   
12.0000  5.5193   
13.0000  5.7748   
14.0000  5.9390   
15.0000  6.0312   
16.0000  6.0710   
17.0000  6.0840   
18.0000  6.0869   
19.0000  6.0874   
20.0000  6.0875   
21.0000  6.0875   
22.0000  6.0875   
23.0000  6.0875   
24.0000  6.0875   
25.0000  6.0875   
26.0000  6.0875   
27.0000  6.0875   
28.0000  6.0875   
29.0000  6.0875   
30.0000  6.0875   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_69.txt <==
-20.0000  0.0140   
-19.0000  0.0178   
-18.0000  0.0228   
-17.0000  0.0284   
-16.0000  0.0362   
-15.0000  0.0447   
-14.0000  0.0565   
-13.0000  0.0718   
-12.0000  0.0896   
-11.0000  0.1116   
-10.0000  0.1407   
-9.0000  0.1752   
-8.0000  0.2224   
-7.0000  0.2755   
-6.0000  0.3401   
-5.0000  0.4247   
-4.0000  0.5217   
-3.0000  0.6467   
-2.0000  0.7903   
-1.0000  0.9621   
0.0000  1.1650   
1.0000  1.4031   
2.0000  1.6710   
3.0000  1.9739   
4.0000  2.3200   
5.0000  2.6790   
6.0000  3.0783   
7.0000  3.4944   
8.0000  3.9318   
9.0000  4.3781   
10.0000  4.8080   
11.0000  5.2034   
12.0000  5.5365   
13.0000  5.7929   
14.0000  5.9623   
15.0000  6.0518   
16.0000  6.0912   
17.0000  6.1050   
18.0000  6.1081   
19.0000  6.1085   
20.0000  6.1085   
21.0000  6.1085   
22.0000  6.1085   
23.0000  6.1085   
24.0000  6.1085   
25.0000  6.1085   
26.0000  6.1085   
27.0000  6.1085   
28.0000  6.1085   
29.0000  6.1085   
30.0000  6.1085   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_7.txt <==
-20.0000  0.0145   
-19.0000  0.0191   
-18.0000  0.0232   
-17.0000  0.0309   
-16.0000  0.0356   
-15.0000  0.0447   
-14.0000  0.0577   
-13.0000  0.0736   
-12.0000  0.0885   
-11.0000  0.1158   
-10.0000  0.1391   
-9.0000  0.1774   
-8.0000  0.2235   
-7.0000  0.2701   
-6.0000  0.3396   
-5.0000  0.4129   
-4.0000  0.5229   
-3.0000  0.6251   
-2.0000  0.7712   
-1.0000  0.9304   
0.0000  1.1231   
1.0000  1.3354   
2.0000  1.5710   
3.0000  1.8025   
4.0000  2.0373   
5.0000  2.2631   
6.0000  2.4541   
7.0000  2.6075   
8.0000  2.7059   
9.0000  2.7659   
10.0000  2.7919   
11.0000  2.8034   
12.0000  2.8068   
13.0000  2.8073   
14.0000  2.8074   
15.0000  2.8074   
16.0000  2.8074   
17.0000  2.8074   
18.0000  2.8074   
19.0000  2.8074   
20.0000  2.8074   
21.0000  2.8074   
22.0000  2.8074   
23.0000  2.8074   
24.0000  2.8074   
25.0000  2.8074   
26.0000  2.8074   
27.0000  2.8074   
28.0000  2.8074   
29.0000  2.8074   
30.0000  2.8074   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_70.txt <==
-20.0000  0.0145   
-19.0000  0.0175   
-18.0000  0.0220   
-17.0000  0.0288   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0572   
-13.0000  0.0709   
-12.0000  0.0897   
-11.0000  0.1122   
-10.0000  0.1403   
-9.0000  0.1762   
-8.0000  0.2198   
-7.0000  0.2746   
-6.0000  0.3423   
-5.0000  0.4257   
-4.0000  0.5230   
-3.0000  0.6456   
-2.0000  0.7890   
-1.0000  0.9613   
0.0000  1.1657   
1.0000  1.4009   
2.0000  1.6735   
3.0000  1.9762   
4.0000  2.3135   
5.0000  2.6818   
6.0000  3.0765   
7.0000  3.4979   
8.0000  3.9336   
9.0000  4.3785   
10.0000  4.8049   
11.0000  5.2047   
12.0000  5.5440   
13.0000  5.8041   
14.0000  5.9744   
15.0000  6.0703   
16.0000  6.1108   
17.0000  6.1254   
18.0000  6.1287   
19.0000  6.1292   
20.0000  6.1293   
21.0000  6.1293   
22.0000  6.1293   
23.0000  6.1293   
24.0000  6.1293   
25.0000  6.1293   
26.0000  6.1293   
27.0000  6.1293   
28.0000  6.1293   
29.0000  6.1293   
30.0000  6.1293   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_71.txt <==
-20.0000  0.0147   
-19.0000  0.0182   
-18.0000  0.0231   
-17.0000  0.0286   
-16.0000  0.0362   
-15.0000  0.0446   
-14.0000  0.0567   
-13.0000  0.0721   
-12.0000  0.0889   
-11.0000  0.1127   
-10.0000  0.1405   
-9.0000  0.1760   
-8.0000  0.2174   
-7.0000  0.2731   
-6.0000  0.3420   
-5.0000  0.4220   
-4.0000  0.5233   
-3.0000  0.6424   
-2.0000  0.7890   
-1.0000  0.9607   
0.0000  1.1651   
1.0000  1.3966   
2.0000  1.6689   
3.0000  1.9755   
4.0000  2.3128   
5.0000  2.6793   
6.0000  3.0751   
7.0000  3.4958   
8.0000  3.9332   
9.0000  4.3753   
10.0000  4.8051   
11.0000  5.2087   
12.0000  5.5521   
13.0000  5.8175   
14.0000  5.9907   
15.0000  6.0882   
16.0000  6.1309   
17.0000  6.1458   
18.0000  6.1492   
19.0000  6.1497   
20.0000  6.1497   
21.0000  6.1497   
22.0000  6.1497   
23.0000  6.1497   
24.0000  6.1497   
25.0000  6.1497   
26.0000  6.1497   
27.0000  6.1497   
28.0000  6.1497   
29.0000  6.1497   
30.0000  6.1497   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_72.txt <==
-20.0000  0.0144   
-19.0000  0.0185   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0367   
-15.0000  0.0458   
-14.0000  0.0572   
-13.0000  0.0708   
-12.0000  0.0890   
-11.0000  0.1115   
-10.0000  0.1411   
-9.0000  0.1758   
-8.0000  0.2185   
-7.0000  0.2745   
-6.0000  0.3396   
-5.0000  0.4211   
-4.0000  0.5220   
-3.0000  0.6461   
-2.0000  0.7887   
-1.0000  0.9611   
0.0000  1.1627   
1.0000  1.3985   
2.0000  1.6710   
3.0000  1.9722   
4.0000  2.3065   
5.0000  2.6765   
6.0000  3.0730   
7.0000  3.4928   
8.0000  3.9286   
9.0000  4.3747   
10.0000  4.8105   
11.0000  5.2132   
12.0000  5.5624   
13.0000  5.8262   
14.0000  6.0071   
15.0000  6.1057   
16.0000  6.1498   
17.0000  6.1655   
18.0000  6.1693   
19.0000  6.1699   
20.0000  6.1699   
21.0000  6.1699   
22.0000  6.1699   
23.0000  6.1699   
24.0000  6.1699   
25.0000  6.1699   
26.0000  6.1699   
27.0000  6.1699   
28.0000  6.1699   
29.0000  6.1699   
30.0000  6.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_73.txt <==
-20.0000  0.0147   
-19.0000  0.0183   
-18.0000  0.0224   
-17.0000  0.0282   
-16.0000  0.0363   
-15.0000  0.0450   
-14.0000  0.0566   
-13.0000  0.0716   
-12.0000  0.0899   
-11.0000  0.1124   
-10.0000  0.1405   
-9.0000  0.1764   
-8.0000  0.2205   
-7.0000  0.2746   
-6.0000  0.3399   
-5.0000  0.4229   
-4.0000  0.5236   
-3.0000  0.6474   
-2.0000  0.7886   
-1.0000  0.9635   
0.0000  1.1665   
1.0000  1.4021   
2.0000  1.6677   
3.0000  1.9738   
4.0000  2.3083   
5.0000  2.6756   
6.0000  3.0753   
7.0000  3.4920   
8.0000  3.9310   
9.0000  4.3780   
10.0000  4.8146   
11.0000  5.2187   
12.0000  5.5677   
13.0000  5.8374   
14.0000  6.0197   
15.0000  6.1228   
16.0000  6.1696   
17.0000  6.1851   
18.0000  6.1891   
19.0000  6.1898   
20.0000  6.1898   
21.0000  6.1898   
22.0000  6.1898   
23.0000  6.1898   
24.0000  6.1898   
25.0000  6.1898   
26.0000  6.1898   
27.0000  6.1898   
28.0000  6.1898   
29.0000  6.1898   
30.0000  6.1898   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_74.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0366   
-15.0000  0.0440   
-14.0000  0.0569   
-13.0000  0.0718   
-12.0000  0.0893   
-11.0000  0.1117   
-10.0000  0.1417   
-9.0000  0.1745   
-8.0000  0.2194   
-7.0000  0.2729   
-6.0000  0.3415   
-5.0000  0.4239   
-4.0000  0.5210   
-3.0000  0.6430   
-2.0000  0.7893   
-1.0000  0.9613   
0.0000  1.1634   
1.0000  1.3962   
2.0000  1.6689   
3.0000  1.9668   
4.0000  2.3019   
5.0000  2.6743   
6.0000  3.0694   
7.0000  3.4895   
8.0000  3.9254   
9.0000  4.3737   
10.0000  4.8140   
11.0000  5.2201   
12.0000  5.5748   
13.0000  5.8491   
14.0000  6.0343   
15.0000  6.1403   
16.0000  6.1881   
17.0000  6.2047   
18.0000  6.2087   
19.0000  6.2094   
20.0000  6.2095   
21.0000  6.2095   
22.0000  6.2095   
23.0000  6.2095   
24.0000  6.2095   
25.0000  6.2095   
26.0000  6.2095   
27.0000  6.2095   
28.0000  6.2095   
29.0000  6.2095   
30.0000  6.2095   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_75.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0719   
-12.0000  0.0903   
-11.0000  0.1127   
-10.0000  0.1420   
-9.0000  0.1780   
-8.0000  0.2188   
-7.0000  0.2732   
-6.0000  0.3390   
-5.0000  0.4213   
-4.0000  0.5252   
-3.0000  0.6422   
-2.0000  0.7896   
-1.0000  0.9649   
0.0000  1.1628   
1.0000  1.3985   
2.0000  1.6697   
3.0000  1.9681   
4.0000  2.3065   
5.0000  2.6747   
6.0000  3.0711   
7.0000  3.4921   
8.0000  3.9323   
9.0000  4.3765   
10.0000  4.8144   
11.0000  5.2265   
12.0000  5.5812   
13.0000  5.8616   
14.0000  6.0471   
15.0000  6.1561   
16.0000  6.2058   
17.0000  6.2236   
18.0000  6.2280   
19.0000  6.2287   
20.0000  6.2288   
21.0000  6.2288   
22.0000  6.2288   
23.0000  6.2288   
24.0000  6.2288   
25.0000  6.2288   
26.0000  6.2288   
27.0000  6.2288   
28.0000  6.2288   
29.0000  6.2288   
30.0000  6.2288   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_76.txt <==
-20.0000  0.0144   
-19.0000  0.0179   
-18.0000  0.0223   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0455   
-14.0000  0.0569   
-13.0000  0.0710   
-12.0000  0.0893   
-11.0000  0.1123   
-10.0000  0.1414   
-9.0000  0.1752   
-8.0000  0.2184   
-7.0000  0.2749   
-6.0000  0.3410   
-5.0000  0.4255   
-4.0000  0.5240   
-3.0000  0.6428   
-2.0000  0.7886   
-1.0000  0.9599   
0.0000  1.1679   
1.0000  1.4007   
2.0000  1.6695   
3.0000  1.9749   
4.0000  2.3119   
5.0000  2.6782   
6.0000  3.0801   
7.0000  3.5067   
8.0000  3.9401   
9.0000  4.3908   
10.0000  4.8283   
11.0000  5.2388   
12.0000  5.5945   
13.0000  5.8736   
14.0000  6.0646   
15.0000  6.1731   
16.0000  6.2250   
17.0000  6.2425   
18.0000  6.2469   
19.0000  6.2478   
20.0000  6.2479   
21.0000  6.2479   
22.0000  6.2479   
23.0000  6.2479   
24.0000  6.2479   
25.0000  6.2479   
26.0000  6.2479   
27.0000  6.2479   
28.0000  6.2479   
29.0000  6.2479   
30.0000  6.2479   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_77.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0281   
-16.0000  0.0365   
-15.0000  0.0458   
-14.0000  0.0565   
-13.0000  0.0705   
-12.0000  0.0887   
-11.0000  0.1120   
-10.0000  0.1423   
-9.0000  0.1763   
-8.0000  0.2200   
-7.0000  0.2754   
-6.0000  0.3412   
-5.0000  0.4235   
-4.0000  0.5224   
-3.0000  0.6428   
-2.0000  0.7926   
-1.0000  0.9619   
0.0000  1.1677   
1.0000  1.4030   
2.0000  1.6714   
3.0000  1.9729   
4.0000  2.3146   
5.0000  2.6800   
6.0000  3.0791   
7.0000  3.5013   
8.0000  3.9430   
9.0000  4.3838   
10.0000  4.8258   
11.0000  5.2417   
12.0000  5.6033   
13.0000  5.8860   
14.0000  6.0790   
15.0000  6.1902   
16.0000  6.2421   
17.0000  6.2610   
18.0000  6.2659   
19.0000  6.2667   
20.0000  6.2668   
21.0000  6.2668   
22.0000  6.2668   
23.0000  6.2668   
24.0000  6.2668   
25.0000  6.2668   
26.0000  6.2668   
27.0000  6.2668   
28.0000  6.2668   
29.0000  6.2668   
30.0000  6.2668   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_78.txt <==
-20.0000  0.0144   
-19.0000  0.0184   
-18.0000  0.0233   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0456   
-14.0000  0.0569   
-13.0000  0.0708   
-12.0000  0.0895   
-11.0000  0.1117   
-10.0000  0.1395   
-9.0000  0.1767   
-8.0000  0.2200   
-7.0000  0.2753   
-6.0000  0.3419   
-5.0000  0.4232   
-4.0000  0.5242   
-3.0000  0.6414   
-2.0000  0.7889   
-1.0000  0.9636   
0.0000  1.1660   
1.0000  1.4003   
2.0000  1.6687   
3.0000  1.9724   
4.0000  2.3102   
5.0000  2.6848   
6.0000  3.0822   
7.0000  3.5043   
8.0000  3.9434   
9.0000  4.3942   
10.0000  4.8357   
11.0000  5.2498   
12.0000  5.6128   
13.0000  5.8964   
14.0000  6.0909   
15.0000  6.2061   
16.0000  6.2601   
17.0000  6.2795   
18.0000  6.2845   
19.0000  6.2853   
20.0000  6.2854   
21.0000  6.2854   
22.0000  6.2854   
23.0000  6.2854   
24.0000  6.2854   
25.0000  6.2854   
26.0000  6.2854   
27.0000  6.2854   
28.0000  6.2854   
29.0000  6.2854   
30.0000  6.2854   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_79.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0234   
-17.0000  0.0286   
-16.0000  0.0369   
-15.0000  0.0452   
-14.0000  0.0570   
-13.0000  0.0714   
-12.0000  0.0898   
-11.0000  0.1121   
-10.0000  0.1413   
-9.0000  0.1752   
-8.0000  0.2218   
-7.0000  0.2738   
-6.0000  0.3404   
-5.0000  0.4238   
-4.0000  0.5217   
-3.0000  0.6441   
-2.0000  0.7921   
-1.0000  0.9626   
0.0000  1.1653   
1.0000  1.3972   
2.0000  1.6703   
3.0000  1.9745   
4.0000  2.3130   
5.0000  2.6839   
6.0000  3.0805   
7.0000  3.5074   
8.0000  3.9434   
9.0000  4.3949   
10.0000  4.8387   
11.0000  5.2560   
12.0000  5.6196   
13.0000  5.9062   
14.0000  6.1051   
15.0000  6.2218   
16.0000  6.2773   
17.0000  6.2972   
18.0000  6.3029   
19.0000  6.3037   
20.0000  6.3038   
21.0000  6.3038   
22.0000  6.3038   
23.0000  6.3038   
24.0000  6.3038   
25.0000  6.3038   
26.0000  6.3038   
27.0000  6.3038   
28.0000  6.3038   
29.0000  6.3038   
30.0000  6.3038   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_8.txt <==
-20.0000  0.0150   
-19.0000  0.0186   
-18.0000  0.0219   
-17.0000  0.0299   
-16.0000  0.0345   
-15.0000  0.0442   
-14.0000  0.0560   
-13.0000  0.0711   
-12.0000  0.0893   
-11.0000  0.1099   
-10.0000  0.1404   
-9.0000  0.1831   
-8.0000  0.2250   
-7.0000  0.2713   
-6.0000  0.3393   
-5.0000  0.4231   
-4.0000  0.5249   
-3.0000  0.6458   
-2.0000  0.7887   
-1.0000  0.9539   
0.0000  1.1535   
1.0000  1.3616   
2.0000  1.6052   
3.0000  1.8790   
4.0000  2.1288   
5.0000  2.3828   
6.0000  2.5831   
7.0000  2.7564   
8.0000  2.8763   
9.0000  2.9472   
10.0000  2.9820   
11.0000  2.9959   
12.0000  2.9989   
13.0000  3.0000   
14.0000  3.0000   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_80.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0720   
-12.0000  0.0897   
-11.0000  0.1125   
-10.0000  0.1412   
-9.0000  0.1759   
-8.0000  0.2194   
-7.0000  0.2745   
-6.0000  0.3421   
-5.0000  0.4217   
-4.0000  0.5215   
-3.0000  0.6446   
-2.0000  0.7878   
-1.0000  0.9615   
0.0000  1.1643   
1.0000  1.3975   
2.0000  1.6664   
3.0000  1.9685   
4.0000  2.3034   
5.0000  2.6769   
6.0000  3.0679   
7.0000  3.4856   
8.0000  3.9296   
9.0000  4.3791   
10.0000  4.8194   
11.0000  5.2469   
12.0000  5.6171   
13.0000  5.9098   
14.0000  6.1171   
15.0000  6.2378   
16.0000  6.2938   
17.0000  6.3153   
18.0000  6.3208   
19.0000  6.3218   
20.0000  6.3219   
21.0000  6.3219   
22.0000  6.3219   
23.0000  6.3219   
24.0000  6.3219   
25.0000  6.3219   
26.0000  6.3219   
27.0000  6.3219   
28.0000  6.3219   
29.0000  6.3219   
30.0000  6.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_81.txt <==
-20.0000  0.0143   
-19.0000  0.0184   
-18.0000  0.0227   
-17.0000  0.0280   
-16.0000  0.0354   
-15.0000  0.0450   
-14.0000  0.0578   
-13.0000  0.0706   
-12.0000  0.0901   
-11.0000  0.1127   
-10.0000  0.1408   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2750   
-6.0000  0.3421   
-5.0000  0.4217   
-4.0000  0.5235   
-3.0000  0.6436   
-2.0000  0.7883   
-1.0000  0.9600   
0.0000  1.1641   
1.0000  1.3970   
2.0000  1.6670   
3.0000  1.9688   
4.0000  2.3049   
5.0000  2.6705   
6.0000  3.0660   
7.0000  3.4853   
8.0000  3.9233   
9.0000  4.3797   
10.0000  4.8240   
11.0000  5.2467   
12.0000  5.6218   
13.0000  5.9206   
14.0000  6.1294   
15.0000  6.2516   
16.0000  6.3112   
17.0000  6.3327   
18.0000  6.3387   
19.0000  6.3397   
20.0000  6.3398   
21.0000  6.3398   
22.0000  6.3399   
23.0000  6.3399   
24.0000  6.3399   
25.0000  6.3399   
26.0000  6.3399   
27.0000  6.3399   
28.0000  6.3399   
29.0000  6.3399   
30.0000  6.3399   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_82.txt <==
-20.0000  0.0141   
-19.0000  0.0182   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0356   
-15.0000  0.0457   
-14.0000  0.0564   
-13.0000  0.0710   
-12.0000  0.0894   
-11.0000  0.1119   
-10.0000  0.1412   
-9.0000  0.1761   
-8.0000  0.2217   
-7.0000  0.2766   
-6.0000  0.3404   
-5.0000  0.4226   
-4.0000  0.5231   
-3.0000  0.6425   
-2.0000  0.7876   
-1.0000  0.9632   
0.0000  1.1633   
1.0000  1.4002   
2.0000  1.6673   
3.0000  1.9676   
4.0000  2.3064   
5.0000  2.6735   
6.0000  3.0723   
7.0000  3.4911   
8.0000  3.9331   
9.0000  4.3755   
10.0000  4.8282   
11.0000  5.2562   
12.0000  5.6296   
13.0000  5.9315   
14.0000  6.1419   
15.0000  6.2680   
16.0000  6.3278   
17.0000  6.3502   
18.0000  6.3564   
19.0000  6.3575   
20.0000  6.3575   
21.0000  6.3576   
22.0000  6.3576   
23.0000  6.3576   
24.0000  6.3576   
25.0000  6.3576   
26.0000  6.3576   
27.0000  6.3576   
28.0000  6.3576   
29.0000  6.3576   
30.0000  6.3576   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_83.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0225   
-17.0000  0.0292   
-16.0000  0.0359   
-15.0000  0.0448   
-14.0000  0.0567   
-13.0000  0.0709   
-12.0000  0.0894   
-11.0000  0.1133   
-10.0000  0.1401   
-9.0000  0.1775   
-8.0000  0.2204   
-7.0000  0.2737   
-6.0000  0.3418   
-5.0000  0.4244   
-4.0000  0.5229   
-3.0000  0.6446   
-2.0000  0.7892   
-1.0000  0.9622   
0.0000  1.1638   
1.0000  1.4030   
2.0000  1.6658   
3.0000  1.9694   
4.0000  2.3099   
5.0000  2.6784   
6.0000  3.0743   
7.0000  3.4953   
8.0000  3.9324   
9.0000  4.3870   
10.0000  4.8367   
11.0000  5.2620   
12.0000  5.6391   
13.0000  5.9426   
14.0000  6.1552   
15.0000  6.2833   
16.0000  6.3445   
17.0000  6.3673   
18.0000  6.3737   
19.0000  6.3749   
20.0000  6.3750   
21.0000  6.3750   
22.0000  6.3750   
23.0000  6.3750   
24.0000  6.3750   
25.0000  6.3750   
26.0000  6.3750   
27.0000  6.3750   
28.0000  6.3750   
29.0000  6.3750   
30.0000  6.3750   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_84.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0234   
-17.0000  0.0284   
-16.0000  0.0360   
-15.0000  0.0450   
-14.0000  0.0565   
-13.0000  0.0713   
-12.0000  0.0890   
-11.0000  0.1131   
-10.0000  0.1404   
-9.0000  0.1751   
-8.0000  0.2201   
-7.0000  0.2740   
-6.0000  0.3416   
-5.0000  0.4229   
-4.0000  0.5231   
-3.0000  0.6433   
-2.0000  0.7915   
-1.0000  0.9605   
0.0000  1.1626   
1.0000  1.4001   
2.0000  1.6706   
3.0000  1.9747   
4.0000  2.3126   
5.0000  2.6795   
6.0000  3.0755   
7.0000  3.4973   
8.0000  3.9422   
9.0000  4.3955   
10.0000  4.8452   
11.0000  5.2703   
12.0000  5.6476   
13.0000  5.9549   
14.0000  6.1681   
15.0000  6.2973   
16.0000  6.3607   
17.0000  6.3844   
18.0000  6.3910   
19.0000  6.3922   
20.0000  6.3923   
21.0000  6.3923   
22.0000  6.3923   
23.0000  6.3923   
24.0000  6.3923   
25.0000  6.3923   
26.0000  6.3923   
27.0000  6.3923   
28.0000  6.3923   
29.0000  6.3923   
30.0000  6.3923   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_85.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0290   
-16.0000  0.0361   
-15.0000  0.0446   
-14.0000  0.0556   
-13.0000  0.0715   
-12.0000  0.0894   
-11.0000  0.1117   
-10.0000  0.1400   
-9.0000  0.1756   
-8.0000  0.2211   
-7.0000  0.2744   
-6.0000  0.3417   
-5.0000  0.4231   
-4.0000  0.5238   
-3.0000  0.6455   
-2.0000  0.7896   
-1.0000  0.9635   
0.0000  1.1663   
1.0000  1.4022   
2.0000  1.6689   
3.0000  1.9765   
4.0000  2.3134   
5.0000  2.6856   
6.0000  3.0769   
7.0000  3.5045   
8.0000  3.9445   
9.0000  4.3922   
10.0000  4.8464   
11.0000  5.2767   
12.0000  5.6560   
13.0000  5.9673   
14.0000  6.1817   
15.0000  6.3134   
16.0000  6.3773   
17.0000  6.4013   
18.0000  6.4081   
19.0000  6.4092   
20.0000  6.4094   
21.0000  6.4094   
22.0000  6.4094   
23.0000  6.4094   
24.0000  6.4094   
25.0000  6.4094   
26.0000  6.4094   
27.0000  6.4094   
28.0000  6.4094   
29.0000  6.4094   
30.0000  6.4094   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_86.txt <==
-20.0000  0.0142   
-19.0000  0.0177   
-18.0000  0.0226   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0450   
-14.0000  0.0569   
-13.0000  0.0717   
-12.0000  0.0892   
-11.0000  0.1129   
-10.0000  0.1416   
-9.0000  0.1770   
-8.0000  0.2190   
-7.0000  0.2745   
-6.0000  0.3423   
-5.0000  0.4237   
-4.0000  0.5253   
-3.0000  0.6472   
-2.0000  0.7905   
-1.0000  0.9636   
0.0000  1.1696   
1.0000  1.4012   
2.0000  1.6727   
3.0000  1.9760   
4.0000  2.3155   
5.0000  2.6874   
6.0000  3.0843   
7.0000  3.5058   
8.0000  3.9452   
9.0000  4.4033   
10.0000  4.8518   
11.0000  5.2843   
12.0000  5.6654   
13.0000  5.9763   
14.0000  6.1951   
15.0000  6.3276   
16.0000  6.3935   
17.0000  6.4177   
18.0000  6.4247   
19.0000  6.4261   
20.0000  6.4263   
21.0000  6.4263   
22.0000  6.4263   
23.0000  6.4263   
24.0000  6.4263   
25.0000  6.4263   
26.0000  6.4263   
27.0000  6.4263   
28.0000  6.4263   
29.0000  6.4263   
30.0000  6.4263   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_87.txt <==
-20.0000  0.0141   
-19.0000  0.0186   
-18.0000  0.0231   
-17.0000  0.0283   
-16.0000  0.0363   
-15.0000  0.0452   
-14.0000  0.0566   
-13.0000  0.0719   
-12.0000  0.0882   
-11.0000  0.1123   
-10.0000  0.1411   
-9.0000  0.1772   
-8.0000  0.2192   
-7.0000  0.2725   
-6.0000  0.3396   
-5.0000  0.4213   
-4.0000  0.5246   
-3.0000  0.6441   
-2.0000  0.7912   
-1.0000  0.9651   
0.0000  1.1651   
1.0000  1.4025   
2.0000  1.6724   
3.0000  1.9793   
4.0000  2.3135   
5.0000  2.6841   
6.0000  3.0862   
7.0000  3.5062   
8.0000  3.9478   
9.0000  4.4016   
10.0000  4.8578   
11.0000  5.2889   
12.0000  5.6778   
13.0000  5.9848   
14.0000  6.2075   
15.0000  6.3425   
16.0000  6.4088   
17.0000  6.4340   
18.0000  6.4414   
19.0000  6.4427   
20.0000  6.4429   
21.0000  6.4429   
22.0000  6.4429   
23.0000  6.4429   
24.0000  6.4429   
25.0000  6.4429   
26.0000  6.4429   
27.0000  6.4429   
28.0000  6.4429   
29.0000  6.4429   
30.0000  6.4429   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_88.txt <==
-20.0000  0.0146   
-19.0000  0.0179   
-18.0000  0.0229   
-17.0000  0.0286   
-16.0000  0.0363   
-15.0000  0.0451   
-14.0000  0.0565   
-13.0000  0.0717   
-12.0000  0.0895   
-11.0000  0.1126   
-10.0000  0.1404   
-9.0000  0.1754   
-8.0000  0.2218   
-7.0000  0.2743   
-6.0000  0.3397   
-5.0000  0.4218   
-4.0000  0.5246   
-3.0000  0.6463   
-2.0000  0.7893   
-1.0000  0.9643   
0.0000  1.1662   
1.0000  1.4029   
2.0000  1.6739   
3.0000  1.9773   
4.0000  2.3168   
5.0000  2.6876   
6.0000  3.0836   
7.0000  3.5080   
8.0000  3.9506   
9.0000  4.4044   
10.0000  4.8625   
11.0000  5.2934   
12.0000  5.6813   
13.0000  5.9992   
14.0000  6.2212   
15.0000  6.3573   
16.0000  6.4243   
17.0000  6.4505   
18.0000  6.4577   
19.0000  6.4592   
20.0000  6.4594   
21.0000  6.4594   
22.0000  6.4594   
23.0000  6.4594   
24.0000  6.4594   
25.0000  6.4594   
26.0000  6.4594   
27.0000  6.4594   
28.0000  6.4594   
29.0000  6.4594   
30.0000  6.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_89.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0451   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0900   
-11.0000  0.1129   
-10.0000  0.1400   
-9.0000  0.1751   
-8.0000  0.2205   
-7.0000  0.2739   
-6.0000  0.3410   
-5.0000  0.4233   
-4.0000  0.5239   
-3.0000  0.6450   
-2.0000  0.7901   
-1.0000  0.9637   
0.0000  1.1659   
1.0000  1.4029   
2.0000  1.6718   
3.0000  1.9770   
4.0000  2.3177   
5.0000  2.6863   
6.0000  3.0833   
7.0000  3.5077   
8.0000  3.9494   
9.0000  4.4081   
10.0000  4.8605   
11.0000  5.2964   
12.0000  5.6899   
13.0000  6.0017   
14.0000  6.2316   
15.0000  6.3699   
16.0000  6.4399   
17.0000  6.4661   
18.0000  6.4739   
19.0000  6.4756   
20.0000  6.4757   
21.0000  6.4757   
22.0000  6.4757   
23.0000  6.4757   
24.0000  6.4757   
25.0000  6.4757   
26.0000  6.4757   
27.0000  6.4757   
28.0000  6.4757   
29.0000  6.4757   
30.0000  6.4757   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_9.txt <==
-20.0000  0.0138   
-19.0000  0.0179   
-18.0000  0.0219   
-17.0000  0.0286   
-16.0000  0.0366   
-15.0000  0.0425   
-14.0000  0.0566   
-13.0000  0.0687   
-12.0000  0.0881   
-11.0000  0.1122   
-10.0000  0.1384   
-9.0000  0.1728   
-8.0000  0.2195   
-7.0000  0.2711   
-6.0000  0.3395   
-5.0000  0.4137   
-4.0000  0.5157   
-3.0000  0.6278   
-2.0000  0.7718   
-1.0000  0.9283   
0.0000  1.1211   
1.0000  1.3263   
2.0000  1.5708   
3.0000  1.8322   
4.0000  2.0898   
5.0000  2.3523   
6.0000  2.5958   
7.0000  2.7999   
8.0000  2.9622   
9.0000  3.0690   
10.0000  3.1295   
11.0000  3.1559   
12.0000  3.1670   
13.0000  3.1693   
14.0000  3.1698   
15.0000  3.1699   
16.0000  3.1699   
17.0000  3.1699   
18.0000  3.1699   
19.0000  3.1699   
20.0000  3.1699   
21.0000  3.1699   
22.0000  3.1699   
23.0000  3.1699   
24.0000  3.1699   
25.0000  3.1699   
26.0000  3.1699   
27.0000  3.1699   
28.0000  3.1699   
29.0000  3.1699   
30.0000  3.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_90.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0355   
-15.0000  0.0456   
-14.0000  0.0567   
-13.0000  0.0718   
-12.0000  0.0898   
-11.0000  0.1125   
-10.0000  0.1410   
-9.0000  0.1757   
-8.0000  0.2193   
-7.0000  0.2758   
-6.0000  0.3420   
-5.0000  0.4229   
-4.0000  0.5217   
-3.0000  0.6454   
-2.0000  0.7884   
-1.0000  0.9606   
0.0000  1.1654   
1.0000  1.4032   
2.0000  1.6719   
3.0000  1.9778   
4.0000  2.3144   
5.0000  2.6828   
6.0000  3.0848   
7.0000  3.5053   
8.0000  3.9494   
9.0000  4.4056   
10.0000  4.8600   
11.0000  5.2939   
12.0000  5.6893   
13.0000  6.0097   
14.0000  6.2406   
15.0000  6.3822   
16.0000  6.4537   
17.0000  6.4820   
18.0000  6.4901   
19.0000  6.4916   
20.0000  6.4918   
21.0000  6.4919   
22.0000  6.4919   
23.0000  6.4919   
24.0000  6.4919   
25.0000  6.4919   
26.0000  6.4919   
27.0000  6.4919   
28.0000  6.4919   
29.0000  6.4919   
30.0000  6.4919   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_91.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0224   
-17.0000  0.0286   
-16.0000  0.0357   
-15.0000  0.0449   
-14.0000  0.0558   
-13.0000  0.0716   
-12.0000  0.0888   
-11.0000  0.1117   
-10.0000  0.1406   
-9.0000  0.1761   
-8.0000  0.2209   
-7.0000  0.2754   
-6.0000  0.3412   
-5.0000  0.4231   
-4.0000  0.5234   
-3.0000  0.6433   
-2.0000  0.7894   
-1.0000  0.9610   
0.0000  1.1660   
1.0000  1.4019   
2.0000  1.6731   
3.0000  1.9763   
4.0000  2.3132   
5.0000  2.6814   
6.0000  3.0819   
7.0000  3.5062   
8.0000  3.9434   
9.0000  4.4039   
10.0000  4.8575   
11.0000  5.2973   
12.0000  5.6927   
13.0000  6.0187   
14.0000  6.2506   
15.0000  6.3954   
16.0000  6.4680   
17.0000  6.4976   
18.0000  6.5059   
19.0000  6.5075   
20.0000  6.5078   
21.0000  6.5078   
22.0000  6.5078   
23.0000  6.5078   
24.0000  6.5078   
25.0000  6.5078   
26.0000  6.5078   
27.0000  6.5078   
28.0000  6.5078   
29.0000  6.5078   
30.0000  6.5078   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_92.txt <==
-20.0000  0.0146   
-19.0000  0.0188   
-18.0000  0.0231   
-17.0000  0.0284   
-16.0000  0.0362   
-15.0000  0.0445   
-14.0000  0.0571   
-13.0000  0.0712   
-12.0000  0.0898   
-11.0000  0.1133   
-10.0000  0.1413   
-9.0000  0.1754   
-8.0000  0.2205   
-7.0000  0.2730   
-6.0000  0.3412   
-5.0000  0.4235   
-4.0000  0.5235   
-3.0000  0.6431   
-2.0000  0.7899   
-1.0000  0.9621   
0.0000  1.1656   
1.0000  1.4009   
2.0000  1.6696   
3.0000  1.9729   
4.0000  2.3124   
5.0000  2.6793   
6.0000  3.0815   
7.0000  3.4996   
8.0000  3.9440   
9.0000  4.3977   
10.0000  4.8596   
11.0000  5.2963   
12.0000  5.6934   
13.0000  6.0217   
14.0000  6.2577   
15.0000  6.4063   
16.0000  6.4823   
17.0000  6.5128   
18.0000  6.5214   
19.0000  6.5233   
20.0000  6.5236   
21.0000  6.5236   
22.0000  6.5236   
23.0000  6.5236   
24.0000  6.5236   
25.0000  6.5236   
26.0000  6.5236   
27.0000  6.5236   
28.0000  6.5236   
29.0000  6.5236   
30.0000  6.5236   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_93.txt <==
-20.0000  0.0143   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0281   
-16.0000  0.0355   
-15.0000  0.0455   
-14.0000  0.0567   
-13.0000  0.0708   
-12.0000  0.0898   
-11.0000  0.1119   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2213   
-7.0000  0.2737   
-6.0000  0.3399   
-5.0000  0.4225   
-4.0000  0.5222   
-3.0000  0.6449   
-2.0000  0.7895   
-1.0000  0.9607   
0.0000  1.1647   
1.0000  1.3995   
2.0000  1.6674   
3.0000  1.9748   
4.0000  2.3116   
5.0000  2.6782   
6.0000  3.0792   
7.0000  3.5020   
8.0000  3.9482   
9.0000  4.4036   
10.0000  4.8563   
11.0000  5.2997   
12.0000  5.6991   
13.0000  6.0293   
14.0000  6.2687   
15.0000  6.4189   
16.0000  6.4973   
17.0000  6.5278   
18.0000  6.5370   
19.0000  6.5389   
20.0000  6.5391   
21.0000  6.5392   
22.0000  6.5392   
23.0000  6.5392   
24.0000  6.5392   
25.0000  6.5392   
26.0000  6.5392   
27.0000  6.5392   
28.0000  6.5392   
29.0000  6.5392   
30.0000  6.5392   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_94.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0225   
-17.0000  0.0284   
-16.0000  0.0358   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0903   
-11.0000  0.1114   
-10.0000  0.1407   
-9.0000  0.1761   
-8.0000  0.2203   
-7.0000  0.2744   
-6.0000  0.3410   
-5.0000  0.4246   
-4.0000  0.5247   
-3.0000  0.6448   
-2.0000  0.7886   
-1.0000  0.9607   
0.0000  1.1652   
1.0000  1.3966   
2.0000  1.6695   
3.0000  1.9747   
4.0000  2.3113   
5.0000  2.6834   
6.0000  3.0833   
7.0000  3.5028   
8.0000  3.9455   
9.0000  4.4016   
10.0000  4.8597   
11.0000  5.3056   
12.0000  5.7050   
13.0000  6.0344   
14.0000  6.2791   
15.0000  6.4318   
16.0000  6.5109   
17.0000  6.5426   
18.0000  6.5524   
19.0000  6.5543   
20.0000  6.5546   
21.0000  6.5546   
22.0000  6.5546   
23.0000  6.5546   
24.0000  6.5546   
25.0000  6.5546   
26.0000  6.5546   
27.0000  6.5546   
28.0000  6.5546   
29.0000  6.5546   
30.0000  6.5546   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_95.txt <==
-20.0000  0.0146   
-19.0000  0.0182   
-18.0000  0.0225   
-17.0000  0.0282   
-16.0000  0.0364   
-15.0000  0.0453   
-14.0000  0.0570   
-13.0000  0.0712   
-12.0000  0.0902   
-11.0000  0.1129   
-10.0000  0.1404   
-9.0000  0.1764   
-8.0000  0.2189   
-7.0000  0.2754   
-6.0000  0.3407   
-5.0000  0.4236   
-4.0000  0.5221   
-3.0000  0.6449   
-2.0000  0.7895   
-1.0000  0.9610   
0.0000  1.1633   
1.0000  1.4012   
2.0000  1.6699   
3.0000  1.9709   
4.0000  2.3112   
5.0000  2.6802   
6.0000  3.0797   
7.0000  3.5032   
8.0000  3.9460   
9.0000  4.3982   
10.0000  4.8598   
11.0000  5.3046   
12.0000  5.7082   
13.0000  6.0426   
14.0000  6.2873   
15.0000  6.4447   
16.0000  6.5243   
17.0000  6.5578   
18.0000  6.5674   
19.0000  6.5695   
20.0000  6.5698   
21.0000  6.5699   
22.0000  6.5699   
23.0000  6.5699   
24.0000  6.5699   
25.0000  6.5699   
26.0000  6.5699   
27.0000  6.5699   
28.0000  6.5699   
29.0000  6.5699   
30.0000  6.5699   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_96.txt <==
-20.0000  0.0146   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0564   
-13.0000  0.0714   
-12.0000  0.0903   
-11.0000  0.1112   
-10.0000  0.1412   
-9.0000  0.1769   
-8.0000  0.2200   
-7.0000  0.2730   
-6.0000  0.3415   
-5.0000  0.4214   
-4.0000  0.5231   
-3.0000  0.6452   
-2.0000  0.7906   
-1.0000  0.9609   
0.0000  1.1654   
1.0000  1.3978   
2.0000  1.6688   
3.0000  1.9714   
4.0000  2.3095   
5.0000  2.6751   
6.0000  3.0764   
7.0000  3.4995   
8.0000  3.9428   
9.0000  4.4028   
10.0000  4.8573   
11.0000  5.3041   
12.0000  5.7100   
13.0000  6.0474   
14.0000  6.2989   
15.0000  6.4554   
16.0000  6.5380   
17.0000  6.5720   
18.0000  6.5823   
19.0000  6.5846   
20.0000  6.5849   
21.0000  6.5850   
22.0000  6.5850   
23.0000  6.5850   
24.0000  6.5850   
25.0000  6.5850   
26.0000  6.5850   
27.0000  6.5850   
28.0000  6.5850   
29.0000  6.5850   
30.0000  6.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_97.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0231   
-17.0000  0.0287   
-16.0000  0.0364   
-15.0000  0.0452   
-14.0000  0.0561   
-13.0000  0.0716   
-12.0000  0.0890   
-11.0000  0.1126   
-10.0000  0.1415   
-9.0000  0.1759   
-8.0000  0.2190   
-7.0000  0.2752   
-6.0000  0.3399   
-5.0000  0.4232   
-4.0000  0.5211   
-3.0000  0.6438   
-2.0000  0.7891   
-1.0000  0.9598   
0.0000  1.1603   
1.0000  1.4006   
2.0000  1.6698   
3.0000  1.9718   
4.0000  2.3094   
5.0000  2.6811   
6.0000  3.0803   
7.0000  3.5068   
8.0000  3.9469   
9.0000  4.4066   
10.0000  4.8707   
11.0000  5.3134   
12.0000  5.7184   
13.0000  6.0568   
14.0000  6.3078   
15.0000  6.4675   
16.0000  6.5522   
17.0000  6.5868   
18.0000  6.5972   
19.0000  6.5995   
20.0000  6.5999   
21.0000  6.5999   
22.0000  6.5999   
23.0000  6.5999   
24.0000  6.5999   
25.0000  6.5999   
26.0000  6.5999   
27.0000  6.5999   
28.0000  6.5999   
29.0000  6.5999   
30.0000  6.5999   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_98.txt <==
-20.0000  0.0146   
-19.0000  0.0179   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0456   
-14.0000  0.0576   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1121   
-10.0000  0.1409   
-9.0000  0.1750   
-8.0000  0.2197   
-7.0000  0.2738   
-6.0000  0.3410   
-5.0000  0.4220   
-4.0000  0.5212   
-3.0000  0.6451   
-2.0000  0.7892   
-1.0000  0.9616   
0.0000  1.1665   
1.0000  1.4003   
2.0000  1.6691   
3.0000  1.9765   
4.0000  2.3136   
5.0000  2.6838   
6.0000  3.0865   
7.0000  3.5066   
8.0000  3.9518   
9.0000  4.4148   
10.0000  4.8745   
11.0000  5.3192   
12.0000  5.7269   
13.0000  6.0625   
14.0000  6.3193   
15.0000  6.4802   
16.0000  6.5657   
17.0000  6.6011   
18.0000  6.6120   
19.0000  6.6143   
20.0000  6.6147   
21.0000  6.6147   
22.0000  6.6147   
23.0000  6.6147   
24.0000  6.6147   
25.0000  6.6147   
26.0000  6.6147   
27.0000  6.6147   
28.0000  6.6147   
29.0000  6.6147   
30.0000  6.6147   


==> OFC 2017/data/MIs/packings4/MI_Es_l4_99.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0571   
-13.0000  0.0710   
-12.0000  0.0894   
-11.0000  0.1127   
-10.0000  0.1408   
-9.0000  0.1769   
-8.0000  0.2197   
-7.0000  0.2742   
-6.0000  0.3419   
-5.0000  0.4249   
-4.0000  0.5237   
-3.0000  0.6430   
-2.0000  0.7883   
-1.0000  0.9578   
0.0000  1.1598   
1.0000  1.4023   
2.0000  1.6710   
3.0000  1.9712   
4.0000  2.3111   
5.0000  2.6858   
6.0000  3.0840   
7.0000  3.5077   
8.0000  3.9533   
9.0000  4.4147   
10.0000  4.8782   
11.0000  5.3203   
12.0000  5.7322   
13.0000  6.0722   
14.0000  6.3283   
15.0000  6.4923   
16.0000  6.5782   
17.0000  6.6152   
18.0000  6.6265   
19.0000  6.6290   
20.0000  6.6293   
21.0000  6.6294   
22.0000  6.6294   
23.0000  6.6294   
24.0000  6.6294   
25.0000  6.6294   
26.0000  6.6294   
27.0000  6.6294   
28.0000  6.6294   
29.0000  6.6294   
30.0000  6.6294   


==> OFC 2017/data/MIs/packings4/MI_Es_ortho4_4.txt <==
-20.0000  0.0108   
-19.0000  0.0123   
-18.0000  0.0162   
-17.0000  0.0199   
-16.0000  0.0282   
-15.0000  0.0356   
-14.0000  0.0443   
-13.0000  0.0553   
-12.0000  0.0680   
-11.0000  0.0829   
-10.0000  0.1045   
-9.0000  0.1367   
-8.0000  0.1604   
-7.0000  0.2040   
-6.0000  0.2550   
-5.0000  0.3211   
-4.0000  0.3920   
-3.0000  0.4814   
-2.0000  0.5849   
-1.0000  0.7107   
0.0000  0.8350   
1.0000  0.9865   
2.0000  1.1609   
3.0000  1.3311   
4.0000  1.4921   
5.0000  1.6349   
6.0000  1.7715   
7.0000  1.8638   
8.0000  1.9342   
9.0000  1.9708   
10.0000  1.9920   
11.0000  1.9982   
12.0000  1.9994   
13.0000  1.9999   
14.0000  2.0000   
15.0000  2.0000   
16.0000  2.0000   
17.0000  2.0000   
18.0000  2.0000   
19.0000  2.0000   
20.0000  2.0000   
21.0000  2.0000   
22.0000  2.0000   
23.0000  2.0000   
24.0000  2.0000   
25.0000  2.0000   
26.0000  2.0000   
27.0000  2.0000   
28.0000  2.0000   
29.0000  2.0000   
30.0000  2.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_parity4_8.txt <==
-20.0000  0.0156   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0291   
-16.0000  0.0349   
-15.0000  0.0465   
-14.0000  0.0579   
-13.0000  0.0712   
-12.0000  0.0865   
-11.0000  0.1101   
-10.0000  0.1418   
-9.0000  0.1741   
-8.0000  0.2229   
-7.0000  0.2744   
-6.0000  0.3440   
-5.0000  0.4317   
-4.0000  0.5208   
-3.0000  0.6396   
-2.0000  0.7896   
-1.0000  0.9600   
0.0000  1.1462   
1.0000  1.3542   
2.0000  1.6179   
3.0000  1.8744   
4.0000  2.1279   
5.0000  2.3801   
6.0000  2.5870   
7.0000  2.7562   
8.0000  2.8766   
9.0000  2.9478   
10.0000  2.9815   
11.0000  2.9953   
12.0000  2.9990   
13.0000  2.9998   
14.0000  2.9999   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_rectsimplex4_10.txt <==
-20.0000  0.0138   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0353   
-15.0000  0.0440   
-14.0000  0.0538   
-13.0000  0.0704   
-12.0000  0.0911   
-11.0000  0.1129   
-10.0000  0.1395   
-9.0000  0.1790   
-8.0000  0.2163   
-7.0000  0.2706   
-6.0000  0.3390   
-5.0000  0.4210   
-4.0000  0.5177   
-3.0000  0.6403   
-2.0000  0.7900   
-1.0000  0.9566   
0.0000  1.1509   
1.0000  1.3785   
2.0000  1.6330   
3.0000  1.9064   
4.0000  2.1862   
5.0000  2.4581   
6.0000  2.7158   
7.0000  2.9342   
8.0000  3.1056   
9.0000  3.2152   
10.0000  3.2789   
11.0000  3.3077   
12.0000  3.3185   
13.0000  3.3216   
14.0000  3.3218   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_simplex4_5.txt <==
-20.0000  0.0144   
-19.0000  0.0161   
-18.0000  0.0234   
-17.0000  0.0287   
-16.0000  0.0367   
-15.0000  0.0475   
-14.0000  0.0571   
-13.0000  0.0701   
-12.0000  0.0894   
-11.0000  0.1074   
-10.0000  0.1410   
-9.0000  0.1761   
-8.0000  0.2214   
-7.0000  0.2750   
-6.0000  0.3386   
-5.0000  0.4162   
-4.0000  0.5242   
-3.0000  0.6283   
-2.0000  0.7701   
-1.0000  0.9292   
0.0000  1.1016   
1.0000  1.2829   
2.0000  1.4847   
3.0000  1.6816   
4.0000  1.8622   
5.0000  2.0291   
6.0000  2.1514   
7.0000  2.2358   
8.0000  2.2841   
9.0000  2.3093   
10.0000  2.3184   
11.0000  2.3214   
12.0000  2.3219   
13.0000  2.3219   
14.0000  2.3219   
15.0000  2.3219   
16.0000  2.3219   
17.0000  2.3219   
18.0000  2.3219   
19.0000  2.3219   
20.0000  2.3219   
21.0000  2.3219   
22.0000  2.3219   
23.0000  2.3219   
24.0000  2.3219   
25.0000  2.3219   
26.0000  2.3219   
27.0000  2.3219   
28.0000  2.3219   
29.0000  2.3219   
30.0000  2.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_tetra4_9.txt <==
-20.0000  0.0151   
-19.0000  0.0191   
-18.0000  0.0244   
-17.0000  0.0290   
-16.0000  0.0361   
-15.0000  0.0440   
-14.0000  0.0548   
-13.0000  0.0709   
-12.0000  0.0898   
-11.0000  0.1147   
-10.0000  0.1390   
-9.0000  0.1751   
-8.0000  0.2193   
-7.0000  0.2801   
-6.0000  0.3421   
-5.0000  0.4216   
-4.0000  0.5257   
-3.0000  0.6453   
-2.0000  0.7867   
-1.0000  0.9509   
0.0000  1.1473   
1.0000  1.3618   
2.0000  1.6069   
3.0000  1.8624   
4.0000  2.1256   
5.0000  2.3765   
6.0000  2.6020   
7.0000  2.7827   
8.0000  2.9334   
9.0000  3.0374   
10.0000  3.1027   
11.0000  3.1415   
12.0000  3.1597   
13.0000  3.1666   
14.0000  3.1693   
15.0000  3.1698   
16.0000  3.1699   
17.0000  3.1699   
18.0000  3.1699   
19.0000  3.1699   
20.0000  3.1699   
21.0000  3.1699   
22.0000  3.1699   
23.0000  3.1699   
24.0000  3.1699   
25.0000  3.1699   
26.0000  3.1699   
27.0000  3.1699   
28.0000  3.1699   
29.0000  3.1699   
30.0000  3.1699   


==> OFC 2017/data/MIs/packings4/MI_Es_tetrahedron4_4.txt <==
-20.0000  0.0154   
-19.0000  0.0170   
-18.0000  0.0231   
-17.0000  0.0277   
-16.0000  0.0345   
-15.0000  0.0428   
-14.0000  0.0539   
-13.0000  0.0721   
-12.0000  0.0916   
-11.0000  0.1112   
-10.0000  0.1364   
-9.0000  0.1745   
-8.0000  0.2170   
-7.0000  0.2755   
-6.0000  0.3283   
-5.0000  0.4068   
-4.0000  0.4983   
-3.0000  0.6157   
-2.0000  0.7263   
-1.0000  0.8707   
0.0000  1.0314   
1.0000  1.2011   
2.0000  1.3718   
3.0000  1.5248   
4.0000  1.6711   
5.0000  1.7971   
6.0000  1.8944   
7.0000  1.9481   
8.0000  1.9785   
9.0000  1.9921   
10.0000  1.9983   
11.0000  1.9997   
12.0000  2.0000   
13.0000  2.0000   
14.0000  2.0000   
15.0000  2.0000   
16.0000  2.0000   
17.0000  2.0000   
18.0000  2.0000   
19.0000  2.0000   
20.0000  2.0000   
21.0000  2.0000   
22.0000  2.0000   
23.0000  2.0000   
24.0000  2.0000   
25.0000  2.0000   
26.0000  2.0000   
27.0000  2.0000   
28.0000  2.0000   
29.0000  2.0000   
30.0000  2.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_triangle4_3.txt <==
-20.0000  0.0139   
-19.0000  0.0176   
-18.0000  0.0202   
-17.0000  0.0273   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0540   
-13.0000  0.0716   
-12.0000  0.0881   
-11.0000  0.1078   
-10.0000  0.1435   
-9.0000  0.1681   
-8.0000  0.2132   
-7.0000  0.2682   
-6.0000  0.3265   
-5.0000  0.3932   
-4.0000  0.4851   
-3.0000  0.5798   
-2.0000  0.6831   
-1.0000  0.7933   
0.0000  0.9267   
1.0000  1.0508   
2.0000  1.1873   
3.0000  1.2960   
4.0000  1.4008   
5.0000  1.4758   
6.0000  1.5289   
7.0000  1.5624   
8.0000  1.5775   
9.0000  1.5830   
10.0000  1.5844   
11.0000  1.5849   
12.0000  1.5850   
13.0000  1.5850   
14.0000  1.5850   
15.0000  1.5850   
16.0000  1.5850   
17.0000  1.5850   
18.0000  1.5850   
19.0000  1.5850   
20.0000  1.5850   
21.0000  1.5850   
22.0000  1.5850   
23.0000  1.5850   
24.0000  1.5850   
25.0000  1.5850   
26.0000  1.5850   
27.0000  1.5850   
28.0000  1.5850   
29.0000  1.5850   
30.0000  1.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_voronoi4_256.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0711   
-12.0000  0.0897   
-11.0000  0.1121   
-10.0000  0.1402   
-9.0000  0.1757   
-8.0000  0.2213   
-7.0000  0.2746   
-6.0000  0.3417   
-5.0000  0.4239   
-4.0000  0.5255   
-3.0000  0.6442   
-2.0000  0.7909   
-1.0000  0.9625   
0.0000  1.1679   
1.0000  1.4019   
2.0000  1.6746   
3.0000  1.9833   
4.0000  2.3230   
5.0000  2.6991   
6.0000  3.1079   
7.0000  3.5446   
8.0000  4.0018   
9.0000  4.4872   
10.0000  4.9855   
11.0000  5.4953   
12.0000  6.0032   
13.0000  6.4957   
14.0000  6.9521   
15.0000  7.3390   
16.0000  7.6336   
17.0000  7.8271   
18.0000  7.9344   
19.0000  7.9806   
20.0000  7.9959   
21.0000  7.9994   
22.0000  7.9999   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_voronoi4_32.txt <==
-20.0000  0.0142   
-19.0000  0.0177   
-18.0000  0.0232   
-17.0000  0.0291   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0575   
-13.0000  0.0712   
-12.0000  0.0896   
-11.0000  0.1114   
-10.0000  0.1409   
-9.0000  0.1739   
-8.0000  0.2201   
-7.0000  0.2745   
-6.0000  0.3437   
-5.0000  0.4199   
-4.0000  0.5241   
-3.0000  0.6415   
-2.0000  0.7870   
-1.0000  0.9603   
0.0000  1.1578   
1.0000  1.3858   
2.0000  1.6529   
3.0000  1.9416   
4.0000  2.2669   
5.0000  2.6126   
6.0000  2.9892   
7.0000  3.3500   
8.0000  3.7140   
9.0000  4.0494   
10.0000  4.3456   
11.0000  4.5867   
12.0000  4.7647   
13.0000  4.8834   
14.0000  4.9491   
15.0000  4.9822   
16.0000  4.9954   
17.0000  4.9993   
18.0000  4.9998   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_voronoi4_8.txt <==
-20.0000  0.0130   
-19.0000  0.0169   
-18.0000  0.0196   
-17.0000  0.0240   
-16.0000  0.0324   
-15.0000  0.0421   
-14.0000  0.0524   
-13.0000  0.0669   
-12.0000  0.0850   
-11.0000  0.1043   
-10.0000  0.1301   
-9.0000  0.1633   
-8.0000  0.1963   
-7.0000  0.2503   
-6.0000  0.3123   
-5.0000  0.3876   
-4.0000  0.4760   
-3.0000  0.5839   
-2.0000  0.7129   
-1.0000  0.8487   
0.0000  1.0277   
1.0000  1.2121   
2.0000  1.4241   
3.0000  1.6565   
4.0000  1.9085   
5.0000  2.1365   
6.0000  2.3654   
7.0000  2.5537   
8.0000  2.7167   
9.0000  2.8421   
10.0000  2.9239   
11.0000  2.9679   
12.0000  2.9883   
13.0000  2.9971   
14.0000  2.9996   
15.0000  2.9999   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_10.txt <==
-20.0000  0.0151   
-19.0000  0.0184   
-18.0000  0.0237   
-17.0000  0.0278   
-16.0000  0.0360   
-15.0000  0.0446   
-14.0000  0.0555   
-13.0000  0.0712   
-12.0000  0.0902   
-11.0000  0.1116   
-10.0000  0.1421   
-9.0000  0.1775   
-8.0000  0.2160   
-7.0000  0.2704   
-6.0000  0.3351   
-5.0000  0.4195   
-4.0000  0.5132   
-3.0000  0.6373   
-2.0000  0.7729   
-1.0000  0.9411   
0.0000  1.1268   
1.0000  1.3468   
2.0000  1.5870   
3.0000  1.8497   
4.0000  2.1249   
5.0000  2.3916   
6.0000  2.6550   
7.0000  2.8813   
8.0000  3.0620   
9.0000  3.1830   
10.0000  3.2627   
11.0000  3.3013   
12.0000  3.3169   
13.0000  3.3207   
14.0000  3.3218   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_12.txt <==
-20.0000  0.0141   
-19.0000  0.0181   
-18.0000  0.0225   
-17.0000  0.0276   
-16.0000  0.0339   
-15.0000  0.0435   
-14.0000  0.0568   
-13.0000  0.0731   
-12.0000  0.0917   
-11.0000  0.1130   
-10.0000  0.1407   
-9.0000  0.1767   
-8.0000  0.2178   
-7.0000  0.2670   
-6.0000  0.3320   
-5.0000  0.4150   
-4.0000  0.5146   
-3.0000  0.6297   
-2.0000  0.7735   
-1.0000  0.9352   
0.0000  1.1326   
1.0000  1.3386   
2.0000  1.5818   
3.0000  1.8517   
4.0000  2.1364   
5.0000  2.4346   
6.0000  2.7263   
7.0000  2.9925   
8.0000  3.2165   
9.0000  3.3788   
10.0000  3.4868   
11.0000  3.5458   
12.0000  3.5738   
13.0000  3.5829   
14.0000  3.5848   
15.0000  3.5849   
16.0000  3.5850   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_145.txt <==
-20.0000  0.0143   
-19.0000  0.0177   
-18.0000  0.0225   
-17.0000  0.0284   
-16.0000  0.0356   
-15.0000  0.0460   
-14.0000  0.0573   
-13.0000  0.0712   
-12.0000  0.0901   
-11.0000  0.1125   
-10.0000  0.1404   
-9.0000  0.1760   
-8.0000  0.2200   
-7.0000  0.2736   
-6.0000  0.3416   
-5.0000  0.4227   
-4.0000  0.5221   
-3.0000  0.6444   
-2.0000  0.7888   
-1.0000  0.9618   
0.0000  1.1694   
1.0000  1.4036   
2.0000  1.6744   
3.0000  1.9849   
4.0000  2.3282   
5.0000  2.7014   
6.0000  3.1072   
7.0000  3.5452   
8.0000  4.0018   
9.0000  4.4814   
10.0000  4.9666   
11.0000  5.4520   
12.0000  5.9160   
13.0000  6.3306   
14.0000  6.6709   
15.0000  6.9169   
16.0000  7.0648   
17.0000  7.1403   
18.0000  7.1695   
19.0000  7.1781   
20.0000  7.1796   
21.0000  7.1799   
22.0000  7.1799   
23.0000  7.1799   
24.0000  7.1799   
25.0000  7.1799   
26.0000  7.1799   
27.0000  7.1799   
28.0000  7.1799   
29.0000  7.1799   
30.0000  7.1799   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_152.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0224   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0575   
-13.0000  0.0717   
-12.0000  0.0902   
-11.0000  0.1123   
-10.0000  0.1403   
-9.0000  0.1775   
-8.0000  0.2205   
-7.0000  0.2740   
-6.0000  0.3408   
-5.0000  0.4242   
-4.0000  0.5230   
-3.0000  0.6438   
-2.0000  0.7918   
-1.0000  0.9643   
0.0000  1.1675   
1.0000  1.4059   
2.0000  1.6778   
3.0000  1.9856   
4.0000  2.3270   
5.0000  2.7043   
6.0000  3.1103   
7.0000  3.5456   
8.0000  4.0057   
9.0000  4.4811   
10.0000  4.9676   
11.0000  5.4483   
12.0000  5.9164   
13.0000  6.3357   
14.0000  6.6886   
15.0000  6.9478   
16.0000  7.1131   
17.0000  7.1987   
18.0000  7.2344   
19.0000  7.2452   
20.0000  7.2475   
21.0000  7.2479   
22.0000  7.2479   
23.0000  7.2479   
24.0000  7.2479   
25.0000  7.2479   
26.0000  7.2479   
27.0000  7.2479   
28.0000  7.2479   
29.0000  7.2479   
30.0000  7.2479   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_169.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0227   
-17.0000  0.0289   
-16.0000  0.0362   
-15.0000  0.0454   
-14.0000  0.0568   
-13.0000  0.0716   
-12.0000  0.0900   
-11.0000  0.1117   
-10.0000  0.1407   
-9.0000  0.1766   
-8.0000  0.2211   
-7.0000  0.2751   
-6.0000  0.3420   
-5.0000  0.4240   
-4.0000  0.5234   
-3.0000  0.6464   
-2.0000  0.7905   
-1.0000  0.9641   
0.0000  1.1688   
1.0000  1.4053   
2.0000  1.6774   
3.0000  1.9822   
4.0000  2.3254   
5.0000  2.7023   
6.0000  3.1087   
7.0000  3.5429   
8.0000  3.9982   
9.0000  4.4706   
10.0000  4.9637   
11.0000  5.4539   
12.0000  5.9377   
13.0000  6.3831   
14.0000  6.7607   
15.0000  7.0477   
16.0000  7.2366   
17.0000  7.3393   
18.0000  7.3830   
19.0000  7.3972   
20.0000  7.4004   
21.0000  7.4008   
22.0000  7.4009   
23.0000  7.4009   
24.0000  7.4009   
25.0000  7.4009   
26.0000  7.4009   
27.0000  7.4009   
28.0000  7.4009   
29.0000  7.4009   
30.0000  7.4009   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_193.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0565   
-13.0000  0.0713   
-12.0000  0.0894   
-11.0000  0.1127   
-10.0000  0.1407   
-9.0000  0.1764   
-8.0000  0.2190   
-7.0000  0.2740   
-6.0000  0.3404   
-5.0000  0.4218   
-4.0000  0.5214   
-3.0000  0.6446   
-2.0000  0.7892   
-1.0000  0.9619   
0.0000  1.1641   
1.0000  1.4019   
2.0000  1.6727   
3.0000  1.9811   
4.0000  2.3213   
5.0000  2.6961   
6.0000  3.1008   
7.0000  3.5402   
8.0000  4.0003   
9.0000  4.4769   
10.0000  4.9715   
11.0000  5.4705   
12.0000  5.9598   
13.0000  6.4224   
14.0000  6.8297   
15.0000  7.1505   
16.0000  7.3715   
17.0000  7.5024   
18.0000  7.5635   
19.0000  7.5856   
20.0000  7.5913   
21.0000  7.5923   
22.0000  7.5925   
23.0000  7.5925   
24.0000  7.5925   
25.0000  7.5925   
26.0000  7.5925   
27.0000  7.5925   
28.0000  7.5925   
29.0000  7.5925   
30.0000  7.5925   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_200.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0289   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0571   
-13.0000  0.0715   
-12.0000  0.0893   
-11.0000  0.1121   
-10.0000  0.1408   
-9.0000  0.1760   
-8.0000  0.2197   
-7.0000  0.2733   
-6.0000  0.3413   
-5.0000  0.4229   
-4.0000  0.5236   
-3.0000  0.6441   
-2.0000  0.7900   
-1.0000  0.9631   
0.0000  1.1670   
1.0000  1.4030   
2.0000  1.6745   
3.0000  1.9808   
4.0000  2.3182   
5.0000  2.6967   
6.0000  3.1007   
7.0000  3.5361   
8.0000  3.9908   
9.0000  4.4706   
10.0000  4.9587   
11.0000  5.4620   
12.0000  5.9561   
13.0000  6.4249   
14.0000  6.8405   
15.0000  7.1730   
16.0000  7.4067   
17.0000  7.5449   
18.0000  7.6114   
19.0000  7.6360   
20.0000  7.6425   
21.0000  7.6437   
22.0000  7.6438   
23.0000  7.6439   
24.0000  7.6439   
25.0000  7.6439   
26.0000  7.6439   
27.0000  7.6439   
28.0000  7.6439   
29.0000  7.6439   
30.0000  7.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_212.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0361   
-15.0000  0.0455   
-14.0000  0.0565   
-13.0000  0.0711   
-12.0000  0.0897   
-11.0000  0.1133   
-10.0000  0.1412   
-9.0000  0.1761   
-8.0000  0.2191   
-7.0000  0.2742   
-6.0000  0.3414   
-5.0000  0.4235   
-4.0000  0.5216   
-3.0000  0.6468   
-2.0000  0.7910   
-1.0000  0.9641   
0.0000  1.1675   
1.0000  1.4044   
2.0000  1.6765   
3.0000  1.9826   
4.0000  2.3277   
5.0000  2.7016   
6.0000  3.1107   
7.0000  3.5439   
8.0000  4.0030   
9.0000  4.4860   
10.0000  4.9758   
11.0000  5.4766   
12.0000  5.9754   
13.0000  6.4483   
14.0000  6.8747   
15.0000  7.2178   
16.0000  7.4630   
17.0000  7.6146   
18.0000  7.6893   
19.0000  7.7179   
20.0000  7.7261   
21.0000  7.7277   
22.0000  7.7279   
23.0000  7.7279   
24.0000  7.7279   
25.0000  7.7279   
26.0000  7.7279   
27.0000  7.7279   
28.0000  7.7279   
29.0000  7.7279   
30.0000  7.7279   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_256.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0571   
-13.0000  0.0716   
-12.0000  0.0895   
-11.0000  0.1125   
-10.0000  0.1406   
-9.0000  0.1761   
-8.0000  0.2200   
-7.0000  0.2735   
-6.0000  0.3413   
-5.0000  0.4241   
-4.0000  0.5243   
-3.0000  0.6463   
-2.0000  0.7906   
-1.0000  0.9649   
0.0000  1.1691   
1.0000  1.4047   
2.0000  1.6773   
3.0000  1.9849   
4.0000  2.3261   
5.0000  2.7022   
6.0000  3.1129   
7.0000  3.5481   
8.0000  4.0081   
9.0000  4.4893   
10.0000  4.9893   
11.0000  5.4978   
12.0000  6.0075   
13.0000  6.5025   
14.0000  6.9618   
15.0000  7.3479   
16.0000  7.6418   
17.0000  7.8336   
18.0000  7.9380   
19.0000  7.9820   
20.0000  7.9963   
21.0000  7.9995   
22.0000  8.0000   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_268.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0231   
-17.0000  0.0289   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0571   
-13.0000  0.0706   
-12.0000  0.0892   
-11.0000  0.1117   
-10.0000  0.1406   
-9.0000  0.1763   
-8.0000  0.2195   
-7.0000  0.2747   
-6.0000  0.3418   
-5.0000  0.4241   
-4.0000  0.5232   
-3.0000  0.6441   
-2.0000  0.7912   
-1.0000  0.9620   
0.0000  1.1677   
1.0000  1.4043   
2.0000  1.6759   
3.0000  1.9828   
4.0000  2.3264   
5.0000  2.7016   
6.0000  3.1098   
7.0000  3.5475   
8.0000  4.0061   
9.0000  4.4885   
10.0000  4.9878   
11.0000  5.4967   
12.0000  6.0094   
13.0000  6.5107   
14.0000  6.9767   
15.0000  7.3742   
16.0000  7.6812   
17.0000  7.8837   
18.0000  7.9962   
19.0000  8.0453   
20.0000  8.0616   
21.0000  8.0655   
22.0000  8.0660   
23.0000  8.0661   
24.0000  8.0661   
25.0000  8.0661   
26.0000  8.0661   
27.0000  8.0661   
28.0000  8.0661   
29.0000  8.0661   
30.0000  8.0661   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_313.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0284   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0566   
-13.0000  0.0707   
-12.0000  0.0896   
-11.0000  0.1122   
-10.0000  0.1407   
-9.0000  0.1767   
-8.0000  0.2203   
-7.0000  0.2747   
-6.0000  0.3420   
-5.0000  0.4237   
-4.0000  0.5238   
-3.0000  0.6457   
-2.0000  0.7913   
-1.0000  0.9635   
0.0000  1.1688   
1.0000  1.4069   
2.0000  1.6787   
3.0000  1.9854   
4.0000  2.3286   
5.0000  2.7052   
6.0000  3.1180   
7.0000  3.5549   
8.0000  4.0194   
9.0000  4.5070   
10.0000  5.0114   
11.0000  5.5298   
12.0000  6.0478   
13.0000  6.5598   
14.0000  7.0420   
15.0000  7.4680   
16.0000  7.8076   
17.0000  8.0473   
18.0000  8.1886   
19.0000  8.2572   
20.0000  8.2819   
21.0000  8.2886   
22.0000  8.2899   
23.0000  8.2900   
24.0000  8.2900   
25.0000  8.2900   
26.0000  8.2900   
27.0000  8.2900   
28.0000  8.2900   
29.0000  8.2900   
30.0000  8.2900   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_360.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1410   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2746   
-6.0000  0.3422   
-5.0000  0.4233   
-4.0000  0.5241   
-3.0000  0.6446   
-2.0000  0.7910   
-1.0000  0.9633   
0.0000  1.1675   
1.0000  1.4038   
2.0000  1.6766   
3.0000  1.9835   
4.0000  2.3254   
5.0000  2.7040   
6.0000  3.1108   
7.0000  3.5495   
8.0000  4.0118   
9.0000  4.4988   
10.0000  5.0009   
11.0000  5.5180   
12.0000  6.0419   
13.0000  6.5654   
14.0000  7.0692   
15.0000  7.5236   
16.0000  7.9012   
17.0000  8.1798   
18.0000  8.3532   
19.0000  8.4430   
20.0000  8.4788   
21.0000  8.4893   
22.0000  8.4916   
23.0000  8.4918   
24.0000  8.4919   
25.0000  8.4919   
26.0000  8.4919   
27.0000  8.4919   
28.0000  8.4919   
29.0000  8.4919   
30.0000  8.4919   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_40.txt <==
-20.0000  0.0148   
-19.0000  0.0177   
-18.0000  0.0229   
-17.0000  0.0289   
-16.0000  0.0362   
-15.0000  0.0446   
-14.0000  0.0564   
-13.0000  0.0707   
-12.0000  0.0911   
-11.0000  0.1127   
-10.0000  0.1396   
-9.0000  0.1754   
-8.0000  0.2209   
-7.0000  0.2745   
-6.0000  0.3405   
-5.0000  0.4234   
-4.0000  0.5244   
-3.0000  0.6417   
-2.0000  0.7901   
-1.0000  0.9618   
0.0000  1.1676   
1.0000  1.4014   
2.0000  1.6732   
3.0000  1.9708   
4.0000  2.3005   
5.0000  2.6638   
6.0000  3.0514   
7.0000  3.4492   
8.0000  3.8509   
9.0000  4.2395   
10.0000  4.5876   
11.0000  4.8732   
12.0000  5.0856   
13.0000  5.2175   
14.0000  5.2844   
15.0000  5.3109   
16.0000  5.3200   
17.0000  5.3217   
18.0000  5.3219   
19.0000  5.3219   
20.0000  5.3219   
21.0000  5.3219   
22.0000  5.3219   
23.0000  5.3219   
24.0000  5.3219   
25.0000  5.3219   
26.0000  5.3219   
27.0000  5.3219   
28.0000  5.3219   
29.0000  5.3219   
30.0000  5.3219   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_409.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0290   
-16.0000  0.0358   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0713   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1406   
-9.0000  0.1761   
-8.0000  0.2204   
-7.0000  0.2748   
-6.0000  0.3422   
-5.0000  0.4233   
-4.0000  0.5234   
-3.0000  0.6445   
-2.0000  0.7911   
-1.0000  0.9645   
0.0000  1.1691   
1.0000  1.4039   
2.0000  1.6768   
3.0000  1.9855   
4.0000  2.3285   
5.0000  2.7062   
6.0000  3.1162   
7.0000  3.5537   
8.0000  4.0207   
9.0000  4.5073   
10.0000  5.0161   
11.0000  5.5359   
12.0000  6.0667   
13.0000  6.5978   
14.0000  7.1107   
15.0000  7.5860   
16.0000  7.9898   
17.0000  8.2962   
18.0000  8.4991   
19.0000  8.6091   
20.0000  8.6563   
21.0000  8.6719   
22.0000  8.6754   
23.0000  8.6759   
24.0000  8.6760   
25.0000  8.6760   
26.0000  8.6760   
27.0000  8.6760   
28.0000  8.6760   
29.0000  8.6760   
30.0000  8.6760   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_414.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0356   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0712   
-12.0000  0.0895   
-11.0000  0.1123   
-10.0000  0.1406   
-9.0000  0.1765   
-8.0000  0.2206   
-7.0000  0.2746   
-6.0000  0.3415   
-5.0000  0.4233   
-4.0000  0.5241   
-3.0000  0.6449   
-2.0000  0.7911   
-1.0000  0.9640   
0.0000  1.1672   
1.0000  1.4026   
2.0000  1.6745   
3.0000  1.9819   
4.0000  2.3230   
5.0000  2.7019   
6.0000  3.1102   
7.0000  3.5469   
8.0000  4.0109   
9.0000  4.4976   
10.0000  5.0041   
11.0000  5.5225   
12.0000  6.0527   
13.0000  6.5826   
14.0000  7.1000   
15.0000  7.5782   
16.0000  7.9878   
17.0000  8.3011   
18.0000  8.5083   
19.0000  8.6231   
20.0000  8.6730   
21.0000  8.6890   
22.0000  8.6928   
23.0000  8.6934   
24.0000  8.6935   
25.0000  8.6935   
26.0000  8.6935   
27.0000  8.6935   
28.0000  8.6935   
29.0000  8.6935   
30.0000  8.6935   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_432.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0226   
-17.0000  0.0286   
-16.0000  0.0363   
-15.0000  0.0456   
-14.0000  0.0572   
-13.0000  0.0715   
-12.0000  0.0896   
-11.0000  0.1126   
-10.0000  0.1413   
-9.0000  0.1762   
-8.0000  0.2203   
-7.0000  0.2747   
-6.0000  0.3418   
-5.0000  0.4241   
-4.0000  0.5246   
-3.0000  0.6458   
-2.0000  0.7908   
-1.0000  0.9629   
0.0000  1.1680   
1.0000  1.4047   
2.0000  1.6783   
3.0000  1.9853   
4.0000  2.3282   
5.0000  2.7048   
6.0000  3.1135   
7.0000  3.5526   
8.0000  4.0196   
9.0000  4.5066   
10.0000  5.0128   
11.0000  5.5335   
12.0000  6.0634   
13.0000  6.5949   
14.0000  7.1139   
15.0000  7.5975   
16.0000  8.0149   
17.0000  8.3379   
18.0000  8.5556   
19.0000  8.6771   
20.0000  8.7315   
21.0000  8.7497   
22.0000  8.7541   
23.0000  8.7548   
24.0000  8.7549   
25.0000  8.7549   
26.0000  8.7549   
27.0000  8.7549   
28.0000  8.7549   
29.0000  8.7549   
30.0000  8.7549   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_464.txt <==
-20.0000  0.0142   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0456   
-14.0000  0.0565   
-13.0000  0.0718   
-12.0000  0.0893   
-11.0000  0.1121   
-10.0000  0.1409   
-9.0000  0.1762   
-8.0000  0.2201   
-7.0000  0.2739   
-6.0000  0.3417   
-5.0000  0.4236   
-4.0000  0.5235   
-3.0000  0.6451   
-2.0000  0.7913   
-1.0000  0.9650   
0.0000  1.1683   
1.0000  1.4048   
2.0000  1.6768   
3.0000  1.9855   
4.0000  2.3272   
5.0000  2.7076   
6.0000  3.1163   
7.0000  3.5580   
8.0000  4.0228   
9.0000  4.5125   
10.0000  5.0209   
11.0000  5.5428   
12.0000  6.0765   
13.0000  6.6107   
14.0000  7.1331   
15.0000  7.6255   
16.0000  8.0575   
17.0000  8.3966   
18.0000  8.6314   
19.0000  8.7668   
20.0000  8.8291   
21.0000  8.8512   
22.0000  8.8569   
23.0000  8.8579   
24.0000  8.8580   
25.0000  8.8580   
26.0000  8.8580   
27.0000  8.8580   
28.0000  8.8580   
29.0000  8.8580   
30.0000  8.8580   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_48.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0281   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0562   
-13.0000  0.0719   
-12.0000  0.0902   
-11.0000  0.1126   
-10.0000  0.1397   
-9.0000  0.1750   
-8.0000  0.2202   
-7.0000  0.2744   
-6.0000  0.3422   
-5.0000  0.4230   
-4.0000  0.5244   
-3.0000  0.6415   
-2.0000  0.7874   
-1.0000  0.9638   
0.0000  1.1660   
1.0000  1.4018   
2.0000  1.6686   
3.0000  1.9723   
4.0000  2.3118   
5.0000  2.6699   
6.0000  3.0607   
7.0000  3.4652   
8.0000  3.8794   
9.0000  4.2869   
10.0000  4.6627   
11.0000  4.9925   
12.0000  5.2471   
13.0000  5.4198   
14.0000  5.5183   
15.0000  5.5644   
16.0000  5.5800   
17.0000  5.5843   
18.0000  5.5849   
19.0000  5.5850   
20.0000  5.5850   
21.0000  5.5850   
22.0000  5.5850   
23.0000  5.5850   
24.0000  5.5850   
25.0000  5.5850   
26.0000  5.5850   
27.0000  5.5850   
28.0000  5.5850   
29.0000  5.5850   
30.0000  5.5850   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_49.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0234   
-17.0000  0.0284   
-16.0000  0.0367   
-15.0000  0.0457   
-14.0000  0.0574   
-13.0000  0.0711   
-12.0000  0.0894   
-11.0000  0.1128   
-10.0000  0.1395   
-9.0000  0.1773   
-8.0000  0.2194   
-7.0000  0.2729   
-6.0000  0.3414   
-5.0000  0.4239   
-4.0000  0.5248   
-3.0000  0.6442   
-2.0000  0.7903   
-1.0000  0.9617   
0.0000  1.1694   
1.0000  1.4076   
2.0000  1.6774   
3.0000  1.9832   
4.0000  2.3232   
5.0000  2.6919   
6.0000  3.0861   
7.0000  3.4991   
8.0000  3.9120   
9.0000  4.3242   
10.0000  4.6985   
11.0000  5.0243   
12.0000  5.2787   
13.0000  5.4467   
14.0000  5.5479   
15.0000  5.5932   
16.0000  5.6098   
17.0000  5.6139   
18.0000  5.6146   
19.0000  5.6147   
20.0000  5.6147   
21.0000  5.6147   
22.0000  5.6147   
23.0000  5.6147   
24.0000  5.6147   
25.0000  5.6147   
26.0000  5.6147   
27.0000  5.6147   
28.0000  5.6147   
29.0000  5.6147   
30.0000  5.6147   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_494.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0717   
-12.0000  0.0900   
-11.0000  0.1125   
-10.0000  0.1411   
-9.0000  0.1762   
-8.0000  0.2204   
-7.0000  0.2745   
-6.0000  0.3409   
-5.0000  0.4229   
-4.0000  0.5236   
-3.0000  0.6450   
-2.0000  0.7898   
-1.0000  0.9631   
0.0000  1.1668   
1.0000  1.4055   
2.0000  1.6767   
3.0000  1.9849   
4.0000  2.3277   
5.0000  2.7054   
6.0000  3.1139   
7.0000  3.5555   
8.0000  4.0213   
9.0000  4.5091   
10.0000  5.0158   
11.0000  5.5381   
12.0000  6.0730   
13.0000  6.6102   
14.0000  7.1389   
15.0000  7.6418   
16.0000  8.0868   
17.0000  8.4431   
18.0000  8.6932   
19.0000  8.8422   
20.0000  8.9136   
21.0000  8.9399   
22.0000  8.9470   
23.0000  8.9482   
24.0000  8.9484   
25.0000  8.9484   
26.0000  8.9484   
27.0000  8.9484   
28.0000  8.9484   
29.0000  8.9484   
30.0000  8.9484   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_504.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0894   
-11.0000  0.1121   
-10.0000  0.1407   
-9.0000  0.1757   
-8.0000  0.2193   
-7.0000  0.2739   
-6.0000  0.3417   
-5.0000  0.4234   
-4.0000  0.5234   
-3.0000  0.6449   
-2.0000  0.7899   
-1.0000  0.9638   
0.0000  1.1683   
1.0000  1.4051   
2.0000  1.6756   
3.0000  1.9844   
4.0000  2.3265   
5.0000  2.7034   
6.0000  3.1120   
7.0000  3.5524   
8.0000  4.0155   
9.0000  4.5029   
10.0000  5.0104   
11.0000  5.5299   
12.0000  6.0641   
13.0000  6.6021   
14.0000  7.1333   
15.0000  7.6398   
16.0000  8.0896   
17.0000  8.4531   
18.0000  8.7107   
19.0000  8.8663   
20.0000  8.9402   
21.0000  8.9681   
22.0000  8.9758   
23.0000  8.9771   
24.0000  8.9773   
25.0000  8.9773   
26.0000  8.9773   
27.0000  8.9773   
28.0000  8.9773   
29.0000  8.9773   
30.0000  8.9773   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_52.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0220   
-17.0000  0.0285   
-16.0000  0.0353   
-15.0000  0.0453   
-14.0000  0.0563   
-13.0000  0.0708   
-12.0000  0.0891   
-11.0000  0.1110   
-10.0000  0.1394   
-9.0000  0.1763   
-8.0000  0.2169   
-7.0000  0.2723   
-6.0000  0.3368   
-5.0000  0.4210   
-4.0000  0.5177   
-3.0000  0.6411   
-2.0000  0.7852   
-1.0000  0.9566   
0.0000  1.1567   
1.0000  1.3907   
2.0000  1.6580   
3.0000  1.9595   
4.0000  2.2966   
5.0000  2.6577   
6.0000  3.0480   
7.0000  3.4591   
8.0000  3.8772   
9.0000  4.2949   
10.0000  4.6870   
11.0000  5.0320   
12.0000  5.3079   
13.0000  5.5010   
14.0000  5.6160   
15.0000  5.6728   
16.0000  5.6935   
17.0000  5.6993   
18.0000  5.7002   
19.0000  5.7004   
20.0000  5.7004   
21.0000  5.7004   
22.0000  5.7004   
23.0000  5.7004   
24.0000  5.7004   
25.0000  5.7004   
26.0000  5.7004   
27.0000  5.7004   
28.0000  5.7004   
29.0000  5.7004   
30.0000  5.7004   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_5698.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1123   
-10.0000  0.1406   
-9.0000  0.1760   
-8.0000  0.2199   
-7.0000  0.2743   
-6.0000  0.3412   
-5.0000  0.4238   
-4.0000  0.5237   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9639   
0.0000  1.1680   
1.0000  1.4051   
2.0000  1.6774   
3.0000  1.9851   
4.0000  2.3287   
5.0000  2.7069   
6.0000  3.1175   
7.0000  3.5577   
8.0000  4.0253   
9.0000  4.5169   
10.0000  5.0297   
11.0000  5.5610   
12.0000  6.1089   
13.0000  6.6709   
14.0000  7.2445   
15.0000  7.8280   
16.0000  8.4208   
17.0000  9.0181   
18.0000  9.6187   
19.0000  10.2148   
20.0000  10.7917   
21.0000  11.3201   
22.0000  11.7654   
23.0000  12.0960   
24.0000  12.3063   
25.0000  12.4156   
26.0000  12.4599   
27.0000  12.4731   
28.0000  12.4758   
29.0000  12.4762   
30.0000  12.4762   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_601.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0716   
-12.0000  0.0895   
-11.0000  0.1123   
-10.0000  0.1409   
-9.0000  0.1759   
-8.0000  0.2205   
-7.0000  0.2739   
-6.0000  0.3412   
-5.0000  0.4231   
-4.0000  0.5239   
-3.0000  0.6447   
-2.0000  0.7911   
-1.0000  0.9630   
0.0000  1.1680   
1.0000  1.4060   
2.0000  1.6778   
3.0000  1.9851   
4.0000  2.3292   
5.0000  2.7031   
6.0000  3.1144   
7.0000  3.5516   
8.0000  4.0161   
9.0000  4.5036   
10.0000  5.0095   
11.0000  5.5323   
12.0000  6.0680   
13.0000  6.6122   
14.0000  7.1550   
15.0000  7.6834   
16.0000  8.1666   
17.0000  8.5739   
18.0000  8.8774   
19.0000  9.0717   
20.0000  9.1736   
21.0000  9.2153   
22.0000  9.2282   
23.0000  9.2308   
24.0000  9.2312   
25.0000  9.2312   
26.0000  9.2312   
27.0000  9.2312   
28.0000  9.2312   
29.0000  9.2312   
30.0000  9.2312   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_64.txt <==
-20.0000  0.0147   
-19.0000  0.0176   
-18.0000  0.0226   
-17.0000  0.0292   
-16.0000  0.0359   
-15.0000  0.0445   
-14.0000  0.0570   
-13.0000  0.0719   
-12.0000  0.0906   
-11.0000  0.1145   
-10.0000  0.1412   
-9.0000  0.1757   
-8.0000  0.2186   
-7.0000  0.2745   
-6.0000  0.3419   
-5.0000  0.4242   
-4.0000  0.5253   
-3.0000  0.6464   
-2.0000  0.7901   
-1.0000  0.9647   
0.0000  1.1710   
1.0000  1.4023   
2.0000  1.6731   
3.0000  1.9760   
4.0000  2.3220   
5.0000  2.6910   
6.0000  3.0905   
7.0000  3.5069   
8.0000  3.9379   
9.0000  4.3748   
10.0000  4.7896   
11.0000  5.1722   
12.0000  5.4866   
13.0000  5.7221   
14.0000  5.8725   
15.0000  5.9519   
16.0000  5.9863   
17.0000  5.9974   
18.0000  5.9996   
19.0000  6.0000   
20.0000  6.0000   
21.0000  6.0000   
22.0000  6.0000   
23.0000  6.0000   
24.0000  6.0000   
25.0000  6.0000   
26.0000  6.0000   
27.0000  6.0000   
28.0000  6.0000   
29.0000  6.0000   
30.0000  6.0000   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_656.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0288   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1126   
-10.0000  0.1407   
-9.0000  0.1764   
-8.0000  0.2195   
-7.0000  0.2745   
-6.0000  0.3412   
-5.0000  0.4241   
-4.0000  0.5229   
-3.0000  0.6450   
-2.0000  0.7903   
-1.0000  0.9645   
0.0000  1.1685   
1.0000  1.4061   
2.0000  1.6784   
3.0000  1.9848   
4.0000  2.3272   
5.0000  2.7054   
6.0000  3.1152   
7.0000  3.5538   
8.0000  4.0196   
9.0000  4.5086   
10.0000  5.0174   
11.0000  5.5419   
12.0000  6.0792   
13.0000  6.6243   
14.0000  7.1706   
15.0000  7.7042   
16.0000  8.1992   
17.0000  8.6233   
18.0000  8.9490   
19.0000  9.1653   
20.0000  9.2841   
21.0000  9.3360   
22.0000  9.3530   
23.0000  9.3569   
24.0000  9.3575   
25.0000  9.3576   
26.0000  9.3576   
27.0000  9.3576   
28.0000  9.3576   
29.0000  9.3576   
30.0000  9.3576   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_668.txt <==
-20.0000  0.0144   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0569   
-13.0000  0.0716   
-12.0000  0.0898   
-11.0000  0.1126   
-10.0000  0.1410   
-9.0000  0.1763   
-8.0000  0.2201   
-7.0000  0.2745   
-6.0000  0.3415   
-5.0000  0.4231   
-4.0000  0.5228   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9640   
0.0000  1.1674   
1.0000  1.4044   
2.0000  1.6777   
3.0000  1.9851   
4.0000  2.3293   
5.0000  2.7059   
6.0000  3.1172   
7.0000  3.5556   
8.0000  4.0216   
9.0000  4.5114   
10.0000  5.0219   
11.0000  5.5467   
12.0000  6.0840   
13.0000  6.6317   
14.0000  7.1795   
15.0000  7.7121   
16.0000  8.2081   
17.0000  8.6359   
18.0000  8.9645   
19.0000  9.1850   
20.0000  9.3071   
21.0000  9.3611   
22.0000  9.3787   
23.0000  9.3830   
24.0000  9.3836   
25.0000  9.3837   
26.0000  9.3837   
27.0000  9.3837   
28.0000  9.3837   
29.0000  9.3837   
30.0000  9.3837   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_68.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0291   
-16.0000  0.0363   
-15.0000  0.0455   
-14.0000  0.0569   
-13.0000  0.0717   
-12.0000  0.0896   
-11.0000  0.1130   
-10.0000  0.1395   
-9.0000  0.1767   
-8.0000  0.2202   
-7.0000  0.2747   
-6.0000  0.3406   
-5.0000  0.4222   
-4.0000  0.5250   
-3.0000  0.6429   
-2.0000  0.7878   
-1.0000  0.9607   
0.0000  1.1634   
1.0000  1.3993   
2.0000  1.6649   
3.0000  1.9667   
4.0000  2.2994   
5.0000  2.6718   
6.0000  3.0592   
7.0000  3.4779   
8.0000  3.9148   
9.0000  4.3552   
10.0000  4.7822   
11.0000  5.1798   
12.0000  5.5179   
13.0000  5.7726   
14.0000  5.9406   
15.0000  6.0321   
16.0000  6.0705   
17.0000  6.0838   
18.0000  6.0869   
19.0000  6.0874   
20.0000  6.0875   
21.0000  6.0875   
22.0000  6.0875   
23.0000  6.0875   
24.0000  6.0875   
25.0000  6.0875   
26.0000  6.0875   
27.0000  6.0875   
28.0000  6.0875   
29.0000  6.0875   
30.0000  6.0875   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_688.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1126   
-10.0000  0.1414   
-9.0000  0.1755   
-8.0000  0.2197   
-7.0000  0.2743   
-6.0000  0.3415   
-5.0000  0.4232   
-4.0000  0.5246   
-3.0000  0.6446   
-2.0000  0.7908   
-1.0000  0.9630   
0.0000  1.1688   
1.0000  1.4060   
2.0000  1.6771   
3.0000  1.9856   
4.0000  2.3273   
5.0000  2.7067   
6.0000  3.1149   
7.0000  3.5554   
8.0000  4.0219   
9.0000  4.5114   
10.0000  5.0189   
11.0000  5.5446   
12.0000  6.0831   
13.0000  6.6308   
14.0000  7.1786   
15.0000  7.7147   
16.0000  8.2148   
17.0000  8.6485   
18.0000  8.9879   
19.0000  9.2155   
20.0000  9.3438   
21.0000  9.4013   
22.0000  9.4208   
23.0000  9.4254   
24.0000  9.4262   
25.0000  9.4263   
26.0000  9.4263   
27.0000  9.4263   
28.0000  9.4263   
29.0000  9.4263   
30.0000  9.4263   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_714.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0572   
-13.0000  0.0711   
-12.0000  0.0896   
-11.0000  0.1125   
-10.0000  0.1410   
-9.0000  0.1760   
-8.0000  0.2198   
-7.0000  0.2744   
-6.0000  0.3412   
-5.0000  0.4233   
-4.0000  0.5242   
-3.0000  0.6445   
-2.0000  0.7904   
-1.0000  0.9644   
0.0000  1.1678   
1.0000  1.4050   
2.0000  1.6770   
3.0000  1.9850   
4.0000  2.3297   
5.0000  2.7061   
6.0000  3.1162   
7.0000  3.5552   
8.0000  4.0229   
9.0000  4.5116   
10.0000  5.0218   
11.0000  5.5488   
12.0000  6.0875   
13.0000  6.6351   
14.0000  7.1862   
15.0000  7.7246   
16.0000  8.2290   
17.0000  8.6704   
18.0000  9.0175   
19.0000  9.2541   
20.0000  9.3897   
21.0000  9.4518   
22.0000  9.4734   
23.0000  9.4788   
24.0000  9.4797   
25.0000  9.4798   
26.0000  9.4798   
27.0000  9.4798   
28.0000  9.4798   
29.0000  9.4798   
30.0000  9.4798   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_736.txt <==
-20.0000  0.0144   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0451   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0895   
-11.0000  0.1125   
-10.0000  0.1406   
-9.0000  0.1766   
-8.0000  0.2206   
-7.0000  0.2748   
-6.0000  0.3413   
-5.0000  0.4238   
-4.0000  0.5237   
-3.0000  0.6451   
-2.0000  0.7908   
-1.0000  0.9639   
0.0000  1.1682   
1.0000  1.4044   
2.0000  1.6770   
3.0000  1.9851   
4.0000  2.3288   
5.0000  2.7060   
6.0000  3.1160   
7.0000  3.5558   
8.0000  4.0219   
9.0000  4.5115   
10.0000  5.0204   
11.0000  5.5472   
12.0000  6.0870   
13.0000  6.6357   
14.0000  7.1861   
15.0000  7.7273   
16.0000  8.2380   
17.0000  8.6844   
18.0000  9.0409   
19.0000  9.2857   
20.0000  9.4271   
21.0000  9.4933   
22.0000  9.5164   
23.0000  9.5224   
24.0000  9.5234   
25.0000  9.5236   
26.0000  9.5236   
27.0000  9.5236   
28.0000  9.5236   
29.0000  9.5236   
30.0000  9.5236   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_800.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0897   
-11.0000  0.1125   
-10.0000  0.1409   
-9.0000  0.1763   
-8.0000  0.2197   
-7.0000  0.2750   
-6.0000  0.3413   
-5.0000  0.4232   
-4.0000  0.5233   
-3.0000  0.6449   
-2.0000  0.7908   
-1.0000  0.9652   
0.0000  1.1673   
1.0000  1.4043   
2.0000  1.6773   
3.0000  1.9851   
4.0000  2.3284   
5.0000  2.7063   
6.0000  3.1169   
7.0000  3.5559   
8.0000  4.0215   
9.0000  4.5124   
10.0000  5.0219   
11.0000  5.5495   
12.0000  6.0897   
13.0000  6.6409   
14.0000  7.1964   
15.0000  7.7439   
16.0000  8.2641   
17.0000  8.7283   
18.0000  9.1029   
19.0000  9.3697   
20.0000  9.5290   
21.0000  9.6059   
22.0000  9.6345   
23.0000  9.6422   
24.0000  9.6437   
25.0000  9.6438   
26.0000  9.6439   
27.0000  9.6439   
28.0000  9.6439   
29.0000  9.6439   
30.0000  9.6439   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_88.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0289   
-16.0000  0.0360   
-15.0000  0.0455   
-14.0000  0.0568   
-13.0000  0.0711   
-12.0000  0.0904   
-11.0000  0.1129   
-10.0000  0.1400   
-9.0000  0.1760   
-8.0000  0.2199   
-7.0000  0.2730   
-6.0000  0.3417   
-5.0000  0.4240   
-4.0000  0.5233   
-3.0000  0.6468   
-2.0000  0.7914   
-1.0000  0.9643   
0.0000  1.1660   
1.0000  1.4014   
2.0000  1.6712   
3.0000  1.9791   
4.0000  2.3140   
5.0000  2.6836   
6.0000  3.0859   
7.0000  3.5096   
8.0000  3.9553   
9.0000  4.4085   
10.0000  4.8611   
11.0000  5.2952   
12.0000  5.6799   
13.0000  5.9968   
14.0000  6.2217   
15.0000  6.3569   
16.0000  6.4249   
17.0000  6.4507   
18.0000  6.4579   
19.0000  6.4592   
20.0000  6.4594   
21.0000  6.4594   
22.0000  6.4594   
23.0000  6.4594   
24.0000  6.4594   
25.0000  6.4594   
26.0000  6.4594   
27.0000  6.4594   
28.0000  6.4594   
29.0000  6.4594   
30.0000  6.4594   


==> OFC 2017/data/MIs/packings4/MI_Es_w4_92.txt <==
-20.0000  0.0141   
-19.0000  0.0178   
-18.0000  0.0230   
-17.0000  0.0286   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0560   
-13.0000  0.0717   
-12.0000  0.0890   
-11.0000  0.1130   
-10.0000  0.1398   
-9.0000  0.1765   
-8.0000  0.2205   
-7.0000  0.2737   
-6.0000  0.3410   
-5.0000  0.4212   
-4.0000  0.5248   
-3.0000  0.6446   
-2.0000  0.7918   
-1.0000  0.9644   
0.0000  1.1719   
1.0000  1.4025   
2.0000  1.6743   
3.0000  1.9815   
4.0000  2.3187   
5.0000  2.6918   
6.0000  3.0938   
7.0000  3.5190   
8.0000  3.9642   
9.0000  4.4184   
10.0000  4.8723   
11.0000  5.3143   
12.0000  5.7035   
13.0000  6.0258   
14.0000  6.2622   
15.0000  6.4079   
16.0000  6.4826   
17.0000  6.5127   
18.0000  6.5213   
19.0000  6.5233   
20.0000  6.5236   
21.0000  6.5236   
22.0000  6.5236   
23.0000  6.5236   
24.0000  6.5236   
25.0000  6.5236   
26.0000  6.5236   
27.0000  6.5236   
28.0000  6.5236   
29.0000  6.5236   
30.0000  6.5236   


==> data/AWGN_Capacity_EbN0_N_4_real_dims.txt <==
-1.5842  0.0100   
-1.5087  0.1100   
-1.4327  0.2100   
-1.3564  0.3100   
-1.2795  0.4100   
-1.2023  0.5100   
-1.1246  0.6100   
-1.0465  0.7100   
-0.9679  0.8100   
-0.8889  0.9100   
-0.8095  1.0100   
-0.7296  1.1100   
-0.6494  1.2100   
-0.5686  1.3100   
-0.4875  1.4100   
-0.4059  1.5100   
-0.3239  1.6100   
-0.2415  1.7100   
-0.1586  1.8100   
-0.0753  1.9100   
0.0084  2.0100   
0.0925  2.1100   
0.1771  2.2100   
0.2621  2.3100   
0.3475  2.4100   
0.4333  2.5100   
0.5195  2.6100   
0.6062  2.7100   
0.6933  2.8100   
0.7808  2.9100   
0.8687  3.0100   
0.9570  3.1100   
1.0457  3.2100   
1.1349  3.3100   
1.2244  3.4100   
1.3143  3.5100   
1.4047  3.6100   
1.4955  3.7100   
1.5866  3.8100   
1.6782  3.9100   
1.7701  4.0100   
1.8625  4.1100   
1.9552  4.2100   
2.0484  4.3100   
2.1419  4.4100   
2.2358  4.5100   
2.3301  4.6100   
2.4248  4.7100   
2.5199  4.8100   
2.6153  4.9100   
2.7111  5.0100   
2.8073  5.1100   
2.9039  5.2100   
3.0009  5.3100   
3.0982  5.4100   
3.1959  5.5100   
3.2939  5.6100   
3.3923  5.7100   
3.4911  5.8100   
3.5902  5.9100   
3.6897  6.0100   
3.7896  6.1100   
3.8898  6.2100   
3.9903  6.3100   
4.0912  6.4100   
4.1925  6.5100   
4.2941  6.6100   
4.3960  6.7100   
4.4982  6.8100   
4.6008  6.9100   
4.7038  7.0100   
4.8070  7.1100   
4.9106  7.2100   
5.0146  7.3100   
5.1188  7.4100   
5.2234  7.5100   
5.3283  7.6100   
5.4335  7.7100   
5.5390  7.8100   
5.6448  7.9100   
5.7509  8.0100   
5.8574  8.1100   
5.9641  8.2100   
6.0712  8.3100   
6.1785  8.4100   
6.2862  8.5100   
6.3941  8.6100   
6.5024  8.7100   
6.6109  8.8100   
6.7197  8.9100   
6.8288  9.0100   
6.9382  9.1100   
7.0479  9.2100   
7.1579  9.3100   
7.2681  9.4100   
7.3786  9.5100   
7.4894  9.6100   
7.6004  9.7100   
7.7117  9.8100   
7.8233  9.9100   
7.9351  10.0100   
8.0472  10.1100   
8.1596  10.2100   
8.2722  10.3100   
8.3850  10.4100   
8.4982  10.5100   
8.6115  10.6100   
8.7251  10.7100   
8.8390  10.8100   
8.9531  10.9100   
9.0674  11.0100   
9.1820  11.1100   
9.2968  11.2100   
9.4119  11.3100   
9.5271  11.4100   
9.6427  11.5100   
9.7584  11.6100   
9.8743  11.7100   
9.9905  11.8100   
10.1069  11.9100   
10.2236  12.0100   
10.3404  12.1100   
10.4575  12.2100   
10.5747  12.3100   
10.6922  12.4100   
10.8099  12.5100   
10.9278  12.6100   
11.0459  12.7100   
11.1642  12.8100   
11.2827  12.9100   
11.4014  13.0100   
11.5204  13.1100   
11.6395  13.2100   
11.7588  13.3100   
11.8782  13.4100   
11.9979  13.5100   
12.1178  13.6100   
12.2379  13.7100   
12.3581  13.8100   
12.4785  13.9100   
12.5991  14.0100   
12.7199  14.1100   
12.8409  14.2100   
12.9620  14.3100   
13.0833  14.4100   
13.2048  14.5100   
13.3265  14.6100   
13.4483  14.7100   
13.5703  14.8100   
13.6925  14.9100   


==> data/AWGN_Capacity_N_4_real_dims.txt <==
-20.0000  0.0144   
-19.7500  0.0152   
-19.5000  0.0161   
-19.2500  0.0171   
-19.0000  0.0181   
-18.7500  0.0192   
-18.5000  0.0203   
-18.2500  0.0215   
-18.0000  0.0228   
-17.7500  0.0241   
-17.5000  0.0255   
-17.2500  0.0270   
-17.0000  0.0286   
-16.7500  0.0303   
-16.5000  0.0321   
-16.2500  0.0340   
-16.0000  0.0360   
-15.7500  0.0381   
-15.5000  0.0404   
-15.2500  0.0428   
-15.0000  0.0453   
-14.7500  0.0479   
-14.5000  0.0507   
-14.2500  0.0537   
-14.0000  0.0569   
-13.7500  0.0602   
-13.5000  0.0637   
-13.2500  0.0675   
-13.0000  0.0714   
-12.7500  0.0756   
-12.5000  0.0800   
-12.2500  0.0847   
-12.0000  0.0896   
-11.7500  0.0948   
-11.5000  0.1004   
-11.2500  0.1062   
-11.0000  0.1124   
-10.7500  0.1189   
-10.5000  0.1258   
-10.2500  0.1331   
-10.0000  0.1408   
-9.7500  0.1489   
-9.5000  0.1575   
-9.2500  0.1666   
-9.0000  0.1761   
-8.7500  0.1862   
-8.5000  0.1969   
-8.2500  0.2082   
-8.0000  0.2200   
-7.7500  0.2326   
-7.5000  0.2458   
-7.2500  0.2597   
-7.0000  0.2744   
-6.7500  0.2899   
-6.5000  0.3061   
-6.2500  0.3233   
-6.0000  0.3414   
-5.7500  0.3604   
-5.5000  0.3804   
-5.2500  0.4014   
-5.0000  0.4236   
-4.7500  0.4468   
-4.5000  0.4712   
-4.2500  0.4969   
-4.0000  0.5238   
-3.7500  0.5520   
-3.5000  0.5817   
-3.2500  0.6127   
-3.0000  0.6452   
-2.7500  0.6793   
-2.5000  0.7149   
-2.2500  0.7522   
-2.0000  0.7912   
-1.7500  0.8319   
-1.5000  0.8744   
-1.2500  0.9188   
-1.0000  0.9650   
-0.7500  1.0132   
-0.5000  1.0634   
-0.2500  1.1156   
0.0000  1.1699   
0.2500  1.2264   
0.5000  1.2850   
0.7500  1.3458   
1.0000  1.4088   
1.2500  1.4741   
1.5000  1.5417   
1.7500  1.6116   
2.0000  1.6839   
2.2500  1.7585   
2.5000  1.8355   
2.7500  1.9148   
3.0000  1.9966   
3.2500  2.0807   
3.5000  2.1673   
3.7500  2.2562   
4.0000  2.3475   
4.2500  2.4411   
4.5000  2.5371   
4.7500  2.6354   
5.0000  2.7360   
5.2500  2.8389   
5.5000  2.9440   
5.7500  3.0513   
6.0000  3.1608   
6.2500  3.2724   
6.5000  3.3861   
6.7500  3.5019   
7.0000  3.6196   
7.2500  3.7393   
7.5000  3.8609   
7.7500  3.9843   
8.0000  4.1095   
8.2500  4.2365   
8.5000  4.3652   
8.7500  4.4955   
9.0000  4.6274   
9.2500  4.7609   
9.5000  4.8958   
9.7500  5.0322   
10.0000  5.1699   
10.2500  5.3090   
10.5000  5.4493   
10.7500  5.5909   
11.0000  5.7337   
11.2500  5.8776   
11.5000  6.0225   
11.7500  6.1685   
12.0000  6.3155   
12.2500  6.4635   
12.5000  6.6123   
12.7500  6.7621   
13.0000  6.9126   
13.2500  7.0640   
13.5000  7.2161   
13.7500  7.3689   
14.0000  7.5224   
14.2500  7.6766   
14.5000  7.8314   
14.7500  7.9868   
15.0000  8.1427   
15.2500  8.2992   
15.5000  8.4562   
15.7500  8.6137   
16.0000  8.7716   
16.2500  8.9300   
16.5000  9.0887   
16.7500  9.2479   
17.0000  9.4075   
17.2500  9.5674   
17.5000  9.7276   
17.7500  9.8881   
18.0000  10.0490   
18.2500  10.2101   
18.5000  10.3715   
18.7500  10.5332   
19.0000  10.6951   
19.2500  10.8572   
19.5000  11.0196   
19.7500  11.1821   
20.0000  11.3449   
20.2500  11.5078   
20.5000  11.6709   
20.7500  11.8342   
21.0000  11.9976   
21.2500  12.1611   
21.5000  12.3249   
21.7500  12.4887   
22.0000  12.6527   
22.2500  12.8168   
22.5000  12.9809   
22.7500  13.1452   
23.0000  13.3096   
23.2500  13.4741   
23.5000  13.6387   
23.7500  13.8034   
24.0000  13.9681   
24.2500  14.1330   
24.5000  14.2979   
24.7500  14.4628   
25.0000  14.6278   
25.2500  14.7929   
25.5000  14.9581   
25.7500  15.1232   
26.0000  15.2885   
26.2500  15.4538   
26.5000  15.6191   
26.7500  15.7845   
27.0000  15.9499   
27.2500  16.1154   
27.5000  16.2808   
27.7500  16.4464   
28.0000  16.6119   
28.2500  16.7775   
28.5000  16.9431   
28.7500  17.1088   
29.0000  17.2744   
29.2500  17.4401   
29.5000  17.6058   
29.7500  17.7716   
30.0000  17.9373   
30.2500  18.1031   
30.5000  18.2689   
30.7500  18.4347   
31.0000  18.6005   
31.2500  18.7664   
31.5000  18.9322   
31.7500  19.0981   
32.0000  19.2640   
32.2500  19.4299   
32.5000  19.5958   
32.7500  19.7617   
33.0000  19.9276   
33.2500  20.0936   
33.5000  20.2595   
33.7500  20.4254   
34.0000  20.5914   
34.2500  20.7574   
34.5000  20.9234   
34.7500  21.0893   
35.0000  21.2553   
35.2500  21.4213   
35.5000  21.5873   
35.7500  21.7533   
36.0000  21.9193   
36.2500  22.0853   
36.5000  22.2514   
36.7500  22.4174   
37.0000  22.5834   
37.2500  22.7495   
37.5000  22.9155   
37.7500  23.0815   
38.0000  23.2476   
38.2500  23.4136   
38.5000  23.5797   
38.7500  23.7457   
39.0000  23.9118   
39.2500  24.0778   
39.5000  24.2439   
39.7500  24.4099   
40.0000  24.5760   
40.2500  24.7421   
40.5000  24.9081   
40.7500  25.0742   
41.0000  25.2403   
41.2500  25.4063   
41.5000  25.5724   
41.7500  25.7385   
42.0000  25.9046   
42.2500  26.0706   
42.5000  26.2367   
42.7500  26.4028   
43.0000  26.5689   
43.2500  26.7350   
43.5000  26.9010   
43.7500  27.0671   
44.0000  27.2332   
44.2500  27.3993   
44.5000  27.5654   
44.7500  27.7314   
45.0000  27.8975   
45.2500  28.0636   
45.5000  28.2297   
45.7500  28.3958   
46.0000  28.5619   
46.2500  28.7280   
46.5000  28.8941   
46.7500  29.0601   
47.0000  29.2262   
47.2500  29.3923   
47.5000  29.5584   
47.7500  29.7245   
48.0000  29.8906   
48.2500  30.0567   
48.5000  30.2228   
48.7500  30.3889   
49.0000  30.5550   
49.2500  30.7211   
49.5000  30.8872   
49.7500  31.0532   
50.0000  31.2193   


==> data/BERout_GMI_16QAM_R_0_71.txt <==
0.651714 1.083167e-01
0.657748 1.050380e-01
0.664095 1.017229e-01
0.670195 9.769329e-02
0.676735 9.382315e-02
0.682804 9.005949e-02
0.688716 8.587847e-02
0.695042 8.092731e-02
0.701295 7.610741e-02
0.707886 7.039190e-02
0.713550 6.504213e-02
0.719841 5.822269e-02
0.725810 5.114491e-02
0.731665 4.325602e-02
0.738137 3.324907e-02
0.744372 1.892523e-02
0.749940 5.122454e-03
0.756151 2.638633e-04
0.762100 9.750000e-07


==> data/BERout_GMI_16QAM_R_0_81.txt <==
0.701300 9.067708e-02
0.707349 8.832079e-02
0.713558 8.629572e-02
0.719789 8.381404e-02
0.725597 8.151331e-02
0.731597 7.943056e-02
0.737605 7.701794e-02
0.744075 7.466937e-02
0.750319 7.194309e-02
0.755769 6.985764e-02
0.762326 6.705980e-02
0.767727 6.488117e-02
0.774076 6.189699e-02
0.779507 5.948823e-02
0.785767 5.656617e-02
0.791376 5.365278e-02
0.797535 5.037944e-02
0.802562 4.751389e-02
0.808559 4.363927e-02
0.814324 3.884954e-02
0.819720 3.475984e-02
0.824949 2.862519e-02
0.830278 1.873592e-02
0.836165 3.966821e-03
0.838996 5.280147e-04
0.841562 3.890923e-05


==> data/BERout_GMI_16QAM_R_0_86.txt <==
0.791285 6.739778e-02
0.797698 6.485426e-02
0.803127 6.276241e-02
0.808765 6.038815e-02
0.813717 5.848759e-02
0.820030 5.589778e-02
0.825177 5.364278e-02
0.830682 5.121389e-02
0.835790 4.856222e-02
0.841579 4.570519e-02
0.846445 4.292981e-02
0.851956 3.941722e-02
0.857482 3.550259e-02
0.862271 3.170000e-02
0.867287 2.624741e-02
0.872056 1.995056e-02
0.876802 9.479815e-03
0.881759 1.132369e-03
0.886275 1.140123e-05


==> data/BERout_GMI_16QAM_R_3_4.txt <==
0.670227 9.285021e-02
0.676261 9.052613e-02
0.682947 8.761276e-02
0.688795 8.512716e-02
0.695007 8.249856e-02
0.700646 7.987840e-02
0.707532 7.658519e-02
0.713852 7.337881e-02
0.719657 7.044095e-02
0.726051 6.687078e-02
0.731137 6.419218e-02
0.738075 5.970412e-02
0.744010 5.575226e-02
0.749982 5.143848e-02
0.756216 4.615885e-02
0.762479 3.964321e-02
0.768464 3.250617e-02
0.774066 2.354897e-02
0.779958 9.137243e-03
0.782824 2.269753e-03
0.785760 3.945731e-04
0.791487 2.451852e-06


==> data/BERout_GMI_16QAM_R_9_10.txt <==
0.846880 3.991135e-02
0.852273 3.806670e-02
0.856837 3.645319e-02
0.862285 3.452623e-02
0.867351 3.265741e-02
0.872145 3.080676e-02
0.876573 2.911351e-02
0.881661 2.712706e-02
0.886337 2.530487e-02
0.890855 2.325652e-02
0.895245 2.139249e-02
0.899358 1.942215e-02
0.904124 1.707322e-02
0.907959 1.506036e-02
0.911985 1.276663e-02
0.916150 9.515604e-03
0.920037 3.426440e-03
0.923937 1.538768e-04
0.924595 6.707808e-05
0.925359 2.764475e-05
0.926099 1.049551e-05


==> data/BERout_GMI_4QAM_R_0_71.txt <==
0.674610 9.201505e-02
0.682489 8.698310e-02
0.690340 8.166088e-02
0.698159 7.577245e-02
0.705942 6.938356e-02
0.713685 6.230741e-02
0.721383 5.428426e-02
0.729033 4.537870e-02
0.736630 3.457245e-02
0.744170 2.087523e-02
0.751649 4.634491e-03
0.759142 8.902314e-05
0.766466 2.962963e-07


==> data/BERout_GMI_4QAM_R_0_81.txt <==
0.759292 6.654900e-02
0.766535 6.352701e-02
0.773636 6.043113e-02
0.780680 5.747010e-02
0.788222 5.364159e-02
0.795636 4.987731e-02
0.801971 4.619367e-02
0.809020 4.199653e-02
0.815358 3.738503e-02
0.822510 3.044927e-02
0.828722 2.114159e-02
0.835154 5.643711e-03
0.838068 1.363878e-03
0.841584 8.699467e-05
0.847755 5.362654e-07


==> data/BERout_GMI_4QAM_R_0_86.txt <==
0.794762 6.432593e-02
0.801786 6.178333e-02
0.808959 5.904426e-02
0.816164 5.637741e-02
0.822105 5.357685e-02
0.828925 5.077685e-02
0.835433 4.769796e-02
0.841662 4.446074e-02
0.847628 4.115537e-02
0.853708 3.752370e-02
0.859691 3.282426e-02
0.865371 2.768759e-02
0.871533 2.013093e-02
0.877050 9.228148e-03
0.881992 1.070225e-03
0.887766 4.030118e-06
0.892955 1.046296e-08


==> data/BERout_GMI_4QAM_R_3_4.txt <==
0.721113 6.725432e-02
0.729898 6.259218e-02
0.736733 5.838004e-02
0.744286 5.355720e-02
0.751429 4.844218e-02
0.759398 4.162778e-02
0.766083 3.422675e-02
0.774316 2.341667e-02
0.780950 8.769342e-03
0.784710 2.372634e-03
0.788061 2.802987e-04
0.791562 2.063976e-05
0.792971 3.941564e-06


==> data/BERout_GMI_4QAM_R_9_10.txt <==
0.859689 3.477006e-02
0.865655 3.263426e-02
0.871240 3.061608e-02
0.877167 2.837449e-02
0.882243 2.637534e-02
0.887672 2.424091e-02
0.892864 2.214300e-02
0.897969 1.975549e-02
0.903155 1.740038e-02
0.907559 1.512757e-02
0.911871 1.253755e-02
0.917173 8.288752e-03
0.921481 1.602516e-03
0.925461 3.635752e-05
0.927082 4.535683e-06


==> data/BERout_GMI_64QAM_R_0_71.txt <==
0.706528 7.425394e-02
0.711249 6.910694e-02
0.716726 6.390579e-02
0.721716 5.782153e-02
0.726073 5.260278e-02
0.731631 4.429144e-02
0.736432 3.569398e-02
0.741501 2.497361e-02
0.746426 1.059352e-02
0.751068 1.501881e-03
0.755980 5.422006e-05


==> data/BERout_GMI_64QAM_R_0_81.txt <==
0.731390 8.164236e-02
0.736253 7.987539e-02
0.741351 7.770795e-02
0.745858 7.603202e-02
0.751105 7.386130e-02
0.756312 7.152431e-02
0.760641 6.996219e-02
0.765787 6.763657e-02
0.770231 6.543673e-02
0.775826 6.326582e-02
0.779972 6.122415e-02
0.784835 5.875270e-02
0.790107 5.613021e-02
0.794390 5.363407e-02
0.799253 5.092400e-02
0.803908 4.811169e-02
0.808721 4.479090e-02
0.813224 4.163233e-02
0.817831 3.767670e-02
0.822724 3.255652e-02
0.827192 2.586844e-02
0.831872 1.345525e-02
0.836437 1.905864e-03
0.840824 3.299129e-05


==> data/BERout_GMI_64QAM_R_0_86.txt <==
0.780004 7.310444e-02
0.785152 7.119370e-02
0.789887 6.948500e-02
0.794464 6.771278e-02
0.799022 6.561630e-02
0.803790 6.397259e-02
0.808994 6.194648e-02
0.813201 6.011148e-02
0.817858 5.827222e-02
0.822783 5.584204e-02
0.827138 5.395241e-02
0.831674 5.184944e-02
0.836500 4.950407e-02
0.840592 4.723704e-02
0.845263 4.458944e-02
0.849791 4.195759e-02
0.853934 3.898037e-02
0.858539 3.567278e-02
0.862704 3.223593e-02
0.866916 2.787148e-02
0.871184 2.193648e-02
0.875371 1.376815e-02
0.879468 2.884074e-03
0.883654 1.238713e-04
0.887587 8.975926e-07


==> data/BERout_GMI_64QAM_R_3_4.txt <==
0.655693 1.017327e-01
0.661493 9.941420e-02
0.666322 9.743477e-02
0.671670 9.490453e-02
0.676156 9.306934e-02
0.681484 9.090535e-02
0.686109 8.874362e-02
0.691095 8.662654e-02
0.696335 8.430062e-02
0.701261 8.187819e-02
0.706288 7.952181e-02
0.711448 7.691770e-02
0.716697 7.431276e-02
0.721300 7.178580e-02
0.726705 6.892202e-02
0.731230 6.645658e-02
0.736030 6.338292e-02
0.741494 5.971502e-02
0.745828 5.657222e-02
0.751494 5.186132e-02
0.755586 4.834897e-02
0.760807 4.311790e-02
0.765627 3.758333e-02
0.770823 2.961687e-02
0.774992 2.043066e-02
0.779843 5.489506e-03
0.785044 2.693944e-04
0.789731 1.941564e-06


==> data/BERout_GMI_64QAM_R_9_10.txt <==
0.849922 3.985682e-02
0.853872 3.827761e-02
0.858559 3.657802e-02
0.862998 3.507219e-02
0.867070 3.347034e-02
0.871190 3.197479e-02
0.875334 3.023731e-02
0.879321 2.872977e-02
0.883658 2.687723e-02
0.887584 2.525772e-02
0.891456 2.363820e-02
0.895582 2.164489e-02
0.899218 1.990672e-02
0.903157 1.790381e-02
0.906880 1.596091e-02
0.910430 1.386986e-02
0.913939 1.130058e-02
0.917448 7.616941e-03
0.920967 1.829390e-03
0.922555 5.226968e-04
0.924225 5.722417e-05
0.924889 3.842106e-05
0.925561 1.543699e-05
0.925902 6.317200e-06
0.926218 4.718259e-06


==> data/MIs/packings4/MI_Es_120cell4_600.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0566   
-13.0000  0.0714   
-12.0000  0.0898   
-11.0000  0.1126   
-10.0000  0.1408   
-9.0000  0.1763   
-8.0000  0.2201   
-7.0000  0.2748   
-6.0000  0.3405   
-5.0000  0.4229   
-4.0000  0.5226   
-3.0000  0.6447   
-2.0000  0.7903   
-1.0000  0.9635   
0.0000  1.1670   
1.0000  1.4019   
2.0000  1.6711   
3.0000  1.9740   
4.0000  2.3093   
5.0000  2.6727   
6.0000  3.0636   
7.0000  3.4773   
8.0000  3.9066   
9.0000  4.3516   
10.0000  4.8068   
11.0000  5.2713   
12.0000  5.7366   
13.0000  6.2028   
14.0000  6.6613   
15.0000  7.1046   
16.0000  7.5245   
17.0000  7.9147   
18.0000  8.2611   
19.0000  8.5583   
20.0000  8.7988   
21.0000  8.9782   
22.0000  9.1002   
23.0000  9.1722   
24.0000  9.2085   
25.0000  9.2231   
26.0000  9.2276   
27.0000  9.2287   
28.0000  9.2288   
29.0000  9.2288   
30.0000  9.2288   


==> data/MIs/packings4/MI_Es_24cell4_24.txt <==
-20.0000  0.0150   
-19.0000  0.0181   
-18.0000  0.0223   
-17.0000  0.0280   
-16.0000  0.0363   
-15.0000  0.0450   
-14.0000  0.0578   
-13.0000  0.0717   
-12.0000  0.0883   
-11.0000  0.1125   
-10.0000  0.1395   
-9.0000  0.1783   
-8.0000  0.2211   
-7.0000  0.2735   
-6.0000  0.3413   
-5.0000  0.4286   
-4.0000  0.5209   
-3.0000  0.6467   
-2.0000  0.7910   
-1.0000  0.9604   
0.0000  1.1665   
1.0000  1.3991   
2.0000  1.6635   
3.0000  1.9725   
4.0000  2.2976   
5.0000  2.6595   
6.0000  3.0199   
7.0000  3.3765   
8.0000  3.7215   
9.0000  4.0191   
10.0000  4.2486   
11.0000  4.4178   
12.0000  4.5131   
13.0000  4.5599   
14.0000  4.5784   
15.0000  4.5839   
16.0000  4.5848   
17.0000  4.5850   
18.0000  4.5850   
19.0000  4.5850   
20.0000  4.5850   
21.0000  4.5850   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> data/MIs/packings4/MI_Es_48cell4_48.txt <==
-20.0000  0.0148   
-19.0000  0.0182   
-18.0000  0.0236   
-17.0000  0.0277   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0564   
-13.0000  0.0718   
-12.0000  0.0909   
-11.0000  0.1134   
-10.0000  0.1403   
-9.0000  0.1760   
-8.0000  0.2196   
-7.0000  0.2768   
-6.0000  0.3417   
-5.0000  0.4221   
-4.0000  0.5224   
-3.0000  0.6423   
-2.0000  0.7903   
-1.0000  0.9627   
0.0000  1.1698   
1.0000  1.3997   
2.0000  1.6715   
3.0000  1.9759   
4.0000  2.3071   
5.0000  2.6696   
6.0000  3.0593   
7.0000  3.4639   
8.0000  3.8727   
9.0000  4.2781   
10.0000  4.6494   
11.0000  4.9725   
12.0000  5.2235   
13.0000  5.3976   
14.0000  5.5037   
15.0000  5.5561   
16.0000  5.5764   
17.0000  5.5833   
18.0000  5.5848   
19.0000  5.5849   
20.0000  5.5850   
21.0000  5.5850   
22.0000  5.5850   
23.0000  5.5850   
24.0000  5.5850   
25.0000  5.5850   
26.0000  5.5850   
27.0000  5.5850   
28.0000  5.5850   
29.0000  5.5850   
30.0000  5.5850   


==> data/MIs/packings4/MI_Es_600cell4_120.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0225   
-17.0000  0.0288   
-16.0000  0.0361   
-15.0000  0.0447   
-14.0000  0.0572   
-13.0000  0.0717   
-12.0000  0.0901   
-11.0000  0.1120   
-10.0000  0.1412   
-9.0000  0.1760   
-8.0000  0.2201   
-7.0000  0.2730   
-6.0000  0.3419   
-5.0000  0.4225   
-4.0000  0.5228   
-3.0000  0.6464   
-2.0000  0.7876   
-1.0000  0.9641   
0.0000  1.1668   
1.0000  1.4004   
2.0000  1.6698   
3.0000  1.9751   
4.0000  2.3069   
5.0000  2.6734   
6.0000  3.0674   
7.0000  3.4782   
8.0000  3.9068   
9.0000  4.3485   
10.0000  4.8001   
11.0000  5.2513   
12.0000  5.6820   
13.0000  6.0729   
14.0000  6.3949   
15.0000  6.6350   
16.0000  6.7843   
17.0000  6.8628   
18.0000  6.8944   
19.0000  6.9044   
20.0000  6.9065   
21.0000  6.9069   
22.0000  6.9069   
23.0000  6.9069   
24.0000  6.9069   
25.0000  6.9069   
26.0000  6.9069   
27.0000  6.9069   
28.0000  6.9069   
29.0000  6.9069   
30.0000  6.9069   


==> data/MIs/packings4/MI_Es_BPSK4_2.txt <==
-20.0000  0.0152   
-19.0000  0.0155   
-18.0000  0.0238   
-17.0000  0.0299   
-16.0000  0.0384   
-15.0000  0.0478   
-14.0000  0.0578   
-13.0000  0.0676   
-12.0000  0.0867   
-11.0000  0.1071   
-10.0000  0.1305   
-9.0000  0.1579   
-8.0000  0.2053   
-7.0000  0.2378   
-6.0000  0.2907   
-5.0000  0.3547   
-4.0000  0.4182   
-3.0000  0.5013   
-2.0000  0.5549   
-1.0000  0.6467   
0.0000  0.7206   
1.0000  0.7941   
2.0000  0.8515   
3.0000  0.9139   
4.0000  0.9513   
5.0000  0.9760   
6.0000  0.9898   
7.0000  0.9979   
8.0000  0.9988   
9.0000  0.9999   
10.0000  1.0000   
11.0000  1.0000   
12.0000  1.0000   
13.0000  1.0000   
14.0000  1.0000   
15.0000  1.0000   
16.0000  1.0000   
17.0000  1.0000   
18.0000  1.0000   
19.0000  1.0000   
20.0000  1.0000   
21.0000  1.0000   
22.0000  1.0000   
23.0000  1.0000   
24.0000  1.0000   
25.0000  1.0000   
26.0000  1.0000   
27.0000  1.0000   
28.0000  1.0000   
29.0000  1.0000   
30.0000  1.0000   


==> data/MIs/packings4/MI_Es_PPM4_4.txt <==
-20.0000  0.0116   
-19.0000  0.0146   
-18.0000  0.0205   
-17.0000  0.0219   
-16.0000  0.0272   
-15.0000  0.0321   
-14.0000  0.0427   
-13.0000  0.0558   
-12.0000  0.0690   
-11.0000  0.0853   
-10.0000  0.1103   
-9.0000  0.1326   
-8.0000  0.1499   
-7.0000  0.2040   
-6.0000  0.2523   
-5.0000  0.3100   
-4.0000  0.3958   
-3.0000  0.4796   
-2.0000  0.5745   
-1.0000  0.7029   
0.0000  0.8422   
1.0000  1.0003   
2.0000  1.1543   
3.0000  1.3220   
4.0000  1.4864   
5.0000  1.6370   
6.0000  1.7742   
7.0000  1.8674   
8.0000  1.9317   
9.0000  1.9738   
10.0000  1.9909   
11.0000  1.9978   
12.0000  1.9997   
13.0000  2.0000   
14.0000  2.0000   
15.0000  2.0000   
16.0000  2.0000   
17.0000  2.0000   
18.0000  2.0000   
19.0000  2.0000   
20.0000  2.0000   
21.0000  2.0000   
22.0000  2.0000   
23.0000  2.0000   
24.0000  2.0000   
25.0000  2.0000   
26.0000  2.0000   
27.0000  2.0000   
28.0000  2.0000   
29.0000  2.0000   
30.0000  2.0000   


==> data/MIs/packings4/MI_Es_QAM4_256.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0456   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1405   
-9.0000  0.1766   
-8.0000  0.2203   
-7.0000  0.2741   
-6.0000  0.3415   
-5.0000  0.4229   
-4.0000  0.5232   
-3.0000  0.6446   
-2.0000  0.7907   
-1.0000  0.9634   
0.0000  1.1658   
1.0000  1.4019   
2.0000  1.6716   
3.0000  1.9763   
4.0000  2.3123   
5.0000  2.6825   
6.0000  3.0781   
7.0000  3.4979   
8.0000  3.9423   
9.0000  4.4019   
10.0000  4.8781   
11.0000  5.3638   
12.0000  5.8503   
13.0000  6.3231   
14.0000  6.7667   
15.0000  7.1542   
16.0000  7.4715   
17.0000  7.7038   
18.0000  7.8554   
19.0000  7.9409   
20.0000  7.9806   
21.0000  7.9951   
22.0000  7.9991   
23.0000  7.9999   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> data/MIs/packings4/MI_Es_QAM4_4096.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1763   
-8.0000  0.2199   
-7.0000  0.2744   
-6.0000  0.3413   
-5.0000  0.4232   
-4.0000  0.5234   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9634   
0.0000  1.1674   
1.0000  1.4038   
2.0000  1.6750   
3.0000  1.9800   
4.0000  2.3209   
5.0000  2.6932   
6.0000  3.0954   
7.0000  3.5259   
8.0000  3.9804   
9.0000  4.4571   
10.0000  4.9522   
11.0000  5.4643   
12.0000  5.9919   
13.0000  6.5313   
14.0000  7.0824   
15.0000  7.6436   
16.0000  8.2116   
17.0000  8.7844   
18.0000  9.3573   
19.0000  9.9169   
20.0000  10.4449   
21.0000  10.9154   
22.0000  11.3061   
23.0000  11.6005   
24.0000  11.7985   
25.0000  11.9137   
26.0000  11.9699   
27.0000  11.9919   
28.0000  11.9984   
29.0000  11.9998   
30.0000  12.0000   


==> data/MIs/packings4/MI_Es_SO-PM-QPSK4_16.txt <==
-20.0000  0.0154   
-19.0000  0.0175   
-18.0000  0.0229   
-17.0000  0.0285   
-16.0000  0.0352   
-15.0000  0.0448   
-14.0000  0.0570   
-13.0000  0.0718   
-12.0000  0.0900   
-11.0000  0.1132   
-10.0000  0.1362   
-9.0000  0.1758   
-8.0000  0.2196   
-7.0000  0.2714   
-6.0000  0.3448   
-5.0000  0.4222   
-4.0000  0.5224   
-3.0000  0.6461   
-2.0000  0.7846   
-1.0000  0.9555   
0.0000  1.1520   
1.0000  1.3804   
2.0000  1.6382   
3.0000  1.9139   
4.0000  2.2065   
5.0000  2.5163   
6.0000  2.8214   
7.0000  3.1224   
8.0000  3.3911   
9.0000  3.6139   
10.0000  3.7833   
11.0000  3.8987   
12.0000  3.9599   
13.0000  3.9872   
14.0000  3.9973   
15.0000  3.9997   
16.0000  3.9999   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> data/MIs/packings4/MI_Es_SP-QAM4_128.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0288   
-16.0000  0.0365   
-15.0000  0.0453   
-14.0000  0.0571   
-13.0000  0.0710   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1418   
-9.0000  0.1765   
-8.0000  0.2209   
-7.0000  0.2739   
-6.0000  0.3400   
-5.0000  0.4238   
-4.0000  0.5242   
-3.0000  0.6451   
-2.0000  0.7896   
-1.0000  0.9627   
0.0000  1.1675   
1.0000  1.4031   
2.0000  1.6720   
3.0000  1.9759   
4.0000  2.3128   
5.0000  2.6829   
6.0000  3.0765   
7.0000  3.5002   
8.0000  3.9412   
9.0000  4.3980   
10.0000  4.8643   
11.0000  5.3338   
12.0000  5.7773   
13.0000  6.1793   
14.0000  6.5056   
15.0000  6.7411   
16.0000  6.8876   
17.0000  6.9611   
18.0000  6.9898   
19.0000  6.9981   
20.0000  6.9998   
21.0000  7.0000   
22.0000  7.0000   
23.0000  7.0000   
24.0000  7.0000   
25.0000  7.0000   
26.0000  7.0000   
27.0000  7.0000   
28.0000  7.0000   
29.0000  7.0000   
30.0000  7.0000   


==> data/MIs/packings4/MI_Es_SP-QAM4_2048.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0359   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0895   
-11.0000  0.1124   
-10.0000  0.1407   
-9.0000  0.1762   
-8.0000  0.2202   
-7.0000  0.2741   
-6.0000  0.3411   
-5.0000  0.4234   
-4.0000  0.5236   
-3.0000  0.6448   
-2.0000  0.7901   
-1.0000  0.9628   
0.0000  1.1673   
1.0000  1.4034   
2.0000  1.6737   
3.0000  1.9799   
4.0000  2.3203   
5.0000  2.6927   
6.0000  3.0959   
7.0000  3.5258   
8.0000  3.9803   
9.0000  4.4567   
10.0000  4.9518   
11.0000  5.4644   
12.0000  5.9911   
13.0000  6.5317   
14.0000  7.0824   
15.0000  7.6425   
16.0000  8.2088   
17.0000  8.7753   
18.0000  9.3269   
19.0000  9.8363   
20.0000  10.2720   
21.0000  10.6020   
22.0000  10.8168   
23.0000  10.9320   
24.0000  10.9807   
25.0000  10.9962   
26.0000  10.9995   
27.0000  11.0000   
28.0000  11.0000   
29.0000  11.0000   
30.0000  11.0000   


==> data/MIs/packings4/MI_Es_SP-QAM4_32.txt <==
-20.0000  0.0144   
-19.0000  0.0176   
-18.0000  0.0221   
-17.0000  0.0287   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0562   
-13.0000  0.0720   
-12.0000  0.0897   
-11.0000  0.1105   
-10.0000  0.1407   
-9.0000  0.1739   
-8.0000  0.2193   
-7.0000  0.2744   
-6.0000  0.3404   
-5.0000  0.4185   
-4.0000  0.5217   
-3.0000  0.6397   
-2.0000  0.7778   
-1.0000  0.9511   
0.0000  1.1500   
1.0000  1.3744   
2.0000  1.6387   
3.0000  1.9377   
4.0000  2.2577   
5.0000  2.6121   
6.0000  2.9801   
7.0000  3.3622   
8.0000  3.7405   
9.0000  4.0894   
10.0000  4.3979   
11.0000  4.6480   
12.0000  4.8202   
13.0000  4.9233   
14.0000  4.9733   
15.0000  4.9932   
16.0000  4.9989   
17.0000  4.9999   
18.0000  5.0000   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> data/MIs/packings4/MI_Es_SP-QAM4_512.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0451   
-14.0000  0.0568   
-13.0000  0.0710   
-12.0000  0.0897   
-11.0000  0.1127   
-10.0000  0.1406   
-9.0000  0.1764   
-8.0000  0.2206   
-7.0000  0.2739   
-6.0000  0.3412   
-5.0000  0.4228   
-4.0000  0.5237   
-3.0000  0.6445   
-2.0000  0.7896   
-1.0000  0.9626   
0.0000  1.1661   
1.0000  1.4027   
2.0000  1.6720   
3.0000  1.9778   
4.0000  2.3180   
5.0000  2.6881   
6.0000  3.0903   
7.0000  3.5191   
8.0000  3.9731   
9.0000  4.4465   
10.0000  4.9391   
11.0000  5.4479   
12.0000  5.9678   
13.0000  6.4947   
14.0000  7.0194   
15.0000  7.5231   
16.0000  7.9854   
17.0000  8.3713   
18.0000  8.6591   
19.0000  8.8453   
20.0000  8.9432   
21.0000  8.9840   
22.0000  8.9968   
23.0000  8.9996   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> data/MIs/packings4/MI_Es_SP-cross4_512.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0363   
-15.0000  0.0454   
-14.0000  0.0568   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1402   
-9.0000  0.1761   
-8.0000  0.2204   
-7.0000  0.2749   
-6.0000  0.3412   
-5.0000  0.4236   
-4.0000  0.5242   
-3.0000  0.6452   
-2.0000  0.7911   
-1.0000  0.9627   
0.0000  1.1679   
1.0000  1.4045   
2.0000  1.6746   
3.0000  1.9812   
4.0000  2.3214   
5.0000  2.6966   
6.0000  3.1013   
7.0000  3.5324   
8.0000  3.9900   
9.0000  4.4698   
10.0000  4.9663   
11.0000  5.4815   
12.0000  6.0044   
13.0000  6.5366   
14.0000  7.0677   
15.0000  7.5759   
16.0000  8.0351   
17.0000  8.4152   
18.0000  8.6924   
19.0000  8.8651   
20.0000  8.9528   
21.0000  8.9876   
22.0000  8.9977   
23.0000  8.9997   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> data/MIs/packings4/MI_Es_a4_1024.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0710   
-12.0000  0.0898   
-11.0000  0.1119   
-10.0000  0.1411   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2745   
-6.0000  0.3416   
-5.0000  0.4234   
-4.0000  0.5233   
-3.0000  0.6454   
-2.0000  0.7913   
-1.0000  0.9634   
0.0000  1.1678   
1.0000  1.4049   
2.0000  1.6763   
3.0000  1.9853   
4.0000  2.3286   
5.0000  2.7061   
6.0000  3.1153   
7.0000  3.5555   
8.0000  4.0209   
9.0000  4.5119   
10.0000  5.0222   
11.0000  5.5505   
12.0000  6.0918   
13.0000  6.6452   
14.0000  7.2057   
15.0000  7.7654   
16.0000  8.3110   
17.0000  8.8178   
18.0000  9.2510   
19.0000  9.5858   
20.0000  9.8052   
21.0000  9.9263   
22.0000  9.9786   
23.0000  9.9955   
24.0000  9.9994   
25.0000  10.0000   
26.0000  10.0000   
27.0000  10.0000   
28.0000  10.0000   
29.0000  10.0000   
30.0000  10.0000   


==> data/MIs/packings4/MI_Es_a4_2048.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0570   
-13.0000  0.0714   
-12.0000  0.0894   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1760   
-8.0000  0.2205   
-7.0000  0.2745   
-6.0000  0.3411   
-5.0000  0.4234   
-4.0000  0.5234   
-3.0000  0.6450   
-2.0000  0.7909   
-1.0000  0.9636   
0.0000  1.1670   
1.0000  1.4053   
2.0000  1.6780   
3.0000  1.9851   
4.0000  2.3282   
5.0000  2.7066   
6.0000  3.1172   
7.0000  3.5565   
8.0000  4.0243   
9.0000  4.5154   
10.0000  5.0275   
11.0000  5.5571   
12.0000  6.1036   
13.0000  6.6632   
14.0000  7.2330   
15.0000  7.8095   
16.0000  8.3897   
17.0000  8.9621   
18.0000  9.5105   
19.0000  10.0029   
20.0000  10.4055   
21.0000  10.6945   
22.0000  10.8698   
23.0000  10.9563   
24.0000  10.9890   
25.0000  10.9981   
26.0000  10.9998   
27.0000  11.0000   
28.0000  11.0000   
29.0000  11.0000   
30.0000  11.0000   


==> data/MIs/packings4/MI_Es_a4_256.txt <==
-20.0000  0.0142   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0568   
-13.0000  0.0717   
-12.0000  0.0894   
-11.0000  0.1128   
-10.0000  0.1412   
-9.0000  0.1756   
-8.0000  0.2211   
-7.0000  0.2737   
-6.0000  0.3409   
-5.0000  0.4236   
-4.0000  0.5234   
-3.0000  0.6467   
-2.0000  0.7894   
-1.0000  0.9637   
0.0000  1.1661   
1.0000  1.4044   
2.0000  1.6767   
3.0000  1.9847   
4.0000  2.3268   
5.0000  2.7036   
6.0000  3.1125   
7.0000  3.5484   
8.0000  4.0079   
9.0000  4.4906   
10.0000  4.9871   
11.0000  5.4979   
12.0000  6.0075   
13.0000  6.5039   
14.0000  6.9608   
15.0000  7.3485   
16.0000  7.6413   
17.0000  7.8336   
18.0000  7.9373   
19.0000  7.9820   
20.0000  7.9964   
21.0000  7.9995   
22.0000  8.0000   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> data/MIs/packings4/MI_Es_a4_4096.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1125   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2199   
-7.0000  0.2743   
-6.0000  0.3414   
-5.0000  0.4236   
-4.0000  0.5236   
-3.0000  0.6450   
-2.0000  0.7908   
-1.0000  0.9641   
0.0000  1.1684   
1.0000  1.4050   
2.0000  1.6781   
3.0000  1.9854   
4.0000  2.3284   
5.0000  2.7068   
6.0000  3.1169   
7.0000  3.5576   
8.0000  4.0244   
9.0000  4.5165   
10.0000  5.0289   
11.0000  5.5600   
12.0000  6.1065   
13.0000  6.6685   
14.0000  7.2410   
15.0000  7.8229   
16.0000  8.4129   
17.0000  9.0071   
18.0000  9.6000   
19.0000  10.1782   
20.0000  10.7188   
21.0000  11.1857   
22.0000  11.5457   
23.0000  11.7860   
24.0000  11.9181   
25.0000  11.9760   
26.0000  11.9950   
27.0000  11.9993   
28.0000  11.9999   
29.0000  12.0000   
30.0000  12.0000   


==> data/MIs/packings4/MI_Es_a4_512.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0717   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1410   
-9.0000  0.1762   
-8.0000  0.2200   
-7.0000  0.2748   
-6.0000  0.3413   
-5.0000  0.4235   
-4.0000  0.5233   
-3.0000  0.6448   
-2.0000  0.7903   
-1.0000  0.9635   
0.0000  1.1676   
1.0000  1.4042   
2.0000  1.6769   
3.0000  1.9838   
4.0000  2.3279   
5.0000  2.7044   
6.0000  3.1133   
7.0000  3.5525   
8.0000  4.0176   
9.0000  4.5072   
10.0000  5.0137   
11.0000  5.5363   
12.0000  6.0709   
13.0000  6.6091   
14.0000  7.1460   
15.0000  7.6526   
16.0000  8.1036   
17.0000  8.4683   
18.0000  8.7297   
19.0000  8.8859   
20.0000  8.9620   
21.0000  8.9905   
22.0000  8.9983   
23.0000  8.9998   
24.0000  9.0000   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> data/MIs/packings4/MI_Es_ab4_256.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0892   
-11.0000  0.1120   
-10.0000  0.1409   
-9.0000  0.1765   
-8.0000  0.2203   
-7.0000  0.2745   
-6.0000  0.3416   
-5.0000  0.4235   
-4.0000  0.5234   
-3.0000  0.6436   
-2.0000  0.7903   
-1.0000  0.9631   
0.0000  1.1659   
1.0000  1.4062   
2.0000  1.6773   
3.0000  1.9860   
4.0000  2.3262   
5.0000  2.7041   
6.0000  3.1109   
7.0000  3.5464   
8.0000  4.0087   
9.0000  4.4913   
10.0000  4.9892   
11.0000  5.4998   
12.0000  6.0072   
13.0000  6.5041   
14.0000  6.9600   
15.0000  7.3497   
16.0000  7.6431   
17.0000  7.8346   
18.0000  7.9378   
19.0000  7.9822   
20.0000  7.9964   
21.0000  7.9995   
22.0000  7.9999   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> data/MIs/packings4/MI_Es_b4_32.txt <==
-20.0000  0.0144   
-19.0000  0.0186   
-18.0000  0.0227   
-17.0000  0.0291   
-16.0000  0.0358   
-15.0000  0.0464   
-14.0000  0.0557   
-13.0000  0.0717   
-12.0000  0.0894   
-11.0000  0.1145   
-10.0000  0.1422   
-9.0000  0.1734   
-8.0000  0.2195   
-7.0000  0.2756   
-6.0000  0.3414   
-5.0000  0.4224   
-4.0000  0.5250   
-3.0000  0.6424   
-2.0000  0.7875   
-1.0000  0.9638   
0.0000  1.1672   
1.0000  1.3993   
2.0000  1.6741   
3.0000  1.9719   
4.0000  2.3081   
5.0000  2.6668   
6.0000  3.0450   
7.0000  3.4211   
8.0000  3.7834   
9.0000  4.1193   
10.0000  4.4056   
11.0000  4.6277   
12.0000  4.7878   
13.0000  4.8969   
14.0000  4.9530   
15.0000  4.9836   
16.0000  4.9951   
17.0000  4.9991   
18.0000  4.9999   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> data/MIs/packings4/MI_Es_b4_64.txt <==
-20.0000  0.0144   
-19.0000  0.0178   
-18.0000  0.0233   
-17.0000  0.0291   
-16.0000  0.0356   
-15.0000  0.0449   
-14.0000  0.0569   
-13.0000  0.0712   
-12.0000  0.0895   
-11.0000  0.1132   
-10.0000  0.1411   
-9.0000  0.1766   
-8.0000  0.2206   
-7.0000  0.2745   
-6.0000  0.3404   
-5.0000  0.4220   
-4.0000  0.5229   
-3.0000  0.6447   
-2.0000  0.7921   
-1.0000  0.9632   
0.0000  1.1657   
1.0000  1.4026   
2.0000  1.6690   
3.0000  1.9747   
4.0000  2.3125   
5.0000  2.6812   
6.0000  3.0750   
7.0000  3.4842   
8.0000  3.9071   
9.0000  4.3317   
10.0000  4.7289   
11.0000  5.0936   
12.0000  5.4016   
13.0000  5.6402   
14.0000  5.8066   
15.0000  5.9097   
16.0000  5.9649   
17.0000  5.9890   
18.0000  5.9974   
19.0000  5.9996   
20.0000  5.9999   
21.0000  6.0000   
22.0000  6.0000   
23.0000  6.0000   
24.0000  6.0000   
25.0000  6.0000   
26.0000  6.0000   
27.0000  6.0000   
28.0000  6.0000   
29.0000  6.0000   
30.0000  6.0000   


==> data/MIs/packings4/MI_Es_biortho4_8.txt <==
-20.0000  0.0151   
-19.0000  0.0179   
-18.0000  0.0220   
-17.0000  0.0290   
-16.0000  0.0355   
-15.0000  0.0421   
-14.0000  0.0568   
-13.0000  0.0721   
-12.0000  0.0857   
-11.0000  0.1098   
-10.0000  0.1425   
-9.0000  0.1786   
-8.0000  0.2179   
-7.0000  0.2738   
-6.0000  0.3425   
-5.0000  0.4257   
-4.0000  0.5184   
-3.0000  0.6485   
-2.0000  0.7798   
-1.0000  0.9620   
0.0000  1.1538   
1.0000  1.3673   
2.0000  1.6101   
3.0000  1.8791   
4.0000  2.1274   
5.0000  2.3749   
6.0000  2.5815   
7.0000  2.7606   
8.0000  2.8758   
9.0000  2.9474   
10.0000  2.9813   
11.0000  2.9953   
12.0000  2.9992   
13.0000  3.0000   
14.0000  3.0000   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> data/MIs/packings4/MI_Es_c4_10.txt <==
-20.0000  0.0152   
-19.0000  0.0191   
-18.0000  0.0229   
-17.0000  0.0297   
-16.0000  0.0357   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0726   
-12.0000  0.0897   
-11.0000  0.1124   
-10.0000  0.1426   
-9.0000  0.1717   
-8.0000  0.2203   
-7.0000  0.2779   
-6.0000  0.3442   
-5.0000  0.4196   
-4.0000  0.5232   
-3.0000  0.6352   
-2.0000  0.7899   
-1.0000  0.9616   
0.0000  1.1524   
1.0000  1.3822   
2.0000  1.6379   
3.0000  1.9058   
4.0000  2.1819   
5.0000  2.4577   
6.0000  2.7195   
7.0000  2.9325   
8.0000  3.1009   
9.0000  3.2143   
10.0000  3.2782   
11.0000  3.3093   
12.0000  3.3181   
13.0000  3.3213   
14.0000  3.3219   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> data/MIs/packings4/MI_Es_c4_11.txt <==
-20.0000  0.0149   
-19.0000  0.0191   
-18.0000  0.0247   
-17.0000  0.0273   
-16.0000  0.0353   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0721   
-12.0000  0.0902   
-11.0000  0.1121   
-10.0000  0.1401   
-9.0000  0.1799   
-8.0000  0.2201   
-7.0000  0.2743   
-6.0000  0.3426   
-5.0000  0.4213   
-4.0000  0.5221   
-3.0000  0.6419   
-2.0000  0.7889   
-1.0000  0.9594   
0.0000  1.1536   
1.0000  1.3828   
2.0000  1.6316   
3.0000  1.9101   
4.0000  2.1943   
5.0000  2.4882   
6.0000  2.7572   
7.0000  3.0009   
8.0000  3.1920   
9.0000  3.3199   
10.0000  3.4000   
11.0000  3.4390   
12.0000  3.4546   
13.0000  3.4584   
14.0000  3.4594   
15.0000  3.4594   
16.0000  3.4594   
17.0000  3.4594   
18.0000  3.4594   
19.0000  3.4594   
20.0000  3.4594   
21.0000  3.4594   
22.0000  3.4594   
23.0000  3.4594   
24.0000  3.4594   
25.0000  3.4594   
26.0000  3.4594   
27.0000  3.4594   
28.0000  3.4594   
29.0000  3.4594   
30.0000  3.4594   


==> data/MIs/packings4/MI_Es_c4_12.txt <==
-20.0000  0.0149   
-19.0000  0.0177   
-18.0000  0.0233   
-17.0000  0.0292   
-16.0000  0.0361   
-15.0000  0.0450   
-14.0000  0.0569   
-13.0000  0.0711   
-12.0000  0.0889   
-11.0000  0.1153   
-10.0000  0.1391   
-9.0000  0.1749   
-8.0000  0.2229   
-7.0000  0.2739   
-6.0000  0.3392   
-5.0000  0.4201   
-4.0000  0.5247   
-3.0000  0.6450   
-2.0000  0.7911   
-1.0000  0.9565   
0.0000  1.1596   
1.0000  1.3894   
2.0000  1.6518   
3.0000  1.9286   
4.0000  2.2348   
5.0000  2.5231   
6.0000  2.8137   
7.0000  3.0683   
8.0000  3.2777   
9.0000  3.4260   
10.0000  3.5142   
11.0000  3.5594   
12.0000  3.5785   
13.0000  3.5835   
14.0000  3.5848   
15.0000  3.5850   
16.0000  3.5850   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> data/MIs/packings4/MI_Es_c4_13.txt <==
-20.0000  0.0145   
-19.0000  0.0168   
-18.0000  0.0219   
-17.0000  0.0285   
-16.0000  0.0362   
-15.0000  0.0454   
-14.0000  0.0578   
-13.0000  0.0714   
-12.0000  0.0916   
-11.0000  0.1079   
-10.0000  0.1394   
-9.0000  0.1742   
-8.0000  0.2211   
-7.0000  0.2736   
-6.0000  0.3388   
-5.0000  0.4175   
-4.0000  0.5162   
-3.0000  0.6386   
-2.0000  0.7814   
-1.0000  0.9458   
0.0000  1.1465   
1.0000  1.3761   
2.0000  1.6341   
3.0000  1.9128   
4.0000  2.2178   
5.0000  2.5222   
6.0000  2.8297   
7.0000  3.0964   
8.0000  3.3205   
9.0000  3.4959   
10.0000  3.6048   
11.0000  3.6661   
12.0000  3.6890   
13.0000  3.6985   
14.0000  3.7003   
15.0000  3.7004   
16.0000  3.7004   
17.0000  3.7004   
18.0000  3.7004   
19.0000  3.7004   
20.0000  3.7004   
21.0000  3.7004   
22.0000  3.7004   
23.0000  3.7004   
24.0000  3.7004   
25.0000  3.7004   
26.0000  3.7004   
27.0000  3.7004   
28.0000  3.7004   
29.0000  3.7004   
30.0000  3.7004   


==> data/MIs/packings4/MI_Es_c4_14.txt <==
-20.0000  0.0143   
-19.0000  0.0183   
-18.0000  0.0236   
-17.0000  0.0284   
-16.0000  0.0365   
-15.0000  0.0449   
-14.0000  0.0563   
-13.0000  0.0712   
-12.0000  0.0880   
-11.0000  0.1106   
-10.0000  0.1429   
-9.0000  0.1784   
-8.0000  0.2232   
-7.0000  0.2785   
-6.0000  0.3420   
-5.0000  0.4212   
-4.0000  0.5194   
-3.0000  0.6476   
-2.0000  0.7926   
-1.0000  0.9616   
0.0000  1.1711   
1.0000  1.3891   
2.0000  1.6555   
3.0000  1.9478   
4.0000  2.2540   
5.0000  2.5788   
6.0000  2.8767   
7.0000  3.1654   
8.0000  3.4077   
9.0000  3.5868   
10.0000  3.7045   
11.0000  3.7665   
12.0000  3.7949   
13.0000  3.8049   
14.0000  3.8068   
15.0000  3.8073   
16.0000  3.8074   
17.0000  3.8074   
18.0000  3.8074   
19.0000  3.8074   
20.0000  3.8074   
21.0000  3.8074   
22.0000  3.8074   
23.0000  3.8074   
24.0000  3.8074   
25.0000  3.8074   
26.0000  3.8074   
27.0000  3.8074   
28.0000  3.8074   
29.0000  3.8074   
30.0000  3.8074   


==> data/MIs/packings4/MI_Es_c4_15.txt <==
-20.0000  0.0145   
-19.0000  0.0186   
-18.0000  0.0220   
-17.0000  0.0287   
-16.0000  0.0365   
-15.0000  0.0464   
-14.0000  0.0563   
-13.0000  0.0716   
-12.0000  0.0912   
-11.0000  0.1099   
-10.0000  0.1420   
-9.0000  0.1763   
-8.0000  0.2185   
-7.0000  0.2702   
-6.0000  0.3440   
-5.0000  0.4259   
-4.0000  0.5240   
-3.0000  0.6424   
-2.0000  0.7887   
-1.0000  0.9623   
0.0000  1.1667   
1.0000  1.3918   
2.0000  1.6530   
3.0000  1.9508   
4.0000  2.2529   
5.0000  2.5816   
6.0000  2.9115   
7.0000  3.2009   
8.0000  3.4557   
9.0000  3.6504   
10.0000  3.7810   
11.0000  3.8560   
12.0000  3.8905   
13.0000  3.9029   
14.0000  3.9062   
15.0000  3.9068   
16.0000  3.9069   
17.0000  3.9069   
18.0000  3.9069   
19.0000  3.9069   
20.0000  3.9069   
21.0000  3.9069   
22.0000  3.9069   
23.0000  3.9069   
24.0000  3.9069   
25.0000  3.9069   
26.0000  3.9069   
27.0000  3.9069   
28.0000  3.9069   
29.0000  3.9069   
30.0000  3.9069   


==> data/MIs/packings4/MI_Es_c4_16.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0218   
-17.0000  0.0293   
-16.0000  0.0364   
-15.0000  0.0455   
-14.0000  0.0552   
-13.0000  0.0724   
-12.0000  0.0905   
-11.0000  0.1130   
-10.0000  0.1401   
-9.0000  0.1769   
-8.0000  0.2173   
-7.0000  0.2712   
-6.0000  0.3386   
-5.0000  0.4239   
-4.0000  0.5203   
-3.0000  0.6401   
-2.0000  0.7933   
-1.0000  0.9632   
0.0000  1.1638   
1.0000  1.3919   
2.0000  1.6488   
3.0000  1.9539   
4.0000  2.2635   
5.0000  2.5865   
6.0000  2.9163   
7.0000  3.2296   
8.0000  3.4979   
9.0000  3.7061   
10.0000  3.8519   
11.0000  3.9373   
12.0000  3.9792   
13.0000  3.9947   
14.0000  3.9992   
15.0000  3.9998   
16.0000  4.0000   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> data/MIs/packings4/MI_Es_c4_17.txt <==
-20.0000  0.0142   
-19.0000  0.0167   
-18.0000  0.0214   
-17.0000  0.0286   
-16.0000  0.0369   
-15.0000  0.0455   
-14.0000  0.0573   
-13.0000  0.0714   
-12.0000  0.0902   
-11.0000  0.1095   
-10.0000  0.1398   
-9.0000  0.1790   
-8.0000  0.2168   
-7.0000  0.2730   
-6.0000  0.3433   
-5.0000  0.4191   
-4.0000  0.5202   
-3.0000  0.6418   
-2.0000  0.7893   
-1.0000  0.9611   
0.0000  1.1551   
1.0000  1.3886   
2.0000  1.6504   
3.0000  1.9418   
4.0000  2.2660   
5.0000  2.5949   
6.0000  2.9275   
7.0000  3.2549   
8.0000  3.5346   
9.0000  3.7519   
10.0000  3.9145   
11.0000  4.0131   
12.0000  4.0607   
13.0000  4.0804   
14.0000  4.0863   
15.0000  4.0873   
16.0000  4.0875   
17.0000  4.0875   
18.0000  4.0875   
19.0000  4.0875   
20.0000  4.0875   
21.0000  4.0875   
22.0000  4.0875   
23.0000  4.0875   
24.0000  4.0875   
25.0000  4.0875   
26.0000  4.0875   
27.0000  4.0875   
28.0000  4.0875   
29.0000  4.0875   
30.0000  4.0875   


==> data/MIs/packings4/MI_Es_c4_18.txt <==
-20.0000  0.0140   
-19.0000  0.0172   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0357   
-15.0000  0.0449   
-14.0000  0.0566   
-13.0000  0.0716   
-12.0000  0.0887   
-11.0000  0.1138   
-10.0000  0.1413   
-9.0000  0.1790   
-8.0000  0.2193   
-7.0000  0.2772   
-6.0000  0.3412   
-5.0000  0.4233   
-4.0000  0.5209   
-3.0000  0.6465   
-2.0000  0.7936   
-1.0000  0.9612   
0.0000  1.1527   
1.0000  1.3880   
2.0000  1.6545   
3.0000  1.9523   
4.0000  2.2757   
5.0000  2.6148   
6.0000  2.9470   
7.0000  3.2778   
8.0000  3.5666   
9.0000  3.8019   
10.0000  3.9779   
11.0000  4.0823   
12.0000  4.1384   
13.0000  4.1609   
14.0000  4.1682   
15.0000  4.1698   
16.0000  4.1699   
17.0000  4.1699   
18.0000  4.1699   
19.0000  4.1699   
20.0000  4.1699   
21.0000  4.1699   
22.0000  4.1699   
23.0000  4.1699   
24.0000  4.1699   
25.0000  4.1699   
26.0000  4.1699   
27.0000  4.1699   
28.0000  4.1699   
29.0000  4.1699   
30.0000  4.1699   


==> data/MIs/packings4/MI_Es_c4_19.txt <==
-20.0000  0.0145   
-19.0000  0.0169   
-18.0000  0.0222   
-17.0000  0.0294   
-16.0000  0.0357   
-15.0000  0.0459   
-14.0000  0.0559   
-13.0000  0.0723   
-12.0000  0.0917   
-11.0000  0.1134   
-10.0000  0.1396   
-9.0000  0.1751   
-8.0000  0.2223   
-7.0000  0.2730   
-6.0000  0.3390   
-5.0000  0.4256   
-4.0000  0.5233   
-3.0000  0.6387   
-2.0000  0.7859   
-1.0000  0.9601   
0.0000  1.1577   
1.0000  1.3923   
2.0000  1.6492   
3.0000  1.9519   
4.0000  2.2756   
5.0000  2.6117   
6.0000  2.9626   
7.0000  3.2949   
8.0000  3.5922   
9.0000  3.8459   
10.0000  4.0286   
11.0000  4.1461   
12.0000  4.2084   
13.0000  4.2360   
14.0000  4.2460   
15.0000  4.2476   
16.0000  4.2479   
17.0000  4.2479   
18.0000  4.2479   
19.0000  4.2479   
20.0000  4.2479   
21.0000  4.2479   
22.0000  4.2479   
23.0000  4.2479   
24.0000  4.2479   
25.0000  4.2479   
26.0000  4.2479   
27.0000  4.2479   
28.0000  4.2479   
29.0000  4.2479   
30.0000  4.2479   


==> data/MIs/packings4/MI_Es_c4_20.txt <==
-20.0000  0.0143   
-19.0000  0.0187   
-18.0000  0.0226   
-17.0000  0.0283   
-16.0000  0.0362   
-15.0000  0.0455   
-14.0000  0.0576   
-13.0000  0.0691   
-12.0000  0.0892   
-11.0000  0.1153   
-10.0000  0.1412   
-9.0000  0.1754   
-8.0000  0.2199   
-7.0000  0.2778   
-6.0000  0.3438   
-5.0000  0.4285   
-4.0000  0.5231   
-3.0000  0.6425   
-2.0000  0.7869   
-1.0000  0.9563   
0.0000  1.1599   
1.0000  1.3922   
2.0000  1.6614   
3.0000  1.9543   
4.0000  2.2843   
5.0000  2.6229   
6.0000  2.9794   
7.0000  3.3181   
8.0000  3.6359   
9.0000  3.8916   
10.0000  4.0866   
11.0000  4.2112   
12.0000  4.2798   
13.0000  4.3094   
14.0000  4.3195   
15.0000  4.3216   
16.0000  4.3219   
17.0000  4.3219   
18.0000  4.3219   
19.0000  4.3219   
20.0000  4.3219   
21.0000  4.3219   
22.0000  4.3219   
23.0000  4.3219   
24.0000  4.3219   
25.0000  4.3219   
26.0000  4.3219   
27.0000  4.3219   
28.0000  4.3219   
29.0000  4.3219   
30.0000  4.3219   


==> data/MIs/packings4/MI_Es_c4_21.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0279   
-16.0000  0.0373   
-15.0000  0.0449   
-14.0000  0.0555   
-13.0000  0.0708   
-12.0000  0.0899   
-11.0000  0.1127   
-10.0000  0.1421   
-9.0000  0.1745   
-8.0000  0.2201   
-7.0000  0.2761   
-6.0000  0.3414   
-5.0000  0.4241   
-4.0000  0.5234   
-3.0000  0.6390   
-2.0000  0.7908   
-1.0000  0.9578   
0.0000  1.1587   
1.0000  1.3924   
2.0000  1.6656   
3.0000  1.9564   
4.0000  2.2913   
5.0000  2.6249   
6.0000  2.9846   
7.0000  3.3319   
8.0000  3.6540   
9.0000  3.9262   
10.0000  4.1286   
11.0000  4.2663   
12.0000  4.3433   
13.0000  4.3768   
14.0000  4.3888   
15.0000  4.3917   
16.0000  4.3923   
17.0000  4.3923   
18.0000  4.3923   
19.0000  4.3923   
20.0000  4.3923   
21.0000  4.3923   
22.0000  4.3923   
23.0000  4.3923   
24.0000  4.3923   
25.0000  4.3923   
26.0000  4.3923   
27.0000  4.3923   
28.0000  4.3923   
29.0000  4.3923   
30.0000  4.3923   


==> data/MIs/packings4/MI_Es_c4_22.txt <==
-20.0000  0.0146   
-19.0000  0.0182   
-18.0000  0.0220   
-17.0000  0.0288   
-16.0000  0.0355   
-15.0000  0.0459   
-14.0000  0.0567   
-13.0000  0.0711   
-12.0000  0.0905   
-11.0000  0.1103   
-10.0000  0.1384   
-9.0000  0.1777   
-8.0000  0.2225   
-7.0000  0.2737   
-6.0000  0.3411   
-5.0000  0.4229   
-4.0000  0.5223   
-3.0000  0.6429   
-2.0000  0.7910   
-1.0000  0.9657   
0.0000  1.1663   
1.0000  1.3974   
2.0000  1.6700   
3.0000  1.9629   
4.0000  2.2920   
5.0000  2.6429   
6.0000  2.9985   
7.0000  3.3538   
8.0000  3.6848   
9.0000  3.9624   
10.0000  4.1760   
11.0000  4.3171   
12.0000  4.4038   
13.0000  4.4415   
14.0000  4.4554   
15.0000  4.4587   
16.0000  4.4593   
17.0000  4.4594   
18.0000  4.4594   
19.0000  4.4594   
20.0000  4.4594   
21.0000  4.4594   
22.0000  4.4594   
23.0000  4.4594   
24.0000  4.4594   
25.0000  4.4594   
26.0000  4.4594   
27.0000  4.4594   
28.0000  4.4594   
29.0000  4.4594   
30.0000  4.4594   


==> data/MIs/packings4/MI_Es_c4_23.txt <==
-20.0000  0.0146   
-19.0000  0.0185   
-18.0000  0.0230   
-17.0000  0.0293   
-16.0000  0.0357   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0714   
-12.0000  0.0895   
-11.0000  0.1139   
-10.0000  0.1415   
-9.0000  0.1757   
-8.0000  0.2206   
-7.0000  0.2737   
-6.0000  0.3426   
-5.0000  0.4243   
-4.0000  0.5242   
-3.0000  0.6417   
-2.0000  0.7880   
-1.0000  0.9651   
0.0000  1.1588   
1.0000  1.4006   
2.0000  1.6610   
3.0000  1.9658   
4.0000  2.2878   
5.0000  2.6402   
6.0000  3.0054   
7.0000  3.3614   
8.0000  3.7015   
9.0000  3.9842   
10.0000  4.2103   
11.0000  4.3693   
12.0000  4.4604   
13.0000  4.5029   
14.0000  4.5185   
15.0000  4.5225   
16.0000  4.5235   
17.0000  4.5236   
18.0000  4.5236   
19.0000  4.5236   
20.0000  4.5236   
21.0000  4.5236   
22.0000  4.5236   
23.0000  4.5236   
24.0000  4.5236   
25.0000  4.5236   
26.0000  4.5236   
27.0000  4.5236   
28.0000  4.5236   
29.0000  4.5236   
30.0000  4.5236   


==> data/MIs/packings4/MI_Es_c4_24.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0368   
-15.0000  0.0448   
-14.0000  0.0572   
-13.0000  0.0729   
-12.0000  0.0890   
-11.0000  0.1124   
-10.0000  0.1399   
-9.0000  0.1749   
-8.0000  0.2181   
-7.0000  0.2757   
-6.0000  0.3398   
-5.0000  0.4235   
-4.0000  0.5263   
-3.0000  0.6453   
-2.0000  0.7868   
-1.0000  0.9644   
0.0000  1.1629   
1.0000  1.4023   
2.0000  1.6663   
3.0000  1.9717   
4.0000  2.2970   
5.0000  2.6487   
6.0000  3.0196   
7.0000  3.3905   
8.0000  3.7326   
9.0000  4.0256   
10.0000  4.2650   
11.0000  4.4223   
12.0000  4.5177   
13.0000  4.5625   
14.0000  4.5798   
15.0000  4.5841   
16.0000  4.5848   
17.0000  4.5850   
18.0000  4.5850   
19.0000  4.5850   
20.0000  4.5850   
21.0000  4.5850   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> data/MIs/packings4/MI_Es_c4_25.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0234   
-17.0000  0.0289   
-16.0000  0.0355   
-15.0000  0.0460   
-14.0000  0.0566   
-13.0000  0.0724   
-12.0000  0.0896   
-11.0000  0.1117   
-10.0000  0.1414   
-9.0000  0.1747   
-8.0000  0.2202   
-7.0000  0.2751   
-6.0000  0.3426   
-5.0000  0.4232   
-4.0000  0.5235   
-3.0000  0.6454   
-2.0000  0.7915   
-1.0000  0.9632   
0.0000  1.1643   
1.0000  1.4025   
2.0000  1.6748   
3.0000  1.9738   
4.0000  2.3052   
5.0000  2.6641   
6.0000  3.0394   
7.0000  3.4111   
8.0000  3.7528   
9.0000  4.0677   
10.0000  4.3092   
11.0000  4.4766   
12.0000  4.5738   
13.0000  4.6203   
14.0000  4.6379   
15.0000  4.6430   
16.0000  4.6437   
17.0000  4.6438   
18.0000  4.6439   
19.0000  4.6439   
20.0000  4.6439   
21.0000  4.6439   
22.0000  4.6439   
23.0000  4.6439   
24.0000  4.6439   
25.0000  4.6439   
26.0000  4.6439   
27.0000  4.6439   
28.0000  4.6439   
29.0000  4.6439   
30.0000  4.6439   


==> data/MIs/packings4/MI_Es_c4_26.txt <==
-20.0000  0.0142   
-19.0000  0.0178   
-18.0000  0.0232   
-17.0000  0.0279   
-16.0000  0.0356   
-15.0000  0.0437   
-14.0000  0.0577   
-13.0000  0.0733   
-12.0000  0.0882   
-11.0000  0.1137   
-10.0000  0.1407   
-9.0000  0.1758   
-8.0000  0.2210   
-7.0000  0.2749   
-6.0000  0.3422   
-5.0000  0.4197   
-4.0000  0.5252   
-3.0000  0.6450   
-2.0000  0.7898   
-1.0000  0.9593   
0.0000  1.1568   
1.0000  1.3907   
2.0000  1.6672   
3.0000  1.9628   
4.0000  2.2969   
5.0000  2.6559   
6.0000  3.0275   
7.0000  3.3989   
8.0000  3.7518   
9.0000  4.0676   
10.0000  4.3244   
11.0000  4.5086   
12.0000  4.6180   
13.0000  4.6718   
14.0000  4.6930   
15.0000  4.6989   
16.0000  4.7002   
17.0000  4.7004   
18.0000  4.7004   
19.0000  4.7004   
20.0000  4.7004   
21.0000  4.7004   
22.0000  4.7004   
23.0000  4.7004   
24.0000  4.7004   
25.0000  4.7004   
26.0000  4.7004   
27.0000  4.7004   
28.0000  4.7004   
29.0000  4.7004   
30.0000  4.7004   


==> data/MIs/packings4/MI_Es_c4_27.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0373   
-15.0000  0.0441   
-14.0000  0.0561   
-13.0000  0.0710   
-12.0000  0.0898   
-11.0000  0.1103   
-10.0000  0.1400   
-9.0000  0.1756   
-8.0000  0.2219   
-7.0000  0.2752   
-6.0000  0.3398   
-5.0000  0.4230   
-4.0000  0.5239   
-3.0000  0.6436   
-2.0000  0.7836   
-1.0000  0.9567   
0.0000  1.1636   
1.0000  1.3958   
2.0000  1.6643   
3.0000  1.9583   
4.0000  2.2832   
5.0000  2.6426   
6.0000  3.0214   
7.0000  3.3917   
8.0000  3.7592   
9.0000  4.0835   
10.0000  4.3464   
11.0000  4.5368   
12.0000  4.6603   
13.0000  4.7212   
14.0000  4.7461   
15.0000  4.7533   
16.0000  4.7547   
17.0000  4.7549   
18.0000  4.7549   
19.0000  4.7549   
20.0000  4.7549   
21.0000  4.7549   
22.0000  4.7549   
23.0000  4.7549   
24.0000  4.7549   
25.0000  4.7549   
26.0000  4.7549   
27.0000  4.7549   
28.0000  4.7549   
29.0000  4.7549   
30.0000  4.7549   


==> data/MIs/packings4/MI_Es_c4_28.txt <==
-20.0000  0.0142   
-19.0000  0.0175   
-18.0000  0.0238   
-17.0000  0.0287   
-16.0000  0.0364   
-15.0000  0.0444   
-14.0000  0.0565   
-13.0000  0.0701   
-12.0000  0.0887   
-11.0000  0.1132   
-10.0000  0.1416   
-9.0000  0.1763   
-8.0000  0.2194   
-7.0000  0.2733   
-6.0000  0.3394   
-5.0000  0.4260   
-4.0000  0.5207   
-3.0000  0.6442   
-2.0000  0.7928   
-1.0000  0.9630   
0.0000  1.1632   
1.0000  1.4007   
2.0000  1.6711   
3.0000  1.9694   
4.0000  2.3028   
5.0000  2.6599   
6.0000  3.0334   
7.0000  3.4196   
8.0000  3.7873   
9.0000  4.1199   
10.0000  4.3924   
11.0000  4.5867   
12.0000  4.7081   
13.0000  4.7711   
14.0000  4.7978   
15.0000  4.8057   
16.0000  4.8070   
17.0000  4.8073   
18.0000  4.8074   
19.0000  4.8074   
20.0000  4.8074   
21.0000  4.8074   
22.0000  4.8074   
23.0000  4.8074   
24.0000  4.8074   
25.0000  4.8074   
26.0000  4.8074   
27.0000  4.8074   
28.0000  4.8074   
29.0000  4.8074   
30.0000  4.8074   


==> data/MIs/packings4/MI_Es_c4_29.txt <==
-20.0000  0.0141   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0358   
-15.0000  0.0453   
-14.0000  0.0584   
-13.0000  0.0714   
-12.0000  0.0908   
-11.0000  0.1111   
-10.0000  0.1395   
-9.0000  0.1756   
-8.0000  0.2199   
-7.0000  0.2723   
-6.0000  0.3401   
-5.0000  0.4226   
-4.0000  0.5225   
-3.0000  0.6399   
-2.0000  0.7841   
-1.0000  0.9596   
0.0000  1.1614   
1.0000  1.3932   
2.0000  1.6666   
3.0000  1.9637   
4.0000  2.2928   
5.0000  2.6499   
6.0000  3.0327   
7.0000  3.4160   
8.0000  3.7925   
9.0000  4.1310   
10.0000  4.4085   
11.0000  4.6189   
12.0000  4.7476   
13.0000  4.8169   
14.0000  4.8462   
15.0000  4.8557   
16.0000  4.8577   
17.0000  4.8579   
18.0000  4.8580   
19.0000  4.8580   
20.0000  4.8580   
21.0000  4.8580   
22.0000  4.8580   
23.0000  4.8580   
24.0000  4.8580   
25.0000  4.8580   
26.0000  4.8580   
27.0000  4.8580   
28.0000  4.8580   
29.0000  4.8580   
30.0000  4.8580   


==> data/MIs/packings4/MI_Es_c4_30.txt <==
-20.0000  0.0140   
-19.0000  0.0184   
-18.0000  0.0224   
-17.0000  0.0280   
-16.0000  0.0358   
-15.0000  0.0436   
-14.0000  0.0555   
-13.0000  0.0710   
-12.0000  0.0890   
-11.0000  0.1125   
-10.0000  0.1423   
-9.0000  0.1743   
-8.0000  0.2236   
-7.0000  0.2754   
-6.0000  0.3394   
-5.0000  0.4207   
-4.0000  0.5255   
-3.0000  0.6430   
-2.0000  0.7911   
-1.0000  0.9575   
0.0000  1.1593   
1.0000  1.4029   
2.0000  1.6659   
3.0000  1.9662   
4.0000  2.2944   
5.0000  2.6528   
6.0000  3.0381   
7.0000  3.4301   
8.0000  3.8020   
9.0000  4.1492   
10.0000  4.4333   
11.0000  4.6517   
12.0000  4.7880   
13.0000  4.8622   
14.0000  4.8935   
15.0000  4.9044   
16.0000  4.9065   
17.0000  4.9069   
18.0000  4.9069   
19.0000  4.9069   
20.0000  4.9069   
21.0000  4.9069   
22.0000  4.9069   
23.0000  4.9069   
24.0000  4.9069   
25.0000  4.9069   
26.0000  4.9069   
27.0000  4.9069   
28.0000  4.9069   
29.0000  4.9069   
30.0000  4.9069   


==> data/MIs/packings4/MI_Es_c4_31.txt <==
-20.0000  0.0148   
-19.0000  0.0188   
-18.0000  0.0233   
-17.0000  0.0279   
-16.0000  0.0371   
-15.0000  0.0446   
-14.0000  0.0568   
-13.0000  0.0731   
-12.0000  0.0895   
-11.0000  0.1124   
-10.0000  0.1418   
-9.0000  0.1754   
-8.0000  0.2213   
-7.0000  0.2765   
-6.0000  0.3425   
-5.0000  0.4260   
-4.0000  0.5245   
-3.0000  0.6418   
-2.0000  0.7895   
-1.0000  0.9597   
0.0000  1.1679   
1.0000  1.3990   
2.0000  1.6674   
3.0000  1.9707   
4.0000  2.2990   
5.0000  2.6651   
6.0000  3.0423   
7.0000  3.4323   
8.0000  3.8107   
9.0000  4.1616   
10.0000  4.4582   
11.0000  4.6808   
12.0000  4.8248   
13.0000  4.9059   
14.0000  4.9400   
15.0000  4.9514   
16.0000  4.9538   
17.0000  4.9542   
18.0000  4.9542   
19.0000  4.9542   
20.0000  4.9542   
21.0000  4.9542   
22.0000  4.9542   
23.0000  4.9542   
24.0000  4.9542   
25.0000  4.9542   
26.0000  4.9542   
27.0000  4.9542   
28.0000  4.9542   
29.0000  4.9542   
30.0000  4.9542   


==> data/MIs/packings4/MI_Es_c4_32.txt <==
-20.0000  0.0144   
-19.0000  0.0179   
-18.0000  0.0227   
-17.0000  0.0277   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0562   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1139   
-10.0000  0.1434   
-9.0000  0.1761   
-8.0000  0.2196   
-7.0000  0.2734   
-6.0000  0.3417   
-5.0000  0.4247   
-4.0000  0.5214   
-3.0000  0.6430   
-2.0000  0.7851   
-1.0000  0.9688   
0.0000  1.1632   
1.0000  1.4002   
2.0000  1.6669   
3.0000  1.9661   
4.0000  2.2988   
5.0000  2.6541   
6.0000  3.0360   
7.0000  3.4249   
8.0000  3.8121   
9.0000  4.1686   
10.0000  4.4713   
11.0000  4.7023   
12.0000  4.8581   
13.0000  4.9455   
14.0000  4.9833   
15.0000  4.9967   
16.0000  4.9993   
17.0000  4.9999   
18.0000  5.0000   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> data/MIs/packings4/MI_Es_c4_7.txt <==
-20.0000  0.0131   
-19.0000  0.0193   
-18.0000  0.0240   
-17.0000  0.0276   
-16.0000  0.0353   
-15.0000  0.0459   
-14.0000  0.0583   
-13.0000  0.0723   
-12.0000  0.0909   
-11.0000  0.1104   
-10.0000  0.1421   
-9.0000  0.1744   
-8.0000  0.2144   
-7.0000  0.2749   
-6.0000  0.3423   
-5.0000  0.4227   
-4.0000  0.5146   
-3.0000  0.6402   
-2.0000  0.7733   
-1.0000  0.9452   
0.0000  1.1256   
1.0000  1.3432   
2.0000  1.5632   
3.0000  1.8098   
4.0000  2.0476   
5.0000  2.2672   
6.0000  2.4501   
7.0000  2.6018   
8.0000  2.7058   
9.0000  2.7646   
10.0000  2.7935   
11.0000  2.8044   
12.0000  2.8068   
13.0000  2.8070   
14.0000  2.8074   
15.0000  2.8074   
16.0000  2.8074   
17.0000  2.8074   
18.0000  2.8074   
19.0000  2.8074   
20.0000  2.8074   
21.0000  2.8074   
22.0000  2.8074   
23.0000  2.8074   
24.0000  2.8074   
25.0000  2.8074   
26.0000  2.8074   
27.0000  2.8074   
28.0000  2.8074   
29.0000  2.8074   
30.0000  2.8074   


==> data/MIs/packings4/MI_Es_c4_8.txt <==
-20.0000  0.0143   
-19.0000  0.0167   
-18.0000  0.0227   
-17.0000  0.0284   
-16.0000  0.0366   
-15.0000  0.0440   
-14.0000  0.0568   
-13.0000  0.0719   
-12.0000  0.0897   
-11.0000  0.1116   
-10.0000  0.1409   
-9.0000  0.1787   
-8.0000  0.2232   
-7.0000  0.2713   
-6.0000  0.3415   
-5.0000  0.4257   
-4.0000  0.5220   
-3.0000  0.6416   
-2.0000  0.7959   
-1.0000  0.9620   
0.0000  1.1523   
1.0000  1.3719   
2.0000  1.6151   
3.0000  1.8627   
4.0000  2.1293   
5.0000  2.3728   
6.0000  2.5866   
7.0000  2.7538   
8.0000  2.8749   
9.0000  2.9471   
10.0000  2.9799   
11.0000  2.9952   
12.0000  2.9991   
13.0000  2.9999   
14.0000  3.0000   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> data/MIs/packings4/MI_Es_c4_9.txt <==
-20.0000  0.0134   
-19.0000  0.0179   
-18.0000  0.0238   
-17.0000  0.0282   
-16.0000  0.0345   
-15.0000  0.0465   
-14.0000  0.0569   
-13.0000  0.0695   
-12.0000  0.0901   
-11.0000  0.1107   
-10.0000  0.1386   
-9.0000  0.1756   
-8.0000  0.2148   
-7.0000  0.2768   
-6.0000  0.3416   
-5.0000  0.4202   
-4.0000  0.5146   
-3.0000  0.6413   
-2.0000  0.7784   
-1.0000  0.9551   
0.0000  1.1427   
1.0000  1.3680   
2.0000  1.6088   
3.0000  1.8694   
4.0000  2.1361   
5.0000  2.3997   
6.0000  2.6386   
7.0000  2.8403   
8.0000  2.9849   
9.0000  3.0816   
10.0000  3.1362   
11.0000  3.1603   
12.0000  3.1670   
13.0000  3.1697   
14.0000  3.1699   
15.0000  3.1699   
16.0000  3.1699   
17.0000  3.1699   
18.0000  3.1699   
19.0000  3.1699   
20.0000  3.1699   
21.0000  3.1699   
22.0000  3.1699   
23.0000  3.1699   
24.0000  3.1699   
25.0000  3.1699   
26.0000  3.1699   
27.0000  3.1699   
28.0000  3.1699   
29.0000  3.1699   
30.0000  3.1699   


==> data/MIs/packings4/MI_Es_cross4_2048.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1403   
-9.0000  0.1763   
-8.0000  0.2200   
-7.0000  0.2745   
-6.0000  0.3411   
-5.0000  0.4231   
-4.0000  0.5232   
-3.0000  0.6448   
-2.0000  0.7909   
-1.0000  0.9637   
0.0000  1.1674   
1.0000  1.4046   
2.0000  1.6762   
3.0000  1.9842   
4.0000  2.3281   
5.0000  2.7028   
6.0000  3.1124   
7.0000  3.5483   
8.0000  4.0122   
9.0000  4.4988   
10.0000  5.0049   
11.0000  5.5255   
12.0000  6.0620   
13.0000  6.6092   
14.0000  7.1632   
15.0000  7.7231   
16.0000  8.2838   
17.0000  8.8331   
18.0000  9.3569   
19.0000  9.8304   
20.0000  10.2311   
21.0000  10.5420   
22.0000  10.7585   
23.0000  10.8909   
24.0000  10.9592   
25.0000  10.9880   
26.0000  10.9974   
27.0000  10.9996   
28.0000  11.0000   
29.0000  11.0000   
30.0000  11.0000   


==> data/MIs/packings4/MI_Es_cross4_512.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0712   
-12.0000  0.0894   
-11.0000  0.1122   
-10.0000  0.1409   
-9.0000  0.1764   
-8.0000  0.2206   
-7.0000  0.2750   
-6.0000  0.3417   
-5.0000  0.4238   
-4.0000  0.5244   
-3.0000  0.6445   
-2.0000  0.7913   
-1.0000  0.9630   
0.0000  1.1670   
1.0000  1.4044   
2.0000  1.6747   
3.0000  1.9828   
4.0000  2.3249   
5.0000  2.6998   
6.0000  3.1043   
7.0000  3.5376   
8.0000  3.9968   
9.0000  4.4781   
10.0000  4.9739   
11.0000  5.4876   
12.0000  6.0106   
13.0000  6.5348   
14.0000  7.0471   
15.0000  7.5311   
16.0000  7.9655   
17.0000  8.3273   
18.0000  8.6046   
19.0000  8.7940   
20.0000  8.9086   
21.0000  8.9668   
22.0000  8.9904   
23.0000  8.9980   
24.0000  8.9997   
25.0000  9.0000   
26.0000  9.0000   
27.0000  9.0000   
28.0000  9.0000   
29.0000  9.0000   
30.0000  9.0000   


==> data/MIs/packings4/MI_Es_cube4_16.txt <==
-20.0000  0.0147   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0574   
-13.0000  0.0717   
-12.0000  0.0887   
-11.0000  0.1114   
-10.0000  0.1401   
-9.0000  0.1745   
-8.0000  0.2194   
-7.0000  0.2739   
-6.0000  0.3443   
-5.0000  0.4246   
-4.0000  0.5211   
-3.0000  0.6486   
-2.0000  0.7880   
-1.0000  0.9614   
0.0000  1.1611   
1.0000  1.3900   
2.0000  1.6647   
3.0000  1.9443   
4.0000  2.2513   
5.0000  2.5673   
6.0000  2.8859   
7.0000  3.1769   
8.0000  3.4358   
9.0000  3.6425   
10.0000  3.7983   
11.0000  3.9027   
12.0000  3.9596   
13.0000  3.9881   
14.0000  3.9966   
15.0000  3.9993   
16.0000  3.9999   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> data/MIs/packings4/MI_Es_dicyclic4_12.txt <==
-20.0000  0.0145   
-19.0000  0.0185   
-18.0000  0.0247   
-17.0000  0.0271   
-16.0000  0.0359   
-15.0000  0.0458   
-14.0000  0.0567   
-13.0000  0.0712   
-12.0000  0.0910   
-11.0000  0.1140   
-10.0000  0.1430   
-9.0000  0.1797   
-8.0000  0.2212   
-7.0000  0.2710   
-6.0000  0.3452   
-5.0000  0.4303   
-4.0000  0.5241   
-3.0000  0.6397   
-2.0000  0.7872   
-1.0000  0.9585   
0.0000  1.1610   
1.0000  1.3869   
2.0000  1.6495   
3.0000  1.9142   
4.0000  2.2095   
5.0000  2.4887   
6.0000  2.7721   
7.0000  3.0154   
8.0000  3.2209   
9.0000  3.3707   
10.0000  3.4727   
11.0000  3.5337   
12.0000  3.5645   
13.0000  3.5788   
14.0000  3.5834   
15.0000  3.5848   
16.0000  3.5849   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> data/MIs/packings4/MI_Es_dicyclic4_16.txt <==
-20.0000  0.0140   
-19.0000  0.0183   
-18.0000  0.0236   
-17.0000  0.0280   
-16.0000  0.0366   
-15.0000  0.0447   
-14.0000  0.0580   
-13.0000  0.0696   
-12.0000  0.0889   
-11.0000  0.1126   
-10.0000  0.1400   
-9.0000  0.1772   
-8.0000  0.2212   
-7.0000  0.2755   
-6.0000  0.3425   
-5.0000  0.4298   
-4.0000  0.5243   
-3.0000  0.6483   
-2.0000  0.7870   
-1.0000  0.9611   
0.0000  1.1573   
1.0000  1.3849   
2.0000  1.6411   
3.0000  1.9200   
4.0000  2.2217   
5.0000  2.5107   
6.0000  2.7990   
7.0000  3.0686   
8.0000  3.3072   
9.0000  3.5027   
10.0000  3.6636   
11.0000  3.7897   
12.0000  3.8773   
13.0000  3.9388   
14.0000  3.9731   
15.0000  3.9896   
16.0000  3.9974   
17.0000  3.9996   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> data/MIs/packings4/MI_Es_dicyclic4_24.txt <==
-20.0000  0.0145   
-19.0000  0.0173   
-18.0000  0.0225   
-17.0000  0.0288   
-16.0000  0.0362   
-15.0000  0.0459   
-14.0000  0.0570   
-13.0000  0.0719   
-12.0000  0.0908   
-11.0000  0.1142   
-10.0000  0.1384   
-9.0000  0.1771   
-8.0000  0.2205   
-7.0000  0.2756   
-6.0000  0.3439   
-5.0000  0.4233   
-4.0000  0.5247   
-3.0000  0.6430   
-2.0000  0.7865   
-1.0000  0.9582   
0.0000  1.1664   
1.0000  1.3854   
2.0000  1.6407   
3.0000  1.9242   
4.0000  2.2124   
5.0000  2.5047   
6.0000  2.8021   
7.0000  3.0712   
8.0000  3.3181   
9.0000  3.5315   
10.0000  3.7301   
11.0000  3.9050   
12.0000  4.0659   
13.0000  4.2096   
14.0000  4.3343   
15.0000  4.4329   
16.0000  4.5030   
17.0000  4.5464   
18.0000  4.5698   
19.0000  4.5803   
20.0000  4.5839   
21.0000  4.5848   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> data/MIs/packings4/MI_Es_doubleprism4_121.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0291   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0572   
-13.0000  0.0709   
-12.0000  0.0891   
-11.0000  0.1123   
-10.0000  0.1420   
-9.0000  0.1763   
-8.0000  0.2201   
-7.0000  0.2744   
-6.0000  0.3420   
-5.0000  0.4238   
-4.0000  0.5240   
-3.0000  0.6449   
-2.0000  0.7901   
-1.0000  0.9636   
0.0000  1.1627   
1.0000  1.3965   
2.0000  1.6636   
3.0000  1.9576   
4.0000  2.2809   
5.0000  2.6271   
6.0000  2.9858   
7.0000  3.3531   
8.0000  3.7227   
9.0000  4.0852   
10.0000  4.4473   
11.0000  4.7981   
12.0000  5.1423   
13.0000  5.4740   
14.0000  5.7960   
15.0000  6.0930   
16.0000  6.3544   
17.0000  6.5645   
18.0000  6.7209   
19.0000  6.8231   
20.0000  6.8798   
21.0000  6.9060   
22.0000  6.9157   
23.0000  6.9182   
24.0000  6.9188   
25.0000  6.9189   
26.0000  6.9189   
27.0000  6.9189   
28.0000  6.9189   
29.0000  6.9189   
30.0000  6.9189   


==> data/MIs/packings4/MI_Es_doubleprism4_25.txt <==
-20.0000  0.0149   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0280   
-16.0000  0.0361   
-15.0000  0.0447   
-14.0000  0.0585   
-13.0000  0.0720   
-12.0000  0.0896   
-11.0000  0.1112   
-10.0000  0.1403   
-9.0000  0.1786   
-8.0000  0.2178   
-7.0000  0.2752   
-6.0000  0.3390   
-5.0000  0.4225   
-4.0000  0.5222   
-3.0000  0.6463   
-2.0000  0.7896   
-1.0000  0.9614   
0.0000  1.1642   
1.0000  1.3977   
2.0000  1.6613   
3.0000  1.9612   
4.0000  2.2747   
5.0000  2.6091   
6.0000  2.9630   
7.0000  3.3051   
8.0000  3.6246   
9.0000  3.9231   
10.0000  4.1661   
11.0000  4.3572   
12.0000  4.4927   
13.0000  4.5737   
14.0000  4.6177   
15.0000  4.6357   
16.0000  4.6422   
17.0000  4.6437   
18.0000  4.6438   
19.0000  4.6439   
20.0000  4.6439   
21.0000  4.6439   
22.0000  4.6439   
23.0000  4.6439   
24.0000  4.6439   
25.0000  4.6439   
26.0000  4.6439   
27.0000  4.6439   
28.0000  4.6439   
29.0000  4.6439   
30.0000  4.6439   


==> data/MIs/packings4/MI_Es_doubleprism4_49.txt <==
-20.0000  0.0153   
-19.0000  0.0180   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0358   
-15.0000  0.0454   
-14.0000  0.0564   
-13.0000  0.0720   
-12.0000  0.0891   
-11.0000  0.1123   
-10.0000  0.1394   
-9.0000  0.1761   
-8.0000  0.2209   
-7.0000  0.2747   
-6.0000  0.3404   
-5.0000  0.4235   
-4.0000  0.5214   
-3.0000  0.6450   
-2.0000  0.7875   
-1.0000  0.9648   
0.0000  1.1624   
1.0000  1.3979   
2.0000  1.6604   
3.0000  1.9547   
4.0000  2.2844   
5.0000  2.6242   
6.0000  2.9861   
7.0000  3.3474   
8.0000  3.7158   
9.0000  4.0668   
10.0000  4.4083   
11.0000  4.7176   
12.0000  4.9915   
13.0000  5.2135   
14.0000  5.3826   
15.0000  5.4986   
16.0000  5.5637   
17.0000  5.5969   
18.0000  5.6101   
19.0000  5.6139   
20.0000  5.6145   
21.0000  5.6147   
22.0000  5.6147   
23.0000  5.6147   
24.0000  5.6147   
25.0000  5.6147   
26.0000  5.6147   
27.0000  5.6147   
28.0000  5.6147   
29.0000  5.6147   
30.0000  5.6147   


==> data/MIs/packings4/MI_Es_doublesimplex4_6.txt <==
-20.0000  0.0146   
-19.0000  0.0189   
-18.0000  0.0218   
-17.0000  0.0276   
-16.0000  0.0357   
-15.0000  0.0464   
-14.0000  0.0577   
-13.0000  0.0730   
-12.0000  0.0902   
-11.0000  0.1095   
-10.0000  0.1419   
-9.0000  0.1767   
-8.0000  0.2107   
-7.0000  0.2689   
-6.0000  0.3377   
-5.0000  0.4159   
-4.0000  0.5183   
-3.0000  0.6271   
-2.0000  0.7613   
-1.0000  0.9223   
0.0000  1.1056   
1.0000  1.3021   
2.0000  1.5204   
3.0000  1.7312   
4.0000  1.9546   
5.0000  2.1486   
6.0000  2.3032   
7.0000  2.4299   
8.0000  2.5107   
9.0000  2.5548   
10.0000  2.5763   
11.0000  2.5831   
12.0000  2.5848   
13.0000  2.5849   
14.0000  2.5850   
15.0000  2.5850   
16.0000  2.5850   
17.0000  2.5850   
18.0000  2.5850   
19.0000  2.5850   
20.0000  2.5850   
21.0000  2.5850   
22.0000  2.5850   
23.0000  2.5850   
24.0000  2.5850   
25.0000  2.5850   
26.0000  2.5850   
27.0000  2.5850   
28.0000  2.5850   
29.0000  2.5850   
30.0000  2.5850   


==> data/MIs/packings4/MI_Es_l4_10.txt <==
-20.0000  0.0143   
-19.0000  0.0166   
-18.0000  0.0225   
-17.0000  0.0277   
-16.0000  0.0371   
-15.0000  0.0454   
-14.0000  0.0572   
-13.0000  0.0699   
-12.0000  0.0877   
-11.0000  0.1128   
-10.0000  0.1366   
-9.0000  0.1743   
-8.0000  0.2223   
-7.0000  0.2738   
-6.0000  0.3324   
-5.0000  0.4195   
-4.0000  0.5149   
-3.0000  0.6405   
-2.0000  0.7696   
-1.0000  0.9473   
0.0000  1.1393   
1.0000  1.3497   
2.0000  1.5948   
3.0000  1.8484   
4.0000  2.1249   
5.0000  2.3990   
6.0000  2.6608   
7.0000  2.8791   
8.0000  3.0594   
9.0000  3.1869   
10.0000  3.2628   
11.0000  3.3024   
12.0000  3.3159   
13.0000  3.3207   
14.0000  3.3218   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> data/MIs/packings4/MI_Es_l4_100.txt <==
-20.0000  0.0141   
-19.0000  0.0186   
-18.0000  0.0230   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0572   
-13.0000  0.0715   
-12.0000  0.0897   
-11.0000  0.1120   
-10.0000  0.1405   
-9.0000  0.1777   
-8.0000  0.2191   
-7.0000  0.2741   
-6.0000  0.3413   
-5.0000  0.4239   
-4.0000  0.5233   
-3.0000  0.6435   
-2.0000  0.7868   
-1.0000  0.9609   
0.0000  1.1662   
1.0000  1.3970   
2.0000  1.6682   
3.0000  1.9724   
4.0000  2.3099   
5.0000  2.6824   
6.0000  3.0816   
7.0000  3.5073   
8.0000  3.9509   
9.0000  4.4118   
10.0000  4.8742   
11.0000  5.3245   
12.0000  5.7348   
13.0000  6.0784   
14.0000  6.3374   
15.0000  6.5034   
16.0000  6.5919   
17.0000  6.6295   
18.0000  6.6409   
19.0000  6.6434   
20.0000  6.6438   
21.0000  6.6439   
22.0000  6.6439   
23.0000  6.6439   
24.0000  6.6439   
25.0000  6.6439   
26.0000  6.6439   
27.0000  6.6439   
28.0000  6.6439   
29.0000  6.6439   
30.0000  6.6439   


==> data/MIs/packings4/MI_Es_l4_101.txt <==
-20.0000  0.0143   
-19.0000  0.0185   
-18.0000  0.0227   
-17.0000  0.0288   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0575   
-13.0000  0.0714   
-12.0000  0.0894   
-11.0000  0.1117   
-10.0000  0.1398   
-9.0000  0.1755   
-8.0000  0.2194   
-7.0000  0.2730   
-6.0000  0.3406   
-5.0000  0.4224   
-4.0000  0.5222   
-3.0000  0.6436   
-2.0000  0.7895   
-1.0000  0.9604   
0.0000  1.1653   
1.0000  1.4013   
2.0000  1.6680   
3.0000  1.9727   
4.0000  2.3092   
5.0000  2.6822   
6.0000  3.0841   
7.0000  3.5094   
8.0000  3.9531   
9.0000  4.4101   
10.0000  4.8752   
11.0000  5.3276   
12.0000  5.7391   
13.0000  6.0852   
14.0000  6.3471   
15.0000  6.5159   
16.0000  6.6043   
17.0000  6.6429   
18.0000  6.6552   
19.0000  6.6577   
20.0000  6.6582   
21.0000  6.6582   
22.0000  6.6582   
23.0000  6.6582   
24.0000  6.6582   
25.0000  6.6582   
26.0000  6.6582   
27.0000  6.6582   
28.0000  6.6582   
29.0000  6.6582   
30.0000  6.6582   


==> data/MIs/packings4/MI_Es_l4_102.txt <==
-20.0000  0.0147   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0283   
-16.0000  0.0364   
-15.0000  0.0453   
-14.0000  0.0563   
-13.0000  0.0715   
-12.0000  0.0898   
-11.0000  0.1123   
-10.0000  0.1404   
-9.0000  0.1759   
-8.0000  0.2195   
-7.0000  0.2743   
-6.0000  0.3408   
-5.0000  0.4217   
-4.0000  0.5228   
-3.0000  0.6454   
-2.0000  0.7881   
-1.0000  0.9612   
0.0000  1.1642   
1.0000  1.4012   
2.0000  1.6682   
3.0000  1.9751   
4.0000  2.3122   
5.0000  2.6822   
6.0000  3.0810   
7.0000  3.5053   
8.0000  3.9490   
9.0000  4.4112   
10.0000  4.8750   
11.0000  5.3314   
12.0000  5.7386   
13.0000  6.0932   
14.0000  6.3556   
15.0000  6.5252   
16.0000  6.6178   
17.0000  6.6567   
18.0000  6.6691   
19.0000  6.6720   
20.0000  6.6724   
21.0000  6.6724   
22.0000  6.6724   
23.0000  6.6724   
24.0000  6.6724   
25.0000  6.6724   
26.0000  6.6724   
27.0000  6.6724   
28.0000  6.6724   
29.0000  6.6724   
30.0000  6.6724   


==> data/MIs/packings4/MI_Es_l4_103.txt <==
-20.0000  0.0146   
-19.0000  0.0180   
-18.0000  0.0232   
-17.0000  0.0287   
-16.0000  0.0357   
-15.0000  0.0457   
-14.0000  0.0569   
-13.0000  0.0715   
-12.0000  0.0890   
-11.0000  0.1127   
-10.0000  0.1407   
-9.0000  0.1761   
-8.0000  0.2189   
-7.0000  0.2754   
-6.0000  0.3403   
-5.0000  0.4247   
-4.0000  0.5216   
-3.0000  0.6427   
-2.0000  0.7889   
-1.0000  0.9605   
0.0000  1.1658   
1.0000  1.4004   
2.0000  1.6702   
3.0000  1.9741   
4.0000  2.3090   
5.0000  2.6823   
6.0000  3.0798   
7.0000  3.5083   
8.0000  3.9527   
9.0000  4.4147   
10.0000  4.8785   
11.0000  5.3305   
12.0000  5.7454   
13.0000  6.0975   
14.0000  6.3633   
15.0000  6.5368   
16.0000  6.6295   
17.0000  6.6701   
18.0000  6.6833   
19.0000  6.6861   
20.0000  6.6864   
21.0000  6.6865   
22.0000  6.6865   
23.0000  6.6865   
24.0000  6.6865   
25.0000  6.6865   
26.0000  6.6865   
27.0000  6.6865   
28.0000  6.6865   
29.0000  6.6865   
30.0000  6.6865   


==> data/MIs/packings4/MI_Es_l4_104.txt <==
-20.0000  0.0145   
-19.0000  0.0178   
-18.0000  0.0228   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0453   
-14.0000  0.0564   
-13.0000  0.0709   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1406   
-9.0000  0.1762   
-8.0000  0.2197   
-7.0000  0.2740   
-6.0000  0.3390   
-5.0000  0.4235   
-4.0000  0.5248   
-3.0000  0.6430   
-2.0000  0.7890   
-1.0000  0.9609   
0.0000  1.1633   
1.0000  1.4006   
2.0000  1.6669   
3.0000  1.9690   
4.0000  2.3136   
5.0000  2.6791   
6.0000  3.0796   
7.0000  3.5065   
8.0000  3.9505   
9.0000  4.4117   
10.0000  4.8794   
11.0000  5.3294   
12.0000  5.7493   
13.0000  6.1027   
14.0000  6.3710   
15.0000  6.5484   
16.0000  6.6423   
17.0000  6.6834   
18.0000  6.6967   
19.0000  6.6999   
20.0000  6.7004   
21.0000  6.7004   
22.0000  6.7004   
23.0000  6.7004   
24.0000  6.7004   
25.0000  6.7004   
26.0000  6.7004   
27.0000  6.7004   
28.0000  6.7004   
29.0000  6.7004   
30.0000  6.7004   


==> data/MIs/packings4/MI_Es_l4_105.txt <==
-20.0000  0.0141   
-19.0000  0.0181   
-18.0000  0.0225   
-17.0000  0.0286   
-16.0000  0.0362   
-15.0000  0.0452   
-14.0000  0.0578   
-13.0000  0.0720   
-12.0000  0.0885   
-11.0000  0.1124   
-10.0000  0.1408   
-9.0000  0.1745   
-8.0000  0.2200   
-7.0000  0.2741   
-6.0000  0.3407   
-5.0000  0.4223   
-4.0000  0.5235   
-3.0000  0.6458   
-2.0000  0.7886   
-1.0000  0.9635   
0.0000  1.1641   
1.0000  1.3998   
2.0000  1.6682   
3.0000  1.9727   
4.0000  2.3128   
5.0000  2.6864   
6.0000  3.0833   
7.0000  3.5099   
8.0000  3.9559   
9.0000  4.4171   
10.0000  4.8830   
11.0000  5.3365   
12.0000  5.7532   
13.0000  6.1122   
14.0000  6.3821   
15.0000  6.5569   
16.0000  6.6553   
17.0000  6.6966   
18.0000  6.7107   
19.0000  6.7137   
20.0000  6.7142   
21.0000  6.7142   
22.0000  6.7142   
23.0000  6.7142   
24.0000  6.7142   
25.0000  6.7142   
26.0000  6.7142   
27.0000  6.7142   
28.0000  6.7142   
29.0000  6.7142   
30.0000  6.7142   


==> data/MIs/packings4/MI_Es_l4_106.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0720   
-12.0000  0.0899   
-11.0000  0.1111   
-10.0000  0.1404   
-9.0000  0.1764   
-8.0000  0.2196   
-7.0000  0.2735   
-6.0000  0.3418   
-5.0000  0.4226   
-4.0000  0.5239   
-3.0000  0.6450   
-2.0000  0.7874   
-1.0000  0.9641   
0.0000  1.1673   
1.0000  1.4018   
2.0000  1.6688   
3.0000  1.9755   
4.0000  2.3154   
5.0000  2.6860   
6.0000  3.0892   
7.0000  3.5108   
8.0000  3.9596   
9.0000  4.4226   
10.0000  4.8907   
11.0000  5.3420   
12.0000  5.7606   
13.0000  6.1165   
14.0000  6.3908   
15.0000  6.5690   
16.0000  6.6672   
17.0000  6.7100   
18.0000  6.7241   
19.0000  6.7274   
20.0000  6.7279   
21.0000  6.7279   
22.0000  6.7279   
23.0000  6.7279   
24.0000  6.7279   
25.0000  6.7279   
26.0000  6.7279   
27.0000  6.7279   
28.0000  6.7279   
29.0000  6.7279   
30.0000  6.7279   


==> data/MIs/packings4/MI_Es_l4_107.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0291   
-16.0000  0.0358   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0709   
-12.0000  0.0898   
-11.0000  0.1119   
-10.0000  0.1411   
-9.0000  0.1775   
-8.0000  0.2188   
-7.0000  0.2747   
-6.0000  0.3405   
-5.0000  0.4221   
-4.0000  0.5230   
-3.0000  0.6462   
-2.0000  0.7911   
-1.0000  0.9603   
0.0000  1.1678   
1.0000  1.4031   
2.0000  1.6741   
3.0000  1.9777   
4.0000  2.3180   
5.0000  2.6914   
6.0000  3.0934   
7.0000  3.5211   
8.0000  3.9700   
9.0000  4.4321   
10.0000  4.8996   
11.0000  5.3525   
12.0000  5.7713   
13.0000  6.1287   
14.0000  6.4021   
15.0000  6.5808   
16.0000  6.6796   
17.0000  6.7234   
18.0000  6.7374   
19.0000  6.7409   
20.0000  6.7414   
21.0000  6.7415   
22.0000  6.7415   
23.0000  6.7415   
24.0000  6.7415   
25.0000  6.7415   
26.0000  6.7415   
27.0000  6.7415   
28.0000  6.7415   
29.0000  6.7415   
30.0000  6.7415   


==> data/MIs/packings4/MI_Es_l4_108.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0284   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0573   
-13.0000  0.0717   
-12.0000  0.0887   
-11.0000  0.1125   
-10.0000  0.1406   
-9.0000  0.1764   
-8.0000  0.2203   
-7.0000  0.2729   
-6.0000  0.3417   
-5.0000  0.4241   
-4.0000  0.5225   
-3.0000  0.6454   
-2.0000  0.7903   
-1.0000  0.9629   
0.0000  1.1657   
1.0000  1.4023   
2.0000  1.6706   
3.0000  1.9779   
4.0000  2.3209   
5.0000  2.6904   
6.0000  3.0921   
7.0000  3.5204   
8.0000  3.9684   
9.0000  4.4327   
10.0000  4.8942   
11.0000  5.3524   
12.0000  5.7745   
13.0000  6.1345   
14.0000  6.4092   
15.0000  6.5916   
16.0000  6.6917   
17.0000  6.7363   
18.0000  6.7510   
19.0000  6.7543   
20.0000  6.7548   
21.0000  6.7549   
22.0000  6.7549   
23.0000  6.7549   
24.0000  6.7549   
25.0000  6.7549   
26.0000  6.7549   
27.0000  6.7549   
28.0000  6.7549   
29.0000  6.7549   
30.0000  6.7549   


==> data/MIs/packings4/MI_Es_l4_109.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0360   
-15.0000  0.0448   
-14.0000  0.0567   
-13.0000  0.0717   
-12.0000  0.0897   
-11.0000  0.1124   
-10.0000  0.1402   
-9.0000  0.1770   
-8.0000  0.2199   
-7.0000  0.2735   
-6.0000  0.3414   
-5.0000  0.4232   
-4.0000  0.5219   
-3.0000  0.6441   
-2.0000  0.7884   
-1.0000  0.9638   
0.0000  1.1669   
1.0000  1.3989   
2.0000  1.6733   
3.0000  1.9770   
4.0000  2.3196   
5.0000  2.6885   
6.0000  3.0922   
7.0000  3.5235   
8.0000  3.9682   
9.0000  4.4324   
10.0000  4.9007   
11.0000  5.3544   
12.0000  5.7799   
13.0000  6.1401   
14.0000  6.4176   
15.0000  6.6012   
16.0000  6.7036   
17.0000  6.7489   
18.0000  6.7641   
19.0000  6.7676   
20.0000  6.7681   
21.0000  6.7682   
22.0000  6.7682   
23.0000  6.7682   
24.0000  6.7682   
25.0000  6.7682   
26.0000  6.7682   
27.0000  6.7682   
28.0000  6.7682   
29.0000  6.7682   
30.0000  6.7682   


==> data/MIs/packings4/MI_Es_l4_11.txt <==
-20.0000  0.0141   
-19.0000  0.0177   
-18.0000  0.0228   
-17.0000  0.0295   
-16.0000  0.0358   
-15.0000  0.0472   
-14.0000  0.0588   
-13.0000  0.0722   
-12.0000  0.0869   
-11.0000  0.1119   
-10.0000  0.1389   
-9.0000  0.1749   
-8.0000  0.2229   
-7.0000  0.2711   
-6.0000  0.3323   
-5.0000  0.4181   
-4.0000  0.5118   
-3.0000  0.6269   
-2.0000  0.7680   
-1.0000  0.9259   
0.0000  1.1152   
1.0000  1.3299   
2.0000  1.5750   
3.0000  1.8367   
4.0000  2.1267   
5.0000  2.4074   
6.0000  2.6737   
7.0000  2.9331   
8.0000  3.1278   
9.0000  3.2805   
10.0000  3.3806   
11.0000  3.4287   
12.0000  3.4511   
13.0000  3.4579   
14.0000  3.4590   
15.0000  3.4594   
16.0000  3.4594   
17.0000  3.4594   
18.0000  3.4594   
19.0000  3.4594   
20.0000  3.4594   
21.0000  3.4594   
22.0000  3.4594   
23.0000  3.4594   
24.0000  3.4594   
25.0000  3.4594   
26.0000  3.4594   
27.0000  3.4594   
28.0000  3.4594   
29.0000  3.4594   
30.0000  3.4594   


==> data/MIs/packings4/MI_Es_l4_110.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0282   
-16.0000  0.0359   
-15.0000  0.0461   
-14.0000  0.0569   
-13.0000  0.0721   
-12.0000  0.0898   
-11.0000  0.1123   
-10.0000  0.1409   
-9.0000  0.1785   
-8.0000  0.2200   
-7.0000  0.2737   
-6.0000  0.3422   
-5.0000  0.4238   
-4.0000  0.5237   
-3.0000  0.6438   
-2.0000  0.7897   
-1.0000  0.9640   
0.0000  1.1648   
1.0000  1.4065   
2.0000  1.6729   
3.0000  1.9742   
4.0000  2.3183   
5.0000  2.6897   
6.0000  3.0950   
7.0000  3.5216   
8.0000  3.9710   
9.0000  4.4344   
10.0000  4.9011   
11.0000  5.3575   
12.0000  5.7850   
13.0000  6.1453   
14.0000  6.4242   
15.0000  6.6116   
16.0000  6.7158   
17.0000  6.7616   
18.0000  6.7770   
19.0000  6.7808   
20.0000  6.7813   
21.0000  6.7814   
22.0000  6.7814   
23.0000  6.7814   
24.0000  6.7814   
25.0000  6.7814   
26.0000  6.7814   
27.0000  6.7814   
28.0000  6.7814   
29.0000  6.7814   
30.0000  6.7814   


==> data/MIs/packings4/MI_Es_l4_111.txt <==
-20.0000  0.0144   
-19.0000  0.0184   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0361   
-15.0000  0.0454   
-14.0000  0.0566   
-13.0000  0.0713   
-12.0000  0.0900   
-11.0000  0.1117   
-10.0000  0.1403   
-9.0000  0.1759   
-8.0000  0.2194   
-7.0000  0.2742   
-6.0000  0.3415   
-5.0000  0.4228   
-4.0000  0.5226   
-3.0000  0.6452   
-2.0000  0.7899   
-1.0000  0.9640   
0.0000  1.1677   
1.0000  1.4016   
2.0000  1.6748   
3.0000  1.9759   
4.0000  2.3159   
5.0000  2.6883   
6.0000  3.0946   
7.0000  3.5258   
8.0000  3.9711   
9.0000  4.4365   
10.0000  4.9037   
11.0000  5.3622   
12.0000  5.7865   
13.0000  6.1518   
14.0000  6.4317   
15.0000  6.6217   
16.0000  6.7269   
17.0000  6.7738   
18.0000  6.7898   
19.0000  6.7937   
20.0000  6.7944   
21.0000  6.7944   
22.0000  6.7944   
23.0000  6.7944   
24.0000  6.7944   
25.0000  6.7944   
26.0000  6.7944   
27.0000  6.7944   
28.0000  6.7944   
29.0000  6.7944   
30.0000  6.7944   


==> data/MIs/packings4/MI_Es_l4_112.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0228   
-17.0000  0.0284   
-16.0000  0.0357   
-15.0000  0.0455   
-14.0000  0.0568   
-13.0000  0.0708   
-12.0000  0.0903   
-11.0000  0.1119   
-10.0000  0.1410   
-9.0000  0.1760   
-8.0000  0.2197   
-7.0000  0.2737   
-6.0000  0.3417   
-5.0000  0.4213   
-4.0000  0.5219   
-3.0000  0.6432   
-2.0000  0.7885   
-1.0000  0.9620   
0.0000  1.1657   
1.0000  1.4021   
2.0000  1.6703   
3.0000  1.9778   
4.0000  2.3181   
5.0000  2.6923   
6.0000  3.0960   
7.0000  3.5245   
8.0000  3.9705   
9.0000  4.4367   
10.0000  4.9038   
11.0000  5.3647   
12.0000  5.7913   
13.0000  6.1574   
14.0000  6.4403   
15.0000  6.6328   
16.0000  6.7387   
17.0000  6.7862   
18.0000  6.8027   
19.0000  6.8067   
20.0000  6.8073   
21.0000  6.8073   
22.0000  6.8074   
23.0000  6.8074   
24.0000  6.8074   
25.0000  6.8074   
26.0000  6.8074   
27.0000  6.8074   
28.0000  6.8074   
29.0000  6.8074   
30.0000  6.8074   


==> data/MIs/packings4/MI_Es_l4_113.txt <==
-20.0000  0.0144   
-19.0000  0.0184   
-18.0000  0.0223   
-17.0000  0.0283   
-16.0000  0.0361   
-15.0000  0.0449   
-14.0000  0.0573   
-13.0000  0.0710   
-12.0000  0.0898   
-11.0000  0.1122   
-10.0000  0.1405   
-9.0000  0.1756   
-8.0000  0.2205   
-7.0000  0.2742   
-6.0000  0.3406   
-5.0000  0.4214   
-4.0000  0.5232   
-3.0000  0.6439   
-2.0000  0.7900   
-1.0000  0.9618   
0.0000  1.1645   
1.0000  1.3992   
2.0000  1.6680   
3.0000  1.9736   
4.0000  2.3108   
5.0000  2.6856   
6.0000  3.0864   
7.0000  3.5164   
8.0000  3.9683   
9.0000  4.4319   
10.0000  4.9040   
11.0000  5.3629   
12.0000  5.7945   
13.0000  6.1613   
14.0000  6.4487   
15.0000  6.6412   
16.0000  6.7504   
17.0000  6.7987   
18.0000  6.8152   
19.0000  6.8194   
20.0000  6.8201   
21.0000  6.8202   
22.0000  6.8202   
23.0000  6.8202   
24.0000  6.8202   
25.0000  6.8202   
26.0000  6.8202   
27.0000  6.8202   
28.0000  6.8202   
29.0000  6.8202   
30.0000  6.8202   


==> data/MIs/packings4/MI_Es_l4_114.txt <==
-20.0000  0.0141   
-19.0000  0.0185   
-18.0000  0.0223   
-17.0000  0.0290   
-16.0000  0.0367   
-15.0000  0.0450   
-14.0000  0.0566   
-13.0000  0.0714   
-12.0000  0.0904   
-11.0000  0.1116   
-10.0000  0.1402   
-9.0000  0.1766   
-8.0000  0.2206   
-7.0000  0.2742   
-6.0000  0.3405   
-5.0000  0.4227   
-4.0000  0.5242   
-3.0000  0.6435   
-2.0000  0.7887   
-1.0000  0.9600   
0.0000  1.1622   
1.0000  1.3984   
2.0000  1.6683   
3.0000  1.9749   
4.0000  2.3174   
5.0000  2.6829   
6.0000  3.0921   
7.0000  3.5185   
8.0000  3.9686   
9.0000  4.4332   
10.0000  4.9061   
11.0000  5.3663   
12.0000  5.7958   
13.0000  6.1686   
14.0000  6.4565   
15.0000  6.6517   
16.0000  6.7608   
17.0000  6.8105   
18.0000  6.8277   
19.0000  6.8321   
20.0000  6.8328   
21.0000  6.8329   
22.0000  6.8329   
23.0000  6.8329   
24.0000  6.8329   
25.0000  6.8329   
26.0000  6.8329   
27.0000  6.8329   
28.0000  6.8329   
29.0000  6.8329   
30.0000  6.8329   


==> data/MIs/packings4/MI_Es_l4_115.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0574   
-13.0000  0.0717   
-12.0000  0.0895   
-11.0000  0.1126   
-10.0000  0.1408   
-9.0000  0.1759   
-8.0000  0.2195   
-7.0000  0.2754   
-6.0000  0.3420   
-5.0000  0.4223   
-4.0000  0.5243   
-3.0000  0.6432   
-2.0000  0.7898   
-1.0000  0.9630   
0.0000  1.1666   
1.0000  1.4019   
2.0000  1.6710   
3.0000  1.9779   
4.0000  2.3177   
5.0000  2.6870   
6.0000  3.0948   
7.0000  3.5218   
8.0000  3.9714   
9.0000  4.4418   
10.0000  4.9071   
11.0000  5.3752   
12.0000  5.8039   
13.0000  6.1757   
14.0000  6.4681   
15.0000  6.6611   
16.0000  6.7724   
17.0000  6.8225   
18.0000  6.8405   
19.0000  6.8447   
20.0000  6.8454   
21.0000  6.8455   
22.0000  6.8455   
23.0000  6.8455   
24.0000  6.8455   
25.0000  6.8455   
26.0000  6.8455   
27.0000  6.8455   
28.0000  6.8455   
29.0000  6.8455   
30.0000  6.8455   


==> data/MIs/packings4/MI_Es_l4_116.txt <==
-20.0000  0.0149   
-19.0000  0.0183   
-18.0000  0.0225   
-17.0000  0.0290   
-16.0000  0.0356   
-15.0000  0.0450   
-14.0000  0.0567   
-13.0000  0.0714   
-12.0000  0.0893   
-11.0000  0.1121   
-10.0000  0.1411   
-9.0000  0.1760   
-8.0000  0.2198   
-7.0000  0.2751   
-6.0000  0.3409   
-5.0000  0.4224   
-4.0000  0.5234   
-3.0000  0.6450   
-2.0000  0.7899   
-1.0000  0.9652   
0.0000  1.1645   
1.0000  1.4018   
2.0000  1.6725   
3.0000  1.9788   
4.0000  2.3207   
5.0000  2.6913   
6.0000  3.0937   
7.0000  3.5258   
8.0000  3.9778   
9.0000  4.4420   
10.0000  4.9134   
11.0000  5.3754   
12.0000  5.8094   
13.0000  6.1823   
14.0000  6.4730   
15.0000  6.6719   
16.0000  6.7826   
17.0000  6.8348   
18.0000  6.8526   
19.0000  6.8572   
20.0000  6.8579   
21.0000  6.8580   
22.0000  6.8580   
23.0000  6.8580   
24.0000  6.8580   
25.0000  6.8580   
26.0000  6.8580   
27.0000  6.8580   
28.0000  6.8580   
29.0000  6.8580   
30.0000  6.8580   


==> data/MIs/packings4/MI_Es_l4_117.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0233   
-17.0000  0.0289   
-16.0000  0.0357   
-15.0000  0.0458   
-14.0000  0.0573   
-13.0000  0.0711   
-12.0000  0.0896   
-11.0000  0.1126   
-10.0000  0.1401   
-9.0000  0.1756   
-8.0000  0.2207   
-7.0000  0.2744   
-6.0000  0.3412   
-5.0000  0.4244   
-4.0000  0.5233   
-3.0000  0.6437   
-2.0000  0.7880   
-1.0000  0.9631   
0.0000  1.1658   
1.0000  1.4029   
2.0000  1.6727   
3.0000  1.9770   
4.0000  2.3177   
5.0000  2.6936   
6.0000  3.0992   
7.0000  3.5246   
8.0000  3.9795   
9.0000  4.4444   
10.0000  4.9171   
11.0000  5.3796   
12.0000  5.8130   
13.0000  6.1859   
14.0000  6.4795   
15.0000  6.6813   
16.0000  6.7943   
17.0000  6.8468   
18.0000  6.8649   
19.0000  6.8696   
20.0000  6.8703   
21.0000  6.8704   
22.0000  6.8704   
23.0000  6.8704   
24.0000  6.8704   
25.0000  6.8704   
26.0000  6.8704   
27.0000  6.8704   
28.0000  6.8704   
29.0000  6.8704   
30.0000  6.8704   


==> data/MIs/packings4/MI_Es_l4_118.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0364   
-15.0000  0.0463   
-14.0000  0.0568   
-13.0000  0.0710   
-12.0000  0.0902   
-11.0000  0.1117   
-10.0000  0.1405   
-9.0000  0.1763   
-8.0000  0.2180   
-7.0000  0.2740   
-6.0000  0.3421   
-5.0000  0.4221   
-4.0000  0.5237   
-3.0000  0.6444   
-2.0000  0.7909   
-1.0000  0.9608   
0.0000  1.1669   
1.0000  1.4024   
2.0000  1.6713   
3.0000  1.9784   
4.0000  2.3177   
5.0000  2.6950   
6.0000  3.0968   
7.0000  3.5263   
8.0000  3.9762   
9.0000  4.4427   
10.0000  4.9143   
11.0000  5.3784   
12.0000  5.8128   
13.0000  6.1913   
14.0000  6.4865   
15.0000  6.6895   
16.0000  6.8055   
17.0000  6.8586   
18.0000  6.8768   
19.0000  6.8817   
20.0000  6.8826   
21.0000  6.8826   
22.0000  6.8826   
23.0000  6.8826   
24.0000  6.8826   
25.0000  6.8826   
26.0000  6.8826   
27.0000  6.8826   
28.0000  6.8826   
29.0000  6.8826   
30.0000  6.8826   


==> data/MIs/packings4/MI_Es_l4_119.txt <==
-20.0000  0.0142   
-19.0000  0.0184   
-18.0000  0.0231   
-17.0000  0.0287   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0567   
-13.0000  0.0706   
-12.0000  0.0899   
-11.0000  0.1123   
-10.0000  0.1411   
-9.0000  0.1758   
-8.0000  0.2194   
-7.0000  0.2742   
-6.0000  0.3402   
-5.0000  0.4230   
-4.0000  0.5229   
-3.0000  0.6449   
-2.0000  0.7893   
-1.0000  0.9646   
0.0000  1.1672   
1.0000  1.3998   
2.0000  1.6723   
3.0000  1.9800   
4.0000  2.3200   
5.0000  2.6916   
6.0000  3.0925   
7.0000  3.5230   
8.0000  3.9740   
9.0000  4.4402   
10.0000  4.9164   
11.0000  5.3821   
12.0000  5.8183   
13.0000  6.1981   
14.0000  6.4938   
15.0000  6.6977   
16.0000  6.8159   
17.0000  6.8694   
18.0000  6.8891   
19.0000  6.8939   
20.0000  6.8947   
21.0000  6.8948   
22.0000  6.8948   
23.0000  6.8948   
24.0000  6.8948   
25.0000  6.8948   
26.0000  6.8948   
27.0000  6.8948   
28.0000  6.8948   
29.0000  6.8948   
30.0000  6.8948   


==> data/MIs/packings4/MI_Es_l4_12.txt <==
-20.0000  0.0148   
-19.0000  0.0178   
-18.0000  0.0219   
-17.0000  0.0273   
-16.0000  0.0354   
-15.0000  0.0455   
-14.0000  0.0560   
-13.0000  0.0713   
-12.0000  0.0907   
-11.0000  0.1121   
-10.0000  0.1391   
-9.0000  0.1732   
-8.0000  0.2179   
-7.0000  0.2727   
-6.0000  0.3361   
-5.0000  0.4147   
-4.0000  0.5185   
-3.0000  0.6274   
-2.0000  0.7730   
-1.0000  0.9285   
0.0000  1.1161   
1.0000  1.3417   
2.0000  1.5828   
3.0000  1.8654   
4.0000  2.1463   
5.0000  2.4452   
6.0000  2.7295   
7.0000  2.9927   
8.0000  3.2161   
9.0000  3.3793   
10.0000  3.4866   
11.0000  3.5482   
12.0000  3.5736   
13.0000  3.5824   
14.0000  3.5846   
15.0000  3.5850   
16.0000  3.5849   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> data/MIs/packings4/MI_Es_l4_120.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0224   
-17.0000  0.0285   
-16.0000  0.0356   
-15.0000  0.0449   
-14.0000  0.0568   
-13.0000  0.0716   
-12.0000  0.0890   
-11.0000  0.1118   
-10.0000  0.1402   
-9.0000  0.1766   
-8.0000  0.2188   
-7.0000  0.2757   
-6.0000  0.3417   
-5.0000  0.4246   
-4.0000  0.5233   
-3.0000  0.6439   
-2.0000  0.7902   
-1.0000  0.9623   
0.0000  1.1688   
1.0000  1.4026   
2.0000  1.6740   
3.0000  1.9786   
4.0000  2.3195   
5.0000  2.6918   
6.0000  3.0947   
7.0000  3.5245   
8.0000  3.9805   
9.0000  4.4428   
10.0000  4.9153   
11.0000  5.3840   
12.0000  5.8204   
13.0000  6.1985   
14.0000  6.5019   
15.0000  6.7073   
16.0000  6.8254   
17.0000  6.8819   
18.0000  6.9010   
19.0000  6.9061   
20.0000  6.9068   
21.0000  6.9069   
22.0000  6.9069   
23.0000  6.9069   
24.0000  6.9069   
25.0000  6.9069   
26.0000  6.9069   
27.0000  6.9069   
28.0000  6.9069   
29.0000  6.9069   
30.0000  6.9069   


==> data/MIs/packings4/MI_Es_l4_121.txt <==
-20.0000  0.0146   
-19.0000  0.0184   
-18.0000  0.0229   
-17.0000  0.0284   
-16.0000  0.0358   
-15.0000  0.0452   
-14.0000  0.0564   
-13.0000  0.0713   
-12.0000  0.0896   
-11.0000  0.1129   
-10.0000  0.1404   
-9.0000  0.1769   
-8.0000  0.2193   
-7.0000  0.2753   
-6.0000  0.3426   
-5.0000  0.4243   
-4.0000  0.5233   
-3.0000  0.6445   
-2.0000  0.7899   
-1.0000  0.9613   
0.0000  1.1659   
1.0000  1.4012   
2.0000  1.6716   
3.0000  1.9834   
4.0000  2.3211   
5.0000  2.6939   
6.0000  3.1001   
7.0000  3.5274   
8.0000  3.9807   
9.0000  4.4435   
10.0000  4.9218   
11.0000  5.3858   
12.0000  5.8272   
13.0000  6.2084   
14.0000  6.5085   
15.0000  6.7171   
16.0000  6.8365   
17.0000  6.8926   
18.0000  6.9129   
19.0000  6.9179   
20.0000  6.9188   
21.0000  6.9189   
22.0000  6.9189   
23.0000  6.9189   
24.0000  6.9189   
25.0000  6.9189   
26.0000  6.9189   
27.0000  6.9189   
28.0000  6.9189   
29.0000  6.9189   
30.0000  6.9189   


==> data/MIs/packings4/MI_Es_l4_122.txt <==
-20.0000  0.0141   
-19.0000  0.0179   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0570   
-13.0000  0.0722   
-12.0000  0.0896   
-11.0000  0.1118   
-10.0000  0.1404   
-9.0000  0.1761   
-8.0000  0.2202   
-7.0000  0.2745   
-6.0000  0.3419   
-5.0000  0.4223   
-4.0000  0.5255   
-3.0000  0.6440   
-2.0000  0.7883   
-1.0000  0.9628   
0.0000  1.1660   
1.0000  1.4022   
2.0000  1.6743   
3.0000  1.9786   
4.0000  2.3218   
5.0000  2.6954   
6.0000  3.0997   
7.0000  3.5278   
8.0000  3.9792   
9.0000  4.4442   
10.0000  4.9193   
11.0000  5.3869   
12.0000  5.8267   
13.0000  6.2089   
14.0000  6.5154   
15.0000  6.7242   
16.0000  6.8459   
17.0000  6.9033   
18.0000  6.9245   
19.0000  6.9297   
20.0000  6.9306   
21.0000  6.9307   
22.0000  6.9307   
23.0000  6.9307   
24.0000  6.9307   
25.0000  6.9307   
26.0000  6.9307   
27.0000  6.9307   
28.0000  6.9307   
29.0000  6.9307   
30.0000  6.9307   


==> data/MIs/packings4/MI_Es_l4_123.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0283   
-16.0000  0.0356   
-15.0000  0.0449   
-14.0000  0.0568   
-13.0000  0.0712   
-12.0000  0.0901   
-11.0000  0.1131   
-10.0000  0.1409   
-9.0000  0.1756   
-8.0000  0.2190   
-7.0000  0.2743   
-6.0000  0.3412   
-5.0000  0.4223   
-4.0000  0.5220   
-3.0000  0.6422   
-2.0000  0.7886   
-1.0000  0.9624   
0.0000  1.1650   
1.0000  1.4005   
2.0000  1.6733   
3.0000  1.9761   
4.0000  2.3172   
5.0000  2.6902   
6.0000  3.0917   
7.0000  3.5229   
8.0000  3.9730   
9.0000  4.4454   
10.0000  4.9158   
11.0000  5.3862   
12.0000  5.8285   
13.0000  6.2130   
14.0000  6.5211   
15.0000  6.7325   
16.0000  6.8565   
17.0000  6.9150   
18.0000  6.9357   
19.0000  6.9414   
20.0000  6.9424   
21.0000  6.9425   
22.0000  6.9425   
23.0000  6.9425   
24.0000  6.9425   
25.0000  6.9425   
26.0000  6.9425   
27.0000  6.9425   
28.0000  6.9425   
29.0000  6.9425   
30.0000  6.9425   


==> data/MIs/packings4/MI_Es_l4_124.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0224   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0450   
-14.0000  0.0567   
-13.0000  0.0724   
-12.0000  0.0898   
-11.0000  0.1129   
-10.0000  0.1408   
-9.0000  0.1757   
-8.0000  0.2221   
-7.0000  0.2745   
-6.0000  0.3413   
-5.0000  0.4212   
-4.0000  0.5224   
-3.0000  0.6452   
-2.0000  0.7905   
-1.0000  0.9607   
0.0000  1.1641   
1.0000  1.4011   
2.0000  1.6685   
3.0000  1.9743   
4.0000  2.3167   
5.0000  2.6887   
6.0000  3.0913   
7.0000  3.5233   
8.0000  3.9765   
9.0000  4.4422   
10.0000  4.9160   
11.0000  5.3877   
12.0000  5.8299   
13.0000  6.2223   
14.0000  6.5277   
15.0000  6.7416   
16.0000  6.8666   
17.0000  6.9255   
18.0000  6.9474   
19.0000  6.9531   
20.0000  6.9541   
21.0000  6.9542   
22.0000  6.9542   
23.0000  6.9542   
24.0000  6.9542   
25.0000  6.9542   
26.0000  6.9542   
27.0000  6.9542   
28.0000  6.9542   
29.0000  6.9542   
30.0000  6.9542   


==> data/MIs/packings4/MI_Es_l4_125.txt <==
-20.0000  0.0142   
-19.0000  0.0179   
-18.0000  0.0230   
-17.0000  0.0288   
-16.0000  0.0368   
-15.0000  0.0450   
-14.0000  0.0565   
-13.0000  0.0718   
-12.0000  0.0896   
-11.0000  0.1121   
-10.0000  0.1408   
-9.0000  0.1754   
-8.0000  0.2211   
-7.0000  0.2738   
-6.0000  0.3418   
-5.0000  0.4222   
-4.0000  0.5233   
-3.0000  0.6432   
-2.0000  0.7886   
-1.0000  0.9613   
0.0000  1.1642   
1.0000  1.4008   
2.0000  1.6714   
3.0000  1.9768   
4.0000  2.3135   
5.0000  2.6870   
6.0000  3.0928   
7.0000  3.5212   
8.0000  3.9740   
9.0000  4.4416   
10.0000  4.9218   
11.0000  5.3901   
12.0000  5.8341   
13.0000  6.2232   
14.0000  6.5333   
15.0000  6.7487   
16.0000  6.8762   
17.0000  6.9367   
18.0000  6.9589   
19.0000  6.9646   
20.0000  6.9657   
21.0000  6.9658   
22.0000  6.9658   
23.0000  6.9658   
24.0000  6.9658   
25.0000  6.9658   
26.0000  6.9658   
27.0000  6.9658   
28.0000  6.9658   
29.0000  6.9658   
30.0000  6.9658   


==> data/MIs/packings4/MI_Es_l4_126.txt <==
-20.0000  0.0142   
-19.0000  0.0179   
-18.0000  0.0226   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0565   
-13.0000  0.0710   
-12.0000  0.0886   
-11.0000  0.1113   
-10.0000  0.1412   
-9.0000  0.1766   
-8.0000  0.2201   
-7.0000  0.2746   
-6.0000  0.3399   
-5.0000  0.4230   
-4.0000  0.5224   
-3.0000  0.6421   
-2.0000  0.7894   
-1.0000  0.9625   
0.0000  1.1640   
1.0000  1.4015   
2.0000  1.6684   
3.0000  1.9749   
4.0000  2.3162   
5.0000  2.6865   
6.0000  3.0907   
7.0000  3.5224   
8.0000  3.9739   
9.0000  4.4457   
10.0000  4.9236   
11.0000  5.3933   
12.0000  5.8361   
13.0000  6.2291   
14.0000  6.5425   
15.0000  6.7581   
16.0000  6.8861   
17.0000  6.9476   
18.0000  6.9702   
19.0000  6.9760   
20.0000  6.9772   
21.0000  6.9773   
22.0000  6.9773   
23.0000  6.9773   
24.0000  6.9773   
25.0000  6.9773   
26.0000  6.9773   
27.0000  6.9773   
28.0000  6.9773   
29.0000  6.9773   
30.0000  6.9773   


==> data/MIs/packings4/MI_Es_l4_127.txt <==
-20.0000  0.0143   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0289   
-16.0000  0.0359   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0711   
-12.0000  0.0895   
-11.0000  0.1121   
-10.0000  0.1405   
-9.0000  0.1754   
-8.0000  0.2203   
-7.0000  0.2758   
-6.0000  0.3413   
-5.0000  0.4240   
-4.0000  0.5241   
-3.0000  0.6441   
-2.0000  0.7903   
-1.0000  0.9618   
0.0000  1.1640   
1.0000  1.4022   
2.0000  1.6701   
3.0000  1.9785   
4.0000  2.3157   
5.0000  2.6870   
6.0000  3.0909   
7.0000  3.5242   
8.0000  3.9756   
9.0000  4.4432   
10.0000  4.9261   
11.0000  5.3956   
12.0000  5.8399   
13.0000  6.2340   
14.0000  6.5486   
15.0000  6.7668   
16.0000  6.8956   
17.0000  6.9585   
18.0000  6.9813   
19.0000  6.9876   
20.0000  6.9885   
21.0000  6.9887   
22.0000  6.9887   
23.0000  6.9887   
24.0000  6.9887   
25.0000  6.9887   
26.0000  6.9887   
27.0000  6.9887   
28.0000  6.9887   
29.0000  6.9887   
30.0000  6.9887   


==> data/MIs/packings4/MI_Es_l4_128.txt <==
-20.0000  0.0143   
-19.0000  0.0178   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0361   
-15.0000  0.0450   
-14.0000  0.0573   
-13.0000  0.0714   
-12.0000  0.0899   
-11.0000  0.1126   
-10.0000  0.1411   
-9.0000  0.1769   
-8.0000  0.2194   
-7.0000  0.2743   
-6.0000  0.3410   
-5.0000  0.4228   
-4.0000  0.5239   
-3.0000  0.6424   
-2.0000  0.7869   
-1.0000  0.9609   
0.0000  1.1638   
1.0000  1.4000   
2.0000  1.6715   
3.0000  1.9737   
4.0000  2.3125   
5.0000  2.6836   
6.0000  3.0923   
7.0000  3.5234   
8.0000  3.9782   
9.0000  4.4439   
10.0000  4.9230   
11.0000  5.3978   
12.0000  5.8469   
13.0000  6.2379   
14.0000  6.5542   
15.0000  6.7750   
16.0000  6.9056   
17.0000  6.9688   
18.0000  6.9925   
19.0000  6.9987   
20.0000  6.9999   
21.0000  7.0000   
22.0000  7.0000   
23.0000  7.0000   
24.0000  7.0000   
25.0000  7.0000   
26.0000  7.0000   
27.0000  7.0000   
28.0000  7.0000   
29.0000  7.0000   
30.0000  7.0000   


==> data/MIs/packings4/MI_Es_l4_13.txt <==
-20.0000  0.0136   
-19.0000  0.0187   
-18.0000  0.0220   
-17.0000  0.0280   
-16.0000  0.0340   
-15.0000  0.0459   
-14.0000  0.0546   
-13.0000  0.0728   
-12.0000  0.0886   
-11.0000  0.1115   
-10.0000  0.1414   
-9.0000  0.1764   
-8.0000  0.2183   
-7.0000  0.2730   
-6.0000  0.3405   
-5.0000  0.4208   
-4.0000  0.5191   
-3.0000  0.6355   
-2.0000  0.7688   
-1.0000  0.9380   
0.0000  1.1285   
1.0000  1.3444   
2.0000  1.5922   
3.0000  1.8641   
4.0000  2.1586   
5.0000  2.4615   
6.0000  2.7558   
7.0000  3.0359   
8.0000  3.2668   
9.0000  3.4550   
10.0000  3.5804   
11.0000  3.6513   
12.0000  3.6839   
13.0000  3.6967   
14.0000  3.6999   
15.0000  3.7003   
16.0000  3.7004   
17.0000  3.7004   
18.0000  3.7004   
19.0000  3.7004   
20.0000  3.7004   
21.0000  3.7004   
22.0000  3.7004   
23.0000  3.7004   
24.0000  3.7004   
25.0000  3.7004   
26.0000  3.7004   
27.0000  3.7004   
28.0000  3.7004   
29.0000  3.7004   
30.0000  3.7004   


==> data/MIs/packings4/MI_Es_l4_14.txt <==
-20.0000  0.0143   
-19.0000  0.0193   
-18.0000  0.0232   
-17.0000  0.0275   
-16.0000  0.0368   
-15.0000  0.0441   
-14.0000  0.0562   
-13.0000  0.0722   
-12.0000  0.0911   
-11.0000  0.1129   
-10.0000  0.1404   
-9.0000  0.1756   
-8.0000  0.2192   
-7.0000  0.2702   
-6.0000  0.3420   
-5.0000  0.4206   
-4.0000  0.5148   
-3.0000  0.6311   
-2.0000  0.7685   
-1.0000  0.9418   
0.0000  1.1409   
1.0000  1.3524   
2.0000  1.6010   
3.0000  1.8753   
4.0000  2.1797   
5.0000  2.4807   
6.0000  2.7864   
7.0000  3.0804   
8.0000  3.3281   
9.0000  3.5322   
10.0000  3.6663   
11.0000  3.7467   
12.0000  3.7874   
13.0000  3.8026   
14.0000  3.8065   
15.0000  3.8073   
16.0000  3.8074   
17.0000  3.8074   
18.0000  3.8074   
19.0000  3.8074   
20.0000  3.8074   
21.0000  3.8074   
22.0000  3.8074   
23.0000  3.8074   
24.0000  3.8074   
25.0000  3.8074   
26.0000  3.8074   
27.0000  3.8074   
28.0000  3.8074   
29.0000  3.8074   
30.0000  3.8074   


==> data/MIs/packings4/MI_Es_l4_15.txt <==
-20.0000  0.0142   
-19.0000  0.0173   
-18.0000  0.0235   
-17.0000  0.0295   
-16.0000  0.0355   
-15.0000  0.0456   
-14.0000  0.0572   
-13.0000  0.0721   
-12.0000  0.0880   
-11.0000  0.1139   
-10.0000  0.1399   
-9.0000  0.1777   
-8.0000  0.2166   
-7.0000  0.2769   
-6.0000  0.3412   
-5.0000  0.4210   
-4.0000  0.5186   
-3.0000  0.6348   
-2.0000  0.7738   
-1.0000  0.9443   
0.0000  1.1446   
1.0000  1.3615   
2.0000  1.6217   
3.0000  1.8950   
4.0000  2.1972   
5.0000  2.5047   
6.0000  2.8298   
7.0000  3.1247   
8.0000  3.3902   
9.0000  3.5928   
10.0000  3.7500   
11.0000  3.8369   
12.0000  3.8828   
13.0000  3.9009   
14.0000  3.9058   
15.0000  3.9067   
16.0000  3.9069   
17.0000  3.9069   
18.0000  3.9069   
19.0000  3.9069   
20.0000  3.9069   
21.0000  3.9069   
22.0000  3.9069   
23.0000  3.9069   
24.0000  3.9069   
25.0000  3.9069   
26.0000  3.9069   
27.0000  3.9069   
28.0000  3.9069   
29.0000  3.9069   
30.0000  3.9069   


==> data/MIs/packings4/MI_Es_l4_16.txt <==
-20.0000  0.0138   
-19.0000  0.0177   
-18.0000  0.0219   
-17.0000  0.0290   
-16.0000  0.0347   
-15.0000  0.0456   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0865   
-11.0000  0.1141   
-10.0000  0.1420   
-9.0000  0.1773   
-8.0000  0.2183   
-7.0000  0.2764   
-6.0000  0.3388   
-5.0000  0.4201   
-4.0000  0.5173   
-3.0000  0.6417   
-2.0000  0.7798   
-1.0000  0.9505   
0.0000  1.1495   
1.0000  1.3740   
2.0000  1.6255   
3.0000  1.9056   
4.0000  2.2061   
5.0000  2.5294   
6.0000  2.8486   
7.0000  3.1590   
8.0000  3.4311   
9.0000  3.6562   
10.0000  3.8176   
11.0000  3.9226   
12.0000  3.9712   
13.0000  3.9921   
14.0000  3.9986   
15.0000  3.9998   
16.0000  4.0000   
17.0000  4.0000   
18.0000  4.0000   
19.0000  4.0000   
20.0000  4.0000   
21.0000  4.0000   
22.0000  4.0000   
23.0000  4.0000   
24.0000  4.0000   
25.0000  4.0000   
26.0000  4.0000   
27.0000  4.0000   
28.0000  4.0000   
29.0000  4.0000   
30.0000  4.0000   


==> data/MIs/packings4/MI_Es_l4_17.txt <==
-20.0000  0.0147   
-19.0000  0.0175   
-18.0000  0.0206   
-17.0000  0.0284   
-16.0000  0.0363   
-15.0000  0.0432   
-14.0000  0.0578   
-13.0000  0.0723   
-12.0000  0.0897   
-11.0000  0.1123   
-10.0000  0.1405   
-9.0000  0.1771   
-8.0000  0.2183   
-7.0000  0.2723   
-6.0000  0.3428   
-5.0000  0.4194   
-4.0000  0.5184   
-3.0000  0.6413   
-2.0000  0.7812   
-1.0000  0.9512   
0.0000  1.1508   
1.0000  1.3764   
2.0000  1.6315   
3.0000  1.9175   
4.0000  2.2217   
5.0000  2.5406   
6.0000  2.8758   
7.0000  3.1859   
8.0000  3.4749   
9.0000  3.7068   
10.0000  3.8831   
11.0000  3.9938   
12.0000  4.0510   
13.0000  4.0779   
14.0000  4.0856   
15.0000  4.0871   
16.0000  4.0874   
17.0000  4.0875   
18.0000  4.0875   
19.0000  4.0875   
20.0000  4.0875   
21.0000  4.0875   
22.0000  4.0875   
23.0000  4.0875   
24.0000  4.0875   
25.0000  4.0875   
26.0000  4.0875   
27.0000  4.0875   
28.0000  4.0875   
29.0000  4.0875   
30.0000  4.0875   


==> data/MIs/packings4/MI_Es_l4_18.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0216   
-17.0000  0.0284   
-16.0000  0.0368   
-15.0000  0.0451   
-14.0000  0.0575   
-13.0000  0.0721   
-12.0000  0.0885   
-11.0000  0.1120   
-10.0000  0.1417   
-9.0000  0.1792   
-8.0000  0.2196   
-7.0000  0.2710   
-6.0000  0.3415   
-5.0000  0.4218   
-4.0000  0.5193   
-3.0000  0.6404   
-2.0000  0.7838   
-1.0000  0.9432   
0.0000  1.1461   
1.0000  1.3713   
2.0000  1.6299   
3.0000  1.9125   
4.0000  2.2242   
5.0000  2.5569   
6.0000  2.8888   
7.0000  3.2101   
8.0000  3.5120   
9.0000  3.7598   
10.0000  3.9429   
11.0000  4.0641   
12.0000  4.1286   
13.0000  4.1575   
14.0000  4.1670   
15.0000  4.1696   
16.0000  4.1699   
17.0000  4.1699   
18.0000  4.1699   
19.0000  4.1699   
20.0000  4.1699   
21.0000  4.1699   
22.0000  4.1699   
23.0000  4.1699   
24.0000  4.1699   
25.0000  4.1699   
26.0000  4.1699   
27.0000  4.1699   
28.0000  4.1699   
29.0000  4.1699   
30.0000  4.1699   


==> data/MIs/packings4/MI_Es_l4_19.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0287   
-16.0000  0.0355   
-15.0000  0.0464   
-14.0000  0.0563   
-13.0000  0.0706   
-12.0000  0.0897   
-11.0000  0.1127   
-10.0000  0.1402   
-9.0000  0.1756   
-8.0000  0.2178   
-7.0000  0.2757   
-6.0000  0.3398   
-5.0000  0.4179   
-4.0000  0.5212   
-3.0000  0.6420   
-2.0000  0.7868   
-1.0000  0.9471   
0.0000  1.1494   
1.0000  1.3768   
2.0000  1.6386   
3.0000  1.9130   
4.0000  2.2365   
5.0000  2.5658   
6.0000  2.9126   
7.0000  3.2417   
8.0000  3.5506   
9.0000  3.8081   
10.0000  4.0038   
11.0000  4.1293   
12.0000  4.2023   
13.0000  4.2336   
14.0000  4.2449   
15.0000  4.2476   
16.0000  4.2479   
17.0000  4.2479   
18.0000  4.2479   
19.0000  4.2479   
20.0000  4.2479   
21.0000  4.2479   
22.0000  4.2479   
23.0000  4.2479   
24.0000  4.2479   
25.0000  4.2479   
26.0000  4.2479   
27.0000  4.2479   
28.0000  4.2479   
29.0000  4.2479   
30.0000  4.2479   


==> data/MIs/packings4/MI_Es_l4_20.txt <==
-20.0000  0.0140   
-19.0000  0.0185   
-18.0000  0.0220   
-17.0000  0.0295   
-16.0000  0.0361   
-15.0000  0.0449   
-14.0000  0.0571   
-13.0000  0.0699   
-12.0000  0.0902   
-11.0000  0.1122   
-10.0000  0.1386   
-9.0000  0.1753   
-8.0000  0.2217   
-7.0000  0.2728   
-6.0000  0.3411   
-5.0000  0.4194   
-4.0000  0.5236   
-3.0000  0.6442   
-2.0000  0.7818   
-1.0000  0.9483   
0.0000  1.1569   
1.0000  1.3831   
2.0000  1.6453   
3.0000  1.9383   
4.0000  2.2530   
5.0000  2.5960   
6.0000  2.9357   
7.0000  3.2664   
8.0000  3.5864   
9.0000  3.8529   
10.0000  4.0561   
11.0000  4.1943   
12.0000  4.2720   
13.0000  4.3065   
14.0000  4.3182   
15.0000  4.3210   
16.0000  4.3219   
17.0000  4.3219   
18.0000  4.3219   
19.0000  4.3219   
20.0000  4.3219   
21.0000  4.3219   
22.0000  4.3219   
23.0000  4.3219   
24.0000  4.3219   
25.0000  4.3219   
26.0000  4.3219   
27.0000  4.3219   
28.0000  4.3219   
29.0000  4.3219   
30.0000  4.3219   


==> data/MIs/packings4/MI_Es_l4_21.txt <==
-20.0000  0.0145   
-19.0000  0.0179   
-18.0000  0.0231   
-17.0000  0.0278   
-16.0000  0.0357   
-15.0000  0.0447   
-14.0000  0.0549   
-13.0000  0.0726   
-12.0000  0.0896   
-11.0000  0.1118   
-10.0000  0.1392   
-9.0000  0.1771   
-8.0000  0.2183   
-7.0000  0.2743   
-6.0000  0.3418   
-5.0000  0.4175   
-4.0000  0.5215   
-3.0000  0.6414   
-2.0000  0.7869   
-1.0000  0.9598   
0.0000  1.1540   
1.0000  1.3911   
2.0000  1.6486   
3.0000  1.9453   
4.0000  2.2601   
5.0000  2.6114   
6.0000  2.9543   
7.0000  3.3023   
8.0000  3.6305   
9.0000  3.8994   
10.0000  4.1120   
11.0000  4.2575   
12.0000  4.3381   
13.0000  4.3751   
14.0000  4.3880   
15.0000  4.3916   
16.0000  4.3923   
17.0000  4.3923   
18.0000  4.3923   
19.0000  4.3923   
20.0000  4.3923   
21.0000  4.3923   
22.0000  4.3923   
23.0000  4.3923   
24.0000  4.3923   
25.0000  4.3923   
26.0000  4.3923   
27.0000  4.3923   
28.0000  4.3923   
29.0000  4.3923   
30.0000  4.3923   


==> data/MIs/packings4/MI_Es_l4_22.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0291   
-16.0000  0.0366   
-15.0000  0.0449   
-14.0000  0.0558   
-13.0000  0.0726   
-12.0000  0.0891   
-11.0000  0.1100   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2211   
-7.0000  0.2766   
-6.0000  0.3427   
-5.0000  0.4193   
-4.0000  0.5252   
-3.0000  0.6427   
-2.0000  0.7862   
-1.0000  0.9583   
0.0000  1.1547   
1.0000  1.3961   
2.0000  1.6564   
3.0000  1.9505   
4.0000  2.2720   
5.0000  2.6260   
6.0000  2.9816   
7.0000  3.3228   
8.0000  3.6631   
9.0000  3.9451   
10.0000  4.1653   
11.0000  4.3184   
12.0000  4.4005   
13.0000  4.4395   
14.0000  4.4548   
15.0000  4.4587   
16.0000  4.4593   
17.0000  4.4594   
18.0000  4.4594   
19.0000  4.4594   
20.0000  4.4594   
21.0000  4.4594   
22.0000  4.4594   
23.0000  4.4594   
24.0000  4.4594   
25.0000  4.4594   
26.0000  4.4594   
27.0000  4.4594   
28.0000  4.4594   
29.0000  4.4594   
30.0000  4.4594   


==> data/MIs/packings4/MI_Es_l4_23.txt <==
-20.0000  0.0140   
-19.0000  0.0175   
-18.0000  0.0229   
-17.0000  0.0279   
-16.0000  0.0352   
-15.0000  0.0451   
-14.0000  0.0576   
-13.0000  0.0709   
-12.0000  0.0884   
-11.0000  0.1110   
-10.0000  0.1419   
-9.0000  0.1750   
-8.0000  0.2177   
-7.0000  0.2714   
-6.0000  0.3436   
-5.0000  0.4211   
-4.0000  0.5230   
-3.0000  0.6421   
-2.0000  0.7876   
-1.0000  0.9598   
0.0000  1.1621   
1.0000  1.3945   
2.0000  1.6611   
3.0000  1.9655   
4.0000  2.2931   
5.0000  2.6342   
6.0000  2.9969   
7.0000  3.3598   
8.0000  3.6939   
9.0000  3.9863   
10.0000  4.2147   
11.0000  4.3720   
12.0000  4.4602   
13.0000  4.5029   
14.0000  4.5188   
15.0000  4.5227   
16.0000  4.5235   
17.0000  4.5235   
18.0000  4.5236   
19.0000  4.5236   
20.0000  4.5236   
21.0000  4.5236   
22.0000  4.5236   
23.0000  4.5236   
24.0000  4.5236   
25.0000  4.5236   
26.0000  4.5236   
27.0000  4.5236   
28.0000  4.5236   
29.0000  4.5236   
30.0000  4.5236   


==> data/MIs/packings4/MI_Es_l4_24.txt <==
-20.0000  0.0138   
-19.0000  0.0179   
-18.0000  0.0222   
-17.0000  0.0282   
-16.0000  0.0363   
-15.0000  0.0446   
-14.0000  0.0569   
-13.0000  0.0695   
-12.0000  0.0900   
-11.0000  0.1138   
-10.0000  0.1415   
-9.0000  0.1743   
-8.0000  0.2202   
-7.0000  0.2745   
-6.0000  0.3421   
-5.0000  0.4232   
-4.0000  0.5217   
-3.0000  0.6435   
-2.0000  0.7862   
-1.0000  0.9590   
0.0000  1.1596   
1.0000  1.3989   
2.0000  1.6702   
3.0000  1.9702   
4.0000  2.2975   
5.0000  2.6551   
6.0000  3.0252   
7.0000  3.3856   
8.0000  3.7259   
9.0000  4.0253   
10.0000  4.2618   
11.0000  4.4223   
12.0000  4.5171   
13.0000  4.5631   
14.0000  4.5797   
15.0000  4.5841   
16.0000  4.5848   
17.0000  4.5850   
18.0000  4.5850   
19.0000  4.5850   
20.0000  4.5850   
21.0000  4.5850   
22.0000  4.5850   
23.0000  4.5850   
24.0000  4.5850   
25.0000  4.5850   
26.0000  4.5850   
27.0000  4.5850   
28.0000  4.5850   
29.0000  4.5850   
30.0000  4.5850   


==> data/MIs/packings4/MI_Es_l4_25.txt <==
-20.0000  0.0140   
-19.0000  0.0180   
-18.0000  0.0222   
-17.0000  0.0288   
-16.0000  0.0361   
-15.0000  0.0455   
-14.0000  0.0567   
-13.0000  0.0701   
-12.0000  0.0887   
-11.0000  0.1106   
-10.0000  0.1406   
-9.0000  0.1757   
-8.0000  0.2185   
-7.0000  0.2780   
-6.0000  0.3411   
-5.0000  0.4266   
-4.0000  0.5249   
-3.0000  0.6483   
-2.0000  0.7899   
-1.0000  0.9647   
0.0000  1.1686   
1.0000  1.3995   
2.0000  1.6733   
3.0000  1.9727   
4.0000  2.3088   
5.0000  2.6636   
6.0000  3.0379   
7.0000  3.4142   
8.0000  3.7575   
9.0000  4.0670   
10.0000  4.3083   
11.0000  4.4759   
12.0000  4.5749   
13.0000  4.6212   
14.0000  4.6383   
15.0000  4.6429   
16.0000  4.6437   
17.0000  4.6439   
18.0000  4.6439   
19.0000  4.6439   
20.0000  4.6439   
21.0000  4.6439   
22.0000  4.6439   
23.0000  4.6439   
24.0000  4.6439   
25.0000  4.6439   
26.0000  4.6439   
27.0000  4.6439   
28.0000  4.6439   
29.0000  4.6439   
30.0000  4.6439   


==> data/MIs/packings4/MI_Es_l4_26.txt <==
-20.0000  0.0148   
-19.0000  0.0183   
-18.0000  0.0234   
-17.0000  0.0296   
-16.0000  0.0355   
-15.0000  0.0452   
-14.0000  0.0581   
-13.0000  0.0720   
-12.0000  0.0910   
-11.0000  0.1122   
-10.0000  0.1412   
-9.0000  0.1760   
-8.0000  0.2200   
-7.0000  0.2737   
-6.0000  0.3415   
-5.0000  0.4204   
-4.0000  0.5208   
-3.0000  0.6427   
-2.0000  0.7870   
-1.0000  0.9605   
0.0000  1.1600   
1.0000  1.3987   
2.0000  1.6616   
3.0000  1.9704   
4.0000  2.2875   
5.0000  2.6547   
6.0000  3.0302   
7.0000  3.3988   
8.0000  3.7552   
9.0000  4.0747   
10.0000  4.3245   
11.0000  4.5086   
12.0000  4.6170   
13.0000  4.6723   
14.0000  4.6925   
15.0000  4.6991   
16.0000  4.7003   
17.0000  4.7004   
18.0000  4.7004   
19.0000  4.7004   
20.0000  4.7004   
21.0000  4.7004   
22.0000  4.7004   
23.0000  4.7004   
24.0000  4.7004   
25.0000  4.7004   
26.0000  4.7004   
27.0000  4.7004   
28.0000  4.7004   
29.0000  4.7004   
30.0000  4.7004   


==> data/MIs/packings4/MI_Es_l4_27.txt <==
-20.0000  0.0148   
-19.0000  0.0179   
-18.0000  0.0233   
-17.0000  0.0287   
-16.0000  0.0370   
-15.0000  0.0452   
-14.0000  0.0552   
-13.0000  0.0715   
-12.0000  0.0884   
-11.0000  0.1129   
-10.0000  0.1401   
-9.0000  0.1768   
-8.0000  0.2199   
-7.0000  0.2723   
-6.0000  0.3396   
-5.0000  0.4267   
-4.0000  0.5213   
-3.0000  0.6432   
-2.0000  0.7889   
-1.0000  0.9591   
0.0000  1.1593   
1.0000  1.3940   
2.0000  1.6671   
3.0000  1.9611   
4.0000  2.2933   
5.0000  2.6420   
6.0000  3.0198   
7.0000  3.3947   
8.0000  3.7549   
9.0000  4.0819   
10.0000  4.3471   
11.0000  4.5419   
12.0000  4.6610   
13.0000  4.7205   
14.0000  4.7460   
15.0000  4.7533   
16.0000  4.7546   
17.0000  4.7549   
18.0000  4.7549   
19.0000  4.7549   
20.0000  4.7549   
21.0000  4.7549   
22.0000  4.7549   
23.0000  4.7549   
24.0000  4.7549   
25.0000  4.7549   
26.0000  4.7549   
27.0000  4.7549   
28.0000  4.7549   
29.0000  4.7549   
30.0000  4.7549   


==> data/MIs/packings4/MI_Es_l4_28.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0227   
-17.0000  0.0277   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0556   
-13.0000  0.0725   
-12.0000  0.0898   
-11.0000  0.1132   
-10.0000  0.1412   
-9.0000  0.1760   
-8.0000  0.2200   
-7.0000  0.2747   
-6.0000  0.3393   
-5.0000  0.4251   
-4.0000  0.5236   
-3.0000  0.6395   
-2.0000  0.7826   
-1.0000  0.9527   
0.0000  1.1595   
1.0000  1.3966   
2.0000  1.6570   
3.0000  1.9528   
4.0000  2.2900   
5.0000  2.6437   
6.0000  3.0189   
7.0000  3.3989   
8.0000  3.7661   
9.0000  4.0916   
10.0000  4.3682   
11.0000  4.5714   
12.0000  4.6993   
13.0000  4.7680   
14.0000  4.7965   
15.0000  4.8052   
16.0000  4.8071   
17.0000  4.8073   
18.0000  4.8074   
19.0000  4.8074   
20.0000  4.8074   
21.0000  4.8074   
22.0000  4.8074   
23.0000  4.8074   
24.0000  4.8074   
25.0000  4.8074   
26.0000  4.8074   
27.0000  4.8074   
28.0000  4.8074   
29.0000  4.8074   
30.0000  4.8074   


==> data/MIs/packings4/MI_Es_l4_29.txt <==
-20.0000  0.0143   
-19.0000  0.0184   
-18.0000  0.0222   
-17.0000  0.0285   
-16.0000  0.0372   
-15.0000  0.0463   
-14.0000  0.0565   
-13.0000  0.0722   
-12.0000  0.0890   
-11.0000  0.1131   
-10.0000  0.1402   
-9.0000  0.1752   
-8.0000  0.2198   
-7.0000  0.2737   
-6.0000  0.3422   
-5.0000  0.4194   
-4.0000  0.5240   
-3.0000  0.6455   
-2.0000  0.7866   
-1.0000  0.9582   
0.0000  1.1592   
1.0000  1.3940   
2.0000  1.6636   
3.0000  1.9584   
4.0000  2.2868   
5.0000  2.6466   
6.0000  3.0201   
7.0000  3.3941   
8.0000  3.7710   
9.0000  4.1089   
10.0000  4.3884   
11.0000  4.6031   
12.0000  4.7427   
13.0000  4.8130   
14.0000  4.8451   
15.0000  4.8553   
16.0000  4.8576   
17.0000  4.8579   
18.0000  4.8580   
19.0000  4.8580   
20.0000  4.8580   
21.0000  4.8580   
22.0000  4.8580   
23.0000  4.8580   
24.0000  4.8580   
25.0000  4.8580   
26.0000  4.8580   
27.0000  4.8580   
28.0000  4.8580   
29.0000  4.8580   
30.0000  4.8580   


==> data/MIs/packings4/MI_Es_l4_30.txt <==
-20.0000  0.0146   
-19.0000  0.0193   
-18.0000  0.0223   
-17.0000  0.0282   
-16.0000  0.0357   
-15.0000  0.0456   
-14.0000  0.0570   
-13.0000  0.0736   
-12.0000  0.0891   
-11.0000  0.1134   
-10.0000  0.1416   
-9.0000  0.1763   
-8.0000  0.2215   
-7.0000  0.2745   
-6.0000  0.3409   
-5.0000  0.4257   
-4.0000  0.5209   
-3.0000  0.6412   
-2.0000  0.7902   
-1.0000  0.9656   
0.0000  1.1585   
1.0000  1.4001   
2.0000  1.6611   
3.0000  1.9626   
4.0000  2.2923   
5.0000  2.6414   
6.0000  3.0228   
7.0000  3.4114   
8.0000  3.7786   
9.0000  4.1259   
10.0000  4.4175   
11.0000  4.6361   
12.0000  4.7797   
13.0000  4.8579   
14.0000  4.8921   
15.0000  4.9038   
16.0000  4.9065   
17.0000  4.9068   
18.0000  4.9069   
19.0000  4.9069   
20.0000  4.9069   
21.0000  4.9069   
22.0000  4.9069   
23.0000  4.9069   
24.0000  4.9069   
25.0000  4.9069   
26.0000  4.9069   
27.0000  4.9069   
28.0000  4.9069   
29.0000  4.9069   
30.0000  4.9069   


==> data/MIs/packings4/MI_Es_l4_31.txt <==
-20.0000  0.0150   
-19.0000  0.0180   
-18.0000  0.0229   
-17.0000  0.0284   
-16.0000  0.0364   
-15.0000  0.0452   
-14.0000  0.0564   
-13.0000  0.0717   
-12.0000  0.0904   
-11.0000  0.1134   
-10.0000  0.1414   
-9.0000  0.1743   
-8.0000  0.2224   
-7.0000  0.2745   
-6.0000  0.3435   
-5.0000  0.4245   
-4.0000  0.5197   
-3.0000  0.6417   
-2.0000  0.7903   
-1.0000  0.9581   
0.0000  1.1625   
1.0000  1.3986   
2.0000  1.6645   
3.0000  1.9687   
4.0000  2.2842   
5.0000  2.6577   
6.0000  3.0311   
7.0000  3.4169   
8.0000  3.7921   
9.0000  4.1428   
10.0000  4.4404   
11.0000  4.6695   
12.0000  4.8167   
13.0000  4.9008   
14.0000  4.9384   
15.0000  4.9507   
16.0000  4.9536   
17.0000  4.9542   
18.0000  4.9542   
19.0000  4.9542   
20.0000  4.9542   
21.0000  4.9542   
22.0000  4.9542   
23.0000  4.9542   
24.0000  4.9542   
25.0000  4.9542   
26.0000  4.9542   
27.0000  4.9542   
28.0000  4.9542   
29.0000  4.9542   
30.0000  4.9542   


==> data/MIs/packings4/MI_Es_l4_32.txt <==
-20.0000  0.0137   
-19.0000  0.0181   
-18.0000  0.0243   
-17.0000  0.0285   
-16.0000  0.0358   
-15.0000  0.0458   
-14.0000  0.0568   
-13.0000  0.0720   
-12.0000  0.0891   
-11.0000  0.1128   
-10.0000  0.1381   
-9.0000  0.1765   
-8.0000  0.2185   
-7.0000  0.2733   
-6.0000  0.3414   
-5.0000  0.4225   
-4.0000  0.5255   
-3.0000  0.6454   
-2.0000  0.7901   
-1.0000  0.9603   
0.0000  1.1654   
1.0000  1.3984   
2.0000  1.6579   
3.0000  1.9580   
4.0000  2.2983   
5.0000  2.6498   
6.0000  3.0344   
7.0000  3.4141   
8.0000  3.7993   
9.0000  4.1521   
10.0000  4.4545   
11.0000  4.6953   
12.0000  4.8524   
13.0000  4.9410   
14.0000  4.9818   
15.0000  4.9959   
16.0000  4.9994   
17.0000  4.9999   
18.0000  5.0000   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> data/MIs/packings4/MI_Es_l4_33.txt <==
-20.0000  0.0145   
-19.0000  0.0177   
-18.0000  0.0226   
-17.0000  0.0280   
-16.0000  0.0352   
-15.0000  0.0445   
-14.0000  0.0571   
-13.0000  0.0723   
-12.0000  0.0903   
-11.0000  0.1112   
-10.0000  0.1399   
-9.0000  0.1738   
-8.0000  0.2232   
-7.0000  0.2725   
-6.0000  0.3415   
-5.0000  0.4236   
-4.0000  0.5194   
-3.0000  0.6456   
-2.0000  0.7920   
-1.0000  0.9648   
0.0000  1.1625   
1.0000  1.3943   
2.0000  1.6684   
3.0000  1.9607   
4.0000  2.2987   
5.0000  2.6527   
6.0000  3.0333   
7.0000  3.4232   
8.0000  3.8076   
9.0000  4.1659   
10.0000  4.4750   
11.0000  4.7173   
12.0000  4.8828   
13.0000  4.9798   
14.0000  5.0240   
15.0000  5.0396   
16.0000  5.0434   
17.0000  5.0443   
18.0000  5.0444   
19.0000  5.0444   
20.0000  5.0444   
21.0000  5.0444   
22.0000  5.0444   
23.0000  5.0444   
24.0000  5.0444   
25.0000  5.0444   
26.0000  5.0444   
27.0000  5.0444   
28.0000  5.0444   
29.0000  5.0444   
30.0000  5.0444   


==> data/MIs/packings4/MI_Es_l4_34.txt <==
-20.0000  0.0141   
-19.0000  0.0180   
-18.0000  0.0228   
-17.0000  0.0291   
-16.0000  0.0368   
-15.0000  0.0444   
-14.0000  0.0571   
-13.0000  0.0708   
-12.0000  0.0906   
-11.0000  0.1116   
-10.0000  0.1394   
-9.0000  0.1763   
-8.0000  0.2194   
-7.0000  0.2761   
-6.0000  0.3420   
-5.0000  0.4238   
-4.0000  0.5245   
-3.0000  0.6475   
-2.0000  0.7879   
-1.0000  0.9643   
0.0000  1.1679   
1.0000  1.4031   
2.0000  1.6663   
3.0000  1.9687   
4.0000  2.2974   
5.0000  2.6606   
6.0000  3.0397   
7.0000  3.4339   
8.0000  3.8184   
9.0000  4.1812   
10.0000  4.4981   
11.0000  4.7448   
12.0000  4.9192   
13.0000  5.0165   
14.0000  5.0642   
15.0000  5.0819   
16.0000  5.0865   
17.0000  5.0874   
18.0000  5.0875   
19.0000  5.0875   
20.0000  5.0875   
21.0000  5.0875   
22.0000  5.0875   
23.0000  5.0875   
24.0000  5.0875   
25.0000  5.0875   
26.0000  5.0875   
27.0000  5.0875   
28.0000  5.0875   
29.0000  5.0875   
30.0000  5.0875   


==> data/MIs/packings4/MI_Es_l4_35.txt <==
-20.0000  0.0141   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0280   
-16.0000  0.0359   
-15.0000  0.0445   
-14.0000  0.0564   
-13.0000  0.0728   
-12.0000  0.0896   
-11.0000  0.1114   
-10.0000  0.1419   
-9.0000  0.1772   
-8.0000  0.2213   
-7.0000  0.2753   
-6.0000  0.3398   
-5.0000  0.4241   
-4.0000  0.5249   
-3.0000  0.6468   
-2.0000  0.7922   
-1.0000  0.9603   
0.0000  1.1638   
1.0000  1.4004   
2.0000  1.6673   
3.0000  1.9680   
4.0000  2.3025   
5.0000  2.6619   
6.0000  3.0499   
7.0000  3.4302   
8.0000  3.8211   
9.0000  4.1886   
10.0000  4.5108   
11.0000  4.7675   
12.0000  4.9482   
13.0000  5.0515   
14.0000  5.1033   
15.0000  5.1226   
16.0000  5.1283   
17.0000  5.1292   
18.0000  5.1293   
19.0000  5.1293   
20.0000  5.1293   
21.0000  5.1293   
22.0000  5.1293   
23.0000  5.1293   
24.0000  5.1293   
25.0000  5.1293   
26.0000  5.1293   
27.0000  5.1293   
28.0000  5.1293   
29.0000  5.1293   
30.0000  5.1293   


==> data/MIs/packings4/MI_Es_l4_36.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0225   
-17.0000  0.0289   
-16.0000  0.0365   
-15.0000  0.0453   
-14.0000  0.0574   
-13.0000  0.0706   
-12.0000  0.0902   
-11.0000  0.1120   
-10.0000  0.1406   
-9.0000  0.1762   
-8.0000  0.2220   
-7.0000  0.2777   
-6.0000  0.3388   
-5.0000  0.4229   
-4.0000  0.5216   
-3.0000  0.6464   
-2.0000  0.7935   
-1.0000  0.9648   
0.0000  1.1644   
1.0000  1.3993   
2.0000  1.6665   
3.0000  1.9634   
4.0000  2.2954   
5.0000  2.6638   
6.0000  3.0443   
7.0000  3.4406   
8.0000  3.8296   
9.0000  4.2031   
10.0000  4.5251   
11.0000  4.7927   
12.0000  4.9757   
13.0000  5.0882   
14.0000  5.1415   
15.0000  5.1627   
16.0000  5.1685   
17.0000  5.1698   
18.0000  5.1699   
19.0000  5.1699   
20.0000  5.1699   
21.0000  5.1699   
22.0000  5.1699   
23.0000  5.1699   
24.0000  5.1699   
25.0000  5.1699   
26.0000  5.1699   
27.0000  5.1699   
28.0000  5.1699   
29.0000  5.1699   
30.0000  5.1699   


==> data/MIs/packings4/MI_Es_l4_37.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0236   
-17.0000  0.0283   
-16.0000  0.0360   
-15.0000  0.0452   
-14.0000  0.0555   
-13.0000  0.0719   
-12.0000  0.0903   
-11.0000  0.1134   
-10.0000  0.1397   
-9.0000  0.1784   
-8.0000  0.2213   
-7.0000  0.2738   
-6.0000  0.3401   
-5.0000  0.4244   
-4.0000  0.5214   
-3.0000  0.6404   
-2.0000  0.7887   
-1.0000  0.9634   
0.0000  1.1663   
1.0000  1.3987   
2.0000  1.6626   
3.0000  1.9691   
4.0000  2.3057   
5.0000  2.6656   
6.0000  3.0495   
7.0000  3.4420   
8.0000  3.8357   
9.0000  4.2151   
10.0000  4.5471   
11.0000  4.8112   
12.0000  5.0041   
13.0000  5.1204   
14.0000  5.1786   
15.0000  5.2015   
16.0000  5.2080   
17.0000  5.2093   
18.0000  5.2094   
19.0000  5.2095   
20.0000  5.2095   
21.0000  5.2095   
22.0000  5.2095   
23.0000  5.2095   
24.0000  5.2095   
25.0000  5.2095   
26.0000  5.2095   
27.0000  5.2095   
28.0000  5.2095   
29.0000  5.2095   
30.0000  5.2095   


==> data/MIs/packings4/MI_Es_l4_38.txt <==
-20.0000  0.0137   
-19.0000  0.0177   
-18.0000  0.0229   
-17.0000  0.0277   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0567   
-13.0000  0.0728   
-12.0000  0.0907   
-11.0000  0.1125   
-10.0000  0.1412   
-9.0000  0.1765   
-8.0000  0.2197   
-7.0000  0.2746   
-6.0000  0.3397   
-5.0000  0.4242   
-4.0000  0.5262   
-3.0000  0.6446   
-2.0000  0.7878   
-1.0000  0.9644   
0.0000  1.1636   
1.0000  1.3959   
2.0000  1.6647   
3.0000  1.9686   
4.0000  2.3053   
5.0000  2.6624   
6.0000  3.0508   
7.0000  3.4448   
8.0000  3.8443   
9.0000  4.2196   
10.0000  4.5605   
11.0000  4.8343   
12.0000  5.0309   
13.0000  5.1520   
14.0000  5.2148   
15.0000  5.2393   
16.0000  5.2461   
17.0000  5.2476   
18.0000  5.2479   
19.0000  5.2479   
20.0000  5.2479   
21.0000  5.2479   
22.0000  5.2479   
23.0000  5.2479   
24.0000  5.2479   
25.0000  5.2479   
26.0000  5.2479   
27.0000  5.2479   
28.0000  5.2479   
29.0000  5.2479   
30.0000  5.2479   


==> data/MIs/packings4/MI_Es_l4_39.txt <==
-20.0000  0.0141   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0452   
-14.0000  0.0565   
-13.0000  0.0708   
-12.0000  0.0900   
-11.0000  0.1103   
-10.0000  0.1411   
-9.0000  0.1755   
-8.0000  0.2208   
-7.0000  0.2728   
-6.0000  0.3411   
-5.0000  0.4240   
-4.0000  0.5227   
-3.0000  0.6454   
-2.0000  0.7904   
-1.0000  0.9597   
0.0000  1.1637   
1.0000  1.4014   
2.0000  1.6677   
3.0000  1.9694   
4.0000  2.2998   
5.0000  2.6630   
6.0000  3.0470   
7.0000  3.4437   
8.0000  3.8415   
9.0000  4.2261   
10.0000  4.5681   
11.0000  4.8513   
12.0000  5.0547   
13.0000  5.1809   
14.0000  5.2495   
15.0000  5.2754   
16.0000  5.2833   
17.0000  5.2852   
18.0000  5.2854   
19.0000  5.2854   
20.0000  5.2854   
21.0000  5.2854   
22.0000  5.2854   
23.0000  5.2854   
24.0000  5.2854   
25.0000  5.2854   
26.0000  5.2854   
27.0000  5.2854   
28.0000  5.2854   
29.0000  5.2854   
30.0000  5.2854   


==> data/MIs/packings4/MI_Es_l4_40.txt <==
-20.0000  0.0145   
-19.0000  0.0178   
-18.0000  0.0223   
-17.0000  0.0290   
-16.0000  0.0356   
-15.0000  0.0453   
-14.0000  0.0560   
-13.0000  0.0710   
-12.0000  0.0893   
-11.0000  0.1125   
-10.0000  0.1410   
-9.0000  0.1748   
-8.0000  0.2205   
-7.0000  0.2743   
-6.0000  0.3400   
-5.0000  0.4228   
-4.0000  0.5221   
-3.0000  0.6489   
-2.0000  0.7880   
-1.0000  0.9634   
0.0000  1.1661   
1.0000  1.4005   
2.0000  1.6694   
3.0000  1.9688   
4.0000  2.3022   
5.0000  2.6623   
6.0000  3.0431   
7.0000  3.4492   
8.0000  3.8541   
9.0000  4.2373   
10.0000  4.5875   
11.0000  4.8769   
12.0000  5.0857   
13.0000  5.2166   
14.0000  5.2839   
15.0000  5.3114   
16.0000  5.3199   
17.0000  5.3217   
18.0000  5.3219   
19.0000  5.3219   
20.0000  5.3219   
21.0000  5.3219   
22.0000  5.3219   
23.0000  5.3219   
24.0000  5.3219   
25.0000  5.3219   
26.0000  5.3219   
27.0000  5.3219   
28.0000  5.3219   
29.0000  5.3219   
30.0000  5.3219   


==> data/MIs/packings4/MI_Es_l4_41.txt <==
-20.0000  0.0142   
-19.0000  0.0184   
-18.0000  0.0229   
-17.0000  0.0282   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0576   
-13.0000  0.0714   
-12.0000  0.0906   
-11.0000  0.1134   
-10.0000  0.1415   
-9.0000  0.1753   
-8.0000  0.2178   
-7.0000  0.2771   
-6.0000  0.3439   
-5.0000  0.4224   
-4.0000  0.5237   
-3.0000  0.6434   
-2.0000  0.7898   
-1.0000  0.9605   
0.0000  1.1672   
1.0000  1.3985   
2.0000  1.6706   
3.0000  1.9670   
4.0000  2.2926   
5.0000  2.6669   
6.0000  3.0532   
7.0000  3.4509   
8.0000  3.8518   
9.0000  4.2400   
10.0000  4.5902   
11.0000  4.8858   
12.0000  5.1062   
13.0000  5.2428   
14.0000  5.3156   
15.0000  5.3462   
16.0000  5.3550   
17.0000  5.3572   
18.0000  5.3575   
19.0000  5.3576   
20.0000  5.3576   
21.0000  5.3576   
22.0000  5.3576   
23.0000  5.3576   
24.0000  5.3576   
25.0000  5.3576   
26.0000  5.3576   
27.0000  5.3576   
28.0000  5.3576   
29.0000  5.3576   
30.0000  5.3576   


==> data/MIs/packings4/MI_Es_l4_42.txt <==
-20.0000  0.0145   
-19.0000  0.0177   
-18.0000  0.0225   
-17.0000  0.0293   
-16.0000  0.0354   
-15.0000  0.0448   
-14.0000  0.0580   
-13.0000  0.0729   
-12.0000  0.0914   
-11.0000  0.1124   
-10.0000  0.1414   
-9.0000  0.1769   
-8.0000  0.2216   
-7.0000  0.2749   
-6.0000  0.3406   
-5.0000  0.4220   
-4.0000  0.5244   
-3.0000  0.6456   
-2.0000  0.7856   
-1.0000  0.9621   
0.0000  1.1628   
1.0000  1.3969   
2.0000  1.6635   
3.0000  1.9681   
4.0000  2.2978   
5.0000  2.6584   
6.0000  3.0431   
7.0000  3.4468   
8.0000  3.8480   
9.0000  4.2479   
10.0000  4.6027   
11.0000  4.9013   
12.0000  5.1256   
13.0000  5.2704   
14.0000  5.3461   
15.0000  5.3792   
16.0000  5.3896   
17.0000  5.3919   
18.0000  5.3923   
19.0000  5.3923   
20.0000  5.3923   
21.0000  5.3923   
22.0000  5.3923   
23.0000  5.3923   
24.0000  5.3923   
25.0000  5.3923   
26.0000  5.3923   
27.0000  5.3923   
28.0000  5.3923   
29.0000  5.3923   
30.0000  5.3923   


==> data/MIs/packings4/MI_Es_l4_43.txt <==
-20.0000  0.0142   
-19.0000  0.0180   
-18.0000  0.0229   
-17.0000  0.0286   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0570   
-13.0000  0.0721   
-12.0000  0.0900   
-11.0000  0.1118   
-10.0000  0.1410   
-9.0000  0.1767   
-8.0000  0.2188   
-7.0000  0.2727   
-6.0000  0.3393   
-5.0000  0.4217   
-4.0000  0.5198   
-3.0000  0.6422   
-2.0000  0.7813   
-1.0000  0.9608   
0.0000  1.1608   
1.0000  1.3973   
2.0000  1.6593   
3.0000  1.9598   
4.0000  2.2973   
5.0000  2.6571   
6.0000  3.0433   
7.0000  3.4395   
8.0000  3.8479   
9.0000  4.2470   
10.0000  4.6071   
11.0000  4.9079   
12.0000  5.1468   
13.0000  5.2960   
14.0000  5.3766   
15.0000  5.4120   
16.0000  5.4233   
17.0000  5.4258   
18.0000  5.4263   
19.0000  5.4263   
20.0000  5.4263   
21.0000  5.4263   
22.0000  5.4263   
23.0000  5.4263   
24.0000  5.4263   
25.0000  5.4263   
26.0000  5.4263   
27.0000  5.4263   
28.0000  5.4263   
29.0000  5.4263   
30.0000  5.4263   


==> data/MIs/packings4/MI_Es_l4_44.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0360   
-15.0000  0.0447   
-14.0000  0.0564   
-13.0000  0.0720   
-12.0000  0.0884   
-11.0000  0.1128   
-10.0000  0.1406   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2738   
-6.0000  0.3410   
-5.0000  0.4235   
-4.0000  0.5213   
-3.0000  0.6425   
-2.0000  0.7846   
-1.0000  0.9596   
0.0000  1.1572   
1.0000  1.3953   
2.0000  1.6564   
3.0000  1.9586   
4.0000  2.2932   
5.0000  2.6497   
6.0000  3.0324   
7.0000  3.4396   
8.0000  3.8442   
9.0000  4.2478   
10.0000  4.6166   
11.0000  4.9287   
12.0000  5.1654   
13.0000  5.3204   
14.0000  5.4050   
15.0000  5.4432   
16.0000  5.4561   
17.0000  5.4589   
18.0000  5.4594   
19.0000  5.4594   
20.0000  5.4594   
21.0000  5.4594   
22.0000  5.4594   
23.0000  5.4594   
24.0000  5.4594   
25.0000  5.4594   
26.0000  5.4594   
27.0000  5.4594   
28.0000  5.4594   
29.0000  5.4594   
30.0000  5.4594   


==> data/MIs/packings4/MI_Es_l4_45.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0288   
-16.0000  0.0367   
-15.0000  0.0458   
-14.0000  0.0564   
-13.0000  0.0718   
-12.0000  0.0907   
-11.0000  0.1129   
-10.0000  0.1411   
-9.0000  0.1769   
-8.0000  0.2187   
-7.0000  0.2729   
-6.0000  0.3403   
-5.0000  0.4236   
-4.0000  0.5229   
-3.0000  0.6417   
-2.0000  0.7862   
-1.0000  0.9589   
0.0000  1.1609   
1.0000  1.3923   
2.0000  1.6567   
3.0000  1.9584   
4.0000  2.2897   
5.0000  2.6484   
6.0000  3.0313   
7.0000  3.4337   
8.0000  3.8464   
9.0000  4.2576   
10.0000  4.6226   
11.0000  4.9397   
12.0000  5.1834   
13.0000  5.3475   
14.0000  5.4345   
15.0000  5.4744   
16.0000  5.4881   
17.0000  5.4912   
18.0000  5.4918   
19.0000  5.4919   
20.0000  5.4919   
21.0000  5.4919   
22.0000  5.4919   
23.0000  5.4919   
24.0000  5.4919   
25.0000  5.4919   
26.0000  5.4919   
27.0000  5.4919   
28.0000  5.4919   
29.0000  5.4919   
30.0000  5.4919   


==> data/MIs/packings4/MI_Es_l4_46.txt <==
-20.0000  0.0137   
-19.0000  0.0179   
-18.0000  0.0227   
-17.0000  0.0290   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0883   
-11.0000  0.1136   
-10.0000  0.1416   
-9.0000  0.1769   
-8.0000  0.2214   
-7.0000  0.2722   
-6.0000  0.3399   
-5.0000  0.4224   
-4.0000  0.5179   
-3.0000  0.6382   
-2.0000  0.7841   
-1.0000  0.9565   
0.0000  1.1568   
1.0000  1.3908   
2.0000  1.6528   
3.0000  1.9533   
4.0000  2.2800   
5.0000  2.6401   
6.0000  3.0288   
7.0000  3.4331   
8.0000  3.8445   
9.0000  4.2522   
10.0000  4.6281   
11.0000  4.9561   
12.0000  5.2054   
13.0000  5.3707   
14.0000  5.4629   
15.0000  5.5048   
16.0000  5.5196   
17.0000  5.5228   
18.0000  5.5235   
19.0000  5.5236   
20.0000  5.5236   
21.0000  5.5236   
22.0000  5.5236   
23.0000  5.5236   
24.0000  5.5236   
25.0000  5.5236   
26.0000  5.5236   
27.0000  5.5236   
28.0000  5.5236   
29.0000  5.5236   
30.0000  5.5236   


==> data/MIs/packings4/MI_Es_l4_47.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0283   
-16.0000  0.0350   
-15.0000  0.0456   
-14.0000  0.0559   
-13.0000  0.0708   
-12.0000  0.0900   
-11.0000  0.1117   
-10.0000  0.1407   
-9.0000  0.1755   
-8.0000  0.2191   
-7.0000  0.2732   
-6.0000  0.3417   
-5.0000  0.4221   
-4.0000  0.5230   
-3.0000  0.6412   
-2.0000  0.7839   
-1.0000  0.9562   
0.0000  1.1554   
1.0000  1.3913   
2.0000  1.6607   
3.0000  1.9522   
4.0000  2.2811   
5.0000  2.6493   
6.0000  3.0370   
7.0000  3.4391   
8.0000  3.8545   
9.0000  4.2638   
10.0000  4.6441   
11.0000  4.9721   
12.0000  5.2198   
13.0000  5.3941   
14.0000  5.4913   
15.0000  5.5343   
16.0000  5.5500   
17.0000  5.5538   
18.0000  5.5545   
19.0000  5.5546   
20.0000  5.5546   
21.0000  5.5546   
22.0000  5.5546   
23.0000  5.5546   
24.0000  5.5546   
25.0000  5.5546   
26.0000  5.5546   
27.0000  5.5546   
28.0000  5.5546   
29.0000  5.5546   
30.0000  5.5546   


==> data/MIs/packings4/MI_Es_l4_48.txt <==
-20.0000  0.0142   
-19.0000  0.0185   
-18.0000  0.0219   
-17.0000  0.0287   
-16.0000  0.0358   
-15.0000  0.0459   
-14.0000  0.0565   
-13.0000  0.0710   
-12.0000  0.0908   
-11.0000  0.1117   
-10.0000  0.1398   
-9.0000  0.1764   
-8.0000  0.2179   
-7.0000  0.2732   
-6.0000  0.3414   
-5.0000  0.4206   
-4.0000  0.5220   
-3.0000  0.6419   
-2.0000  0.7860   
-1.0000  0.9557   
0.0000  1.1543   
1.0000  1.3903   
2.0000  1.6541   
3.0000  1.9557   
4.0000  2.2906   
5.0000  2.6536   
6.0000  3.0421   
7.0000  3.4469   
8.0000  3.8664   
9.0000  4.2747   
10.0000  4.6558   
11.0000  4.9889   
12.0000  5.2438   
13.0000  5.4174   
14.0000  5.5185   
15.0000  5.5634   
16.0000  5.5801   
17.0000  5.5841   
18.0000  5.5849   
19.0000  5.5850   
20.0000  5.5850   
21.0000  5.5850   
22.0000  5.5850   
23.0000  5.5850   
24.0000  5.5850   
25.0000  5.5850   
26.0000  5.5850   
27.0000  5.5850   
28.0000  5.5850   
29.0000  5.5850   
30.0000  5.5850   


==> data/MIs/packings4/MI_Es_l4_49.txt <==
-20.0000  0.0143   
-19.0000  0.0178   
-18.0000  0.0232   
-17.0000  0.0290   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0565   
-13.0000  0.0706   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1401   
-9.0000  0.1733   
-8.0000  0.2216   
-7.0000  0.2757   
-6.0000  0.3391   
-5.0000  0.4222   
-4.0000  0.5273   
-3.0000  0.6430   
-2.0000  0.7928   
-1.0000  0.9651   
0.0000  1.1688   
1.0000  1.4061   
2.0000  1.6748   
3.0000  1.9841   
4.0000  2.3275   
5.0000  2.6941   
6.0000  3.0881   
7.0000  3.4994   
8.0000  3.9160   
9.0000  4.3255   
10.0000  4.7054   
11.0000  5.0281   
12.0000  5.2784   
13.0000  5.4509   
14.0000  5.5473   
15.0000  5.5934   
16.0000  5.6098   
17.0000  5.6139   
18.0000  5.6147   
19.0000  5.6147   
20.0000  5.6147   
21.0000  5.6147   
22.0000  5.6147   
23.0000  5.6147   
24.0000  5.6147   
25.0000  5.6147   
26.0000  5.6147   
27.0000  5.6147   
28.0000  5.6147   
29.0000  5.6147   
30.0000  5.6147   


==> data/MIs/packings4/MI_Es_l4_5.txt <==
-20.0000  0.0150   
-19.0000  0.0175   
-18.0000  0.0232   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0461   
-14.0000  0.0593   
-13.0000  0.0661   
-12.0000  0.0871   
-11.0000  0.1123   
-10.0000  0.1397   
-9.0000  0.1732   
-8.0000  0.2203   
-7.0000  0.2754   
-6.0000  0.3319   
-5.0000  0.4143   
-4.0000  0.5067   
-3.0000  0.6195   
-2.0000  0.7556   
-1.0000  0.8941   
0.0000  1.0809   
1.0000  1.2494   
2.0000  1.4474   
3.0000  1.6452   
4.0000  1.8207   
5.0000  1.9917   
6.0000  2.1136   
7.0000  2.2124   
8.0000  2.2708   
9.0000  2.3021   
10.0000  2.3167   
11.0000  2.3207   
12.0000  2.3218   
13.0000  2.3219   
14.0000  2.3219   
15.0000  2.3219   
16.0000  2.3219   
17.0000  2.3219   
18.0000  2.3219   
19.0000  2.3219   
20.0000  2.3219   
21.0000  2.3219   
22.0000  2.3219   
23.0000  2.3219   
24.0000  2.3219   
25.0000  2.3219   
26.0000  2.3219   
27.0000  2.3219   
28.0000  2.3219   
29.0000  2.3219   
30.0000  2.3219   


==> data/MIs/packings4/MI_Es_l4_50.txt <==
-20.0000  0.0145   
-19.0000  0.0176   
-18.0000  0.0222   
-17.0000  0.0292   
-16.0000  0.0368   
-15.0000  0.0446   
-14.0000  0.0559   
-13.0000  0.0717   
-12.0000  0.0918   
-11.0000  0.1132   
-10.0000  0.1397   
-9.0000  0.1745   
-8.0000  0.2197   
-7.0000  0.2724   
-6.0000  0.3417   
-5.0000  0.4204   
-4.0000  0.5203   
-3.0000  0.6428   
-2.0000  0.7871   
-1.0000  0.9624   
0.0000  1.1616   
1.0000  1.3946   
2.0000  1.6607   
3.0000  1.9645   
4.0000  2.3010   
5.0000  2.6657   
6.0000  3.0497   
7.0000  3.4624   
8.0000  3.8698   
9.0000  4.2929   
10.0000  4.6753   
11.0000  5.0148   
12.0000  5.2791   
13.0000  5.4633   
14.0000  5.5694   
15.0000  5.6202   
16.0000  5.6380   
17.0000  5.6429   
18.0000  5.6438   
19.0000  5.6438   
20.0000  5.6439   
21.0000  5.6439   
22.0000  5.6439   
23.0000  5.6439   
24.0000  5.6439   
25.0000  5.6439   
26.0000  5.6439   
27.0000  5.6439   
28.0000  5.6439   
29.0000  5.6439   
30.0000  5.6439   


==> data/MIs/packings4/MI_Es_l4_51.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0288   
-16.0000  0.0364   
-15.0000  0.0457   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0892   
-11.0000  0.1116   
-10.0000  0.1425   
-9.0000  0.1763   
-8.0000  0.2193   
-7.0000  0.2715   
-6.0000  0.3421   
-5.0000  0.4221   
-4.0000  0.5213   
-3.0000  0.6411   
-2.0000  0.7879   
-1.0000  0.9568   
0.0000  1.1670   
1.0000  1.3960   
2.0000  1.6659   
3.0000  1.9683   
4.0000  2.3043   
5.0000  2.6689   
6.0000  3.0566   
7.0000  3.4625   
8.0000  3.8884   
9.0000  4.2991   
10.0000  4.6889   
11.0000  5.0322   
12.0000  5.2999   
13.0000  5.4832   
14.0000  5.5952   
15.0000  5.6476   
16.0000  5.6660   
17.0000  5.6712   
18.0000  5.6723   
19.0000  5.6724   
20.0000  5.6724   
21.0000  5.6724   
22.0000  5.6724   
23.0000  5.6724   
24.0000  5.6724   
25.0000  5.6724   
26.0000  5.6724   
27.0000  5.6724   
28.0000  5.6724   
29.0000  5.6724   
30.0000  5.6724   


==> data/MIs/packings4/MI_Es_l4_52.txt <==
-20.0000  0.0147   
-19.0000  0.0183   
-18.0000  0.0227   
-17.0000  0.0283   
-16.0000  0.0374   
-15.0000  0.0456   
-14.0000  0.0577   
-13.0000  0.0718   
-12.0000  0.0895   
-11.0000  0.1111   
-10.0000  0.1408   
-9.0000  0.1764   
-8.0000  0.2200   
-7.0000  0.2739   
-6.0000  0.3389   
-5.0000  0.4199   
-4.0000  0.5255   
-3.0000  0.6424   
-2.0000  0.7897   
-1.0000  0.9595   
0.0000  1.1629   
1.0000  1.3942   
2.0000  1.6638   
3.0000  1.9745   
4.0000  2.3074   
5.0000  2.6737   
6.0000  3.0614   
7.0000  3.4717   
8.0000  3.8921   
9.0000  4.3088   
10.0000  4.6980   
11.0000  5.0437   
12.0000  5.3190   
13.0000  5.5083   
14.0000  5.6191   
15.0000  5.6746   
16.0000  5.6939   
17.0000  5.6994   
18.0000  5.7003   
19.0000  5.7004   
20.0000  5.7004   
21.0000  5.7004   
22.0000  5.7004   
23.0000  5.7004   
24.0000  5.7004   
25.0000  5.7004   
26.0000  5.7004   
27.0000  5.7004   
28.0000  5.7004   
29.0000  5.7004   
30.0000  5.7004   


==> data/MIs/packings4/MI_Es_l4_53.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0225   
-17.0000  0.0282   
-16.0000  0.0360   
-15.0000  0.0449   
-14.0000  0.0577   
-13.0000  0.0714   
-12.0000  0.0880   
-11.0000  0.1132   
-10.0000  0.1401   
-9.0000  0.1752   
-8.0000  0.2187   
-7.0000  0.2742   
-6.0000  0.3438   
-5.0000  0.4269   
-4.0000  0.5237   
-3.0000  0.6473   
-2.0000  0.7867   
-1.0000  0.9612   
0.0000  1.1639   
1.0000  1.3983   
2.0000  1.6660   
3.0000  1.9703   
4.0000  2.3060   
5.0000  2.6729   
6.0000  3.0545   
7.0000  3.4699   
8.0000  3.8935   
9.0000  4.3096   
10.0000  4.7008   
11.0000  5.0535   
12.0000  5.3322   
13.0000  5.5261   
14.0000  5.6436   
15.0000  5.7002   
16.0000  5.7208   
17.0000  5.7265   
18.0000  5.7278   
19.0000  5.7279   
20.0000  5.7279   
21.0000  5.7279   
22.0000  5.7279   
23.0000  5.7279   
24.0000  5.7279   
25.0000  5.7279   
26.0000  5.7279   
27.0000  5.7279   
28.0000  5.7279   
29.0000  5.7279   
30.0000  5.7279   


==> data/MIs/packings4/MI_Es_l4_54.txt <==
-20.0000  0.0140   
-19.0000  0.0178   
-18.0000  0.0234   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0462   
-14.0000  0.0574   
-13.0000  0.0724   
-12.0000  0.0892   
-11.0000  0.1122   
-10.0000  0.1401   
-9.0000  0.1755   
-8.0000  0.2209   
-7.0000  0.2740   
-6.0000  0.3422   
-5.0000  0.4219   
-4.0000  0.5245   
-3.0000  0.6460   
-2.0000  0.7885   
-1.0000  0.9599   
0.0000  1.1651   
1.0000  1.3961   
2.0000  1.6693   
3.0000  1.9710   
4.0000  2.3023   
5.0000  2.6684   
6.0000  3.0595   
7.0000  3.4712   
8.0000  3.8947   
9.0000  4.3184   
10.0000  4.7103   
11.0000  5.0627   
12.0000  5.3474   
13.0000  5.5462   
14.0000  5.6653   
15.0000  5.7250   
16.0000  5.7470   
17.0000  5.7537   
18.0000  5.7547   
19.0000  5.7549   
20.0000  5.7549   
21.0000  5.7549   
22.0000  5.7549   
23.0000  5.7549   
24.0000  5.7549   
25.0000  5.7549   
26.0000  5.7549   
27.0000  5.7549   
28.0000  5.7549   
29.0000  5.7549   
30.0000  5.7549   


==> data/MIs/packings4/MI_Es_l4_55.txt <==
-20.0000  0.0148   
-19.0000  0.0182   
-18.0000  0.0224   
-17.0000  0.0285   
-16.0000  0.0354   
-15.0000  0.0449   
-14.0000  0.0557   
-13.0000  0.0708   
-12.0000  0.0898   
-11.0000  0.1117   
-10.0000  0.1402   
-9.0000  0.1754   
-8.0000  0.2192   
-7.0000  0.2729   
-6.0000  0.3414   
-5.0000  0.4234   
-4.0000  0.5233   
-3.0000  0.6461   
-2.0000  0.7888   
-1.0000  0.9598   
0.0000  1.1606   
1.0000  1.3998   
2.0000  1.6665   
3.0000  1.9657   
4.0000  2.3001   
5.0000  2.6665   
6.0000  3.0593   
7.0000  3.4681   
8.0000  3.8925   
9.0000  4.3163   
10.0000  4.7227   
11.0000  5.0756   
12.0000  5.3623   
13.0000  5.5648   
14.0000  5.6885   
15.0000  5.7495   
16.0000  5.7728   
17.0000  5.7799   
18.0000  5.7812   
19.0000  5.7814   
20.0000  5.7814   
21.0000  5.7814   
22.0000  5.7814   
23.0000  5.7814   
24.0000  5.7814   
25.0000  5.7814   
26.0000  5.7814   
27.0000  5.7814   
28.0000  5.7814   
29.0000  5.7814   
30.0000  5.7814   


==> data/MIs/packings4/MI_Es_l4_56.txt <==
-20.0000  0.0141   
-19.0000  0.0180   
-18.0000  0.0228   
-17.0000  0.0283   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0562   
-13.0000  0.0718   
-12.0000  0.0887   
-11.0000  0.1117   
-10.0000  0.1392   
-9.0000  0.1753   
-8.0000  0.2198   
-7.0000  0.2745   
-6.0000  0.3417   
-5.0000  0.4204   
-4.0000  0.5226   
-3.0000  0.6452   
-2.0000  0.7879   
-1.0000  0.9652   
0.0000  1.1636   
1.0000  1.3966   
2.0000  1.6673   
3.0000  1.9638   
4.0000  2.3034   
5.0000  2.6664   
6.0000  3.0568   
7.0000  3.4729   
8.0000  3.8924   
9.0000  4.3171   
10.0000  4.7205   
11.0000  5.0799   
12.0000  5.3706   
13.0000  5.5843   
14.0000  5.7110   
15.0000  5.7740   
16.0000  5.7986   
17.0000  5.8059   
18.0000  5.8072   
19.0000  5.8073   
20.0000  5.8074   
21.0000  5.8074   
22.0000  5.8074   
23.0000  5.8074   
24.0000  5.8074   
25.0000  5.8074   
26.0000  5.8074   
27.0000  5.8074   
28.0000  5.8074   
29.0000  5.8074   
30.0000  5.8074   


==> data/MIs/packings4/MI_Es_l4_57.txt <==
-20.0000  0.0150   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0288   
-16.0000  0.0360   
-15.0000  0.0461   
-14.0000  0.0569   
-13.0000  0.0715   
-12.0000  0.0898   
-11.0000  0.1130   
-10.0000  0.1404   
-9.0000  0.1769   
-8.0000  0.2189   
-7.0000  0.2737   
-6.0000  0.3403   
-5.0000  0.4243   
-4.0000  0.5242   
-3.0000  0.6424   
-2.0000  0.7875   
-1.0000  0.9628   
0.0000  1.1630   
1.0000  1.3944   
2.0000  1.6645   
3.0000  1.9667   
4.0000  2.2984   
5.0000  2.6683   
6.0000  3.0567   
7.0000  3.4707   
8.0000  3.8983   
9.0000  4.3197   
10.0000  4.7257   
11.0000  5.0918   
12.0000  5.3916   
13.0000  5.6008   
14.0000  5.7331   
15.0000  5.7978   
16.0000  5.8238   
17.0000  5.8313   
18.0000  5.8327   
19.0000  5.8329   
20.0000  5.8329   
21.0000  5.8329   
22.0000  5.8329   
23.0000  5.8329   
24.0000  5.8329   
25.0000  5.8329   
26.0000  5.8329   
27.0000  5.8329   
28.0000  5.8329   
29.0000  5.8329   
30.0000  5.8329   


==> data/MIs/packings4/MI_Es_l4_58.txt <==
-20.0000  0.0145   
-19.0000  0.0178   
-18.0000  0.0229   
-17.0000  0.0279   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0563   
-13.0000  0.0729   
-12.0000  0.0892   
-11.0000  0.1121   
-10.0000  0.1401   
-9.0000  0.1767   
-8.0000  0.2200   
-7.0000  0.2736   
-6.0000  0.3427   
-5.0000  0.4227   
-4.0000  0.5233   
-3.0000  0.6417   
-2.0000  0.7894   
-1.0000  0.9601   
0.0000  1.1619   
1.0000  1.3976   
2.0000  1.6654   
3.0000  1.9675   
4.0000  2.3011   
5.0000  2.6625   
6.0000  3.0564   
7.0000  3.4697   
8.0000  3.8949   
9.0000  4.3235   
10.0000  4.7345   
11.0000  5.1019   
12.0000  5.4049   
13.0000  5.6191   
14.0000  5.7527   
15.0000  5.8206   
16.0000  5.8484   
17.0000  5.8561   
18.0000  5.8577   
19.0000  5.8580   
20.0000  5.8580   
21.0000  5.8580   
22.0000  5.8580   
23.0000  5.8580   
24.0000  5.8580   
25.0000  5.8580   
26.0000  5.8580   
27.0000  5.8580   
28.0000  5.8580   
29.0000  5.8580   
30.0000  5.8580   


==> data/MIs/packings4/MI_Es_l4_59.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0289   
-16.0000  0.0356   
-15.0000  0.0457   
-14.0000  0.0576   
-13.0000  0.0708   
-12.0000  0.0910   
-11.0000  0.1111   
-10.0000  0.1407   
-9.0000  0.1766   
-8.0000  0.2201   
-7.0000  0.2744   
-6.0000  0.3406   
-5.0000  0.4206   
-4.0000  0.5219   
-3.0000  0.6456   
-2.0000  0.7855   
-1.0000  0.9600   
0.0000  1.1608   
1.0000  1.3964   
2.0000  1.6654   
3.0000  1.9668   
4.0000  2.2993   
5.0000  2.6640   
6.0000  3.0560   
7.0000  3.4736   
8.0000  3.8993   
9.0000  4.3270   
10.0000  4.7360   
11.0000  5.1126   
12.0000  5.4188   
13.0000  5.6393   
14.0000  5.7748   
15.0000  5.8447   
16.0000  5.8724   
17.0000  5.8808   
18.0000  5.8824   
19.0000  5.8826   
20.0000  5.8826   
21.0000  5.8826   
22.0000  5.8826   
23.0000  5.8826   
24.0000  5.8826   
25.0000  5.8826   
26.0000  5.8826   
27.0000  5.8826   
28.0000  5.8826   
29.0000  5.8826   
30.0000  5.8826   


==> data/MIs/packings4/MI_Es_l4_6.txt <==
-20.0000  0.0142   
-19.0000  0.0166   
-18.0000  0.0238   
-17.0000  0.0267   
-16.0000  0.0370   
-15.0000  0.0471   
-14.0000  0.0568   
-13.0000  0.0694   
-12.0000  0.0891   
-11.0000  0.1106   
-10.0000  0.1354   
-9.0000  0.1761   
-8.0000  0.2175   
-7.0000  0.2725   
-6.0000  0.3441   
-5.0000  0.4250   
-4.0000  0.5173   
-3.0000  0.6287   
-2.0000  0.7682   
-1.0000  0.9231   
0.0000  1.1085   
1.0000  1.2985   
2.0000  1.5177   
3.0000  1.7305   
4.0000  1.9426   
5.0000  2.1347   
6.0000  2.3036   
7.0000  2.4273   
8.0000  2.5091   
9.0000  2.5530   
10.0000  2.5753   
11.0000  2.5828   
12.0000  2.5847   
13.0000  2.5848   
14.0000  2.5850   
15.0000  2.5850   
16.0000  2.5850   
17.0000  2.5850   
18.0000  2.5850   
19.0000  2.5850   
20.0000  2.5850   
21.0000  2.5850   
22.0000  2.5850   
23.0000  2.5850   
24.0000  2.5850   
25.0000  2.5850   
26.0000  2.5850   
27.0000  2.5850   
28.0000  2.5850   
29.0000  2.5850   
30.0000  2.5850   


==> data/MIs/packings4/MI_Es_l4_60.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0233   
-17.0000  0.0288   
-16.0000  0.0358   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0712   
-12.0000  0.0897   
-11.0000  0.1132   
-10.0000  0.1413   
-9.0000  0.1777   
-8.0000  0.2210   
-7.0000  0.2746   
-6.0000  0.3421   
-5.0000  0.4210   
-4.0000  0.5233   
-3.0000  0.6431   
-2.0000  0.7867   
-1.0000  0.9600   
0.0000  1.1612   
1.0000  1.3973   
2.0000  1.6606   
3.0000  1.9653   
4.0000  2.2991   
5.0000  2.6620   
6.0000  3.0505   
7.0000  3.4708   
8.0000  3.8968   
9.0000  4.3264   
10.0000  4.7434   
11.0000  5.1165   
12.0000  5.4253   
13.0000  5.6517   
14.0000  5.7930   
15.0000  5.8669   
16.0000  5.8956   
17.0000  5.9049   
18.0000  5.9066   
19.0000  5.9069   
20.0000  5.9069   
21.0000  5.9069   
22.0000  5.9069   
23.0000  5.9069   
24.0000  5.9069   
25.0000  5.9069   
26.0000  5.9069   
27.0000  5.9069   
28.0000  5.9069   
29.0000  5.9069   
30.0000  5.9069   


==> data/MIs/packings4/MI_Es_l4_61.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0230   
-17.0000  0.0283   
-16.0000  0.0361   
-15.0000  0.0446   
-14.0000  0.0568   
-13.0000  0.0712   
-12.0000  0.0890   
-11.0000  0.1121   
-10.0000  0.1397   
-9.0000  0.1763   
-8.0000  0.2205   
-7.0000  0.2745   
-6.0000  0.3408   
-5.0000  0.4240   
-4.0000  0.5228   
-3.0000  0.6428   
-2.0000  0.7889   
-1.0000  0.9594   
0.0000  1.1654   
1.0000  1.3946   
2.0000  1.6576   
3.0000  1.9639   
4.0000  2.2936   
5.0000  2.6637   
6.0000  3.0537   
7.0000  3.4704   
8.0000  3.8988   
9.0000  4.3284   
10.0000  4.7474   
11.0000  5.1251   
12.0000  5.4382   
13.0000  5.6670   
14.0000  5.8119   
15.0000  5.8884   
16.0000  5.9193   
17.0000  5.9285   
18.0000  5.9305   
19.0000  5.9307   
20.0000  5.9307   
21.0000  5.9307   
22.0000  5.9307   
23.0000  5.9307   
24.0000  5.9307   
25.0000  5.9307   
26.0000  5.9307   
27.0000  5.9307   
28.0000  5.9307   
29.0000  5.9307   
30.0000  5.9307   


==> data/MIs/packings4/MI_Es_l4_62.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0293   
-16.0000  0.0362   
-15.0000  0.0451   
-14.0000  0.0557   
-13.0000  0.0709   
-12.0000  0.0893   
-11.0000  0.1123   
-10.0000  0.1413   
-9.0000  0.1762   
-8.0000  0.2204   
-7.0000  0.2739   
-6.0000  0.3424   
-5.0000  0.4227   
-4.0000  0.5222   
-3.0000  0.6428   
-2.0000  0.7894   
-1.0000  0.9630   
0.0000  1.1596   
1.0000  1.3985   
2.0000  1.6648   
3.0000  1.9656   
4.0000  2.2961   
5.0000  2.6665   
6.0000  3.0588   
7.0000  3.4787   
8.0000  3.9067   
9.0000  4.3379   
10.0000  4.7578   
11.0000  5.1361   
12.0000  5.4529   
13.0000  5.6849   
14.0000  5.8333   
15.0000  5.9098   
16.0000  5.9418   
17.0000  5.9519   
18.0000  5.9539   
19.0000  5.9542   
20.0000  5.9542   
21.0000  5.9542   
22.0000  5.9542   
23.0000  5.9542   
24.0000  5.9542   
25.0000  5.9542   
26.0000  5.9542   
27.0000  5.9542   
28.0000  5.9542   
29.0000  5.9542   
30.0000  5.9542   


==> data/MIs/packings4/MI_Es_l4_63.txt <==
-20.0000  0.0136   
-19.0000  0.0180   
-18.0000  0.0225   
-17.0000  0.0276   
-16.0000  0.0362   
-15.0000  0.0445   
-14.0000  0.0558   
-13.0000  0.0720   
-12.0000  0.0895   
-11.0000  0.1117   
-10.0000  0.1417   
-9.0000  0.1751   
-8.0000  0.2212   
-7.0000  0.2732   
-6.0000  0.3417   
-5.0000  0.4227   
-4.0000  0.5214   
-3.0000  0.6443   
-2.0000  0.7918   
-1.0000  0.9642   
0.0000  1.1649   
1.0000  1.3969   
2.0000  1.6671   
3.0000  1.9704   
4.0000  2.3020   
5.0000  2.6668   
6.0000  3.0632   
7.0000  3.4749   
8.0000  3.9105   
9.0000  4.3465   
10.0000  4.7650   
11.0000  5.1412   
12.0000  5.4639   
13.0000  5.7003   
14.0000  5.8518   
15.0000  5.9309   
16.0000  5.9642   
17.0000  5.9747   
18.0000  5.9769   
19.0000  5.9773   
20.0000  5.9773   
21.0000  5.9773   
22.0000  5.9773   
23.0000  5.9773   
24.0000  5.9773   
25.0000  5.9773   
26.0000  5.9773   
27.0000  5.9773   
28.0000  5.9773   
29.0000  5.9773   
30.0000  5.9773   


==> data/MIs/packings4/MI_Es_l4_64.txt <==
-20.0000  0.0145   
-19.0000  0.0175   
-18.0000  0.0225   
-17.0000  0.0282   
-16.0000  0.0360   
-15.0000  0.0450   
-14.0000  0.0571   
-13.0000  0.0722   
-12.0000  0.0901   
-11.0000  0.1130   
-10.0000  0.1419   
-9.0000  0.1761   
-8.0000  0.2198   
-7.0000  0.2737   
-6.0000  0.3402   
-5.0000  0.4235   
-4.0000  0.5226   
-3.0000  0.6436   
-2.0000  0.7902   
-1.0000  0.9615   
0.0000  1.1644   
1.0000  1.3952   
2.0000  1.6666   
3.0000  1.9678   
4.0000  2.3068   
5.0000  2.6728   
6.0000  3.0617   
7.0000  3.4768   
8.0000  3.9118   
9.0000  4.3451   
10.0000  4.7651   
11.0000  5.1503   
12.0000  5.4749   
13.0000  5.7184   
14.0000  5.8696   
15.0000  5.9513   
16.0000  5.9869   
17.0000  5.9970   
18.0000  5.9996   
19.0000  6.0000   
20.0000  6.0000   
21.0000  6.0000   
22.0000  6.0000   
23.0000  6.0000   
24.0000  6.0000   
25.0000  6.0000   
26.0000  6.0000   
27.0000  6.0000   
28.0000  6.0000   
29.0000  6.0000   
30.0000  6.0000   


==> data/MIs/packings4/MI_Es_l4_65.txt <==
-20.0000  0.0142   
-19.0000  0.0176   
-18.0000  0.0227   
-17.0000  0.0295   
-16.0000  0.0358   
-15.0000  0.0457   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0903   
-11.0000  0.1139   
-10.0000  0.1399   
-9.0000  0.1758   
-8.0000  0.2202   
-7.0000  0.2730   
-6.0000  0.3420   
-5.0000  0.4228   
-4.0000  0.5223   
-3.0000  0.6470   
-2.0000  0.7889   
-1.0000  0.9617   
0.0000  1.1679   
1.0000  1.4019   
2.0000  1.6671   
3.0000  1.9691   
4.0000  2.3058   
5.0000  2.6719   
6.0000  3.0682   
7.0000  3.4793   
8.0000  3.9127   
9.0000  4.3490   
10.0000  4.7786   
11.0000  5.1634   
12.0000  5.4872   
13.0000  5.7331   
14.0000  5.8872   
15.0000  5.9712   
16.0000  6.0080   
17.0000  6.0193   
18.0000  6.0220   
19.0000  6.0223   
20.0000  6.0224   
21.0000  6.0224   
22.0000  6.0224   
23.0000  6.0224   
24.0000  6.0224   
25.0000  6.0224   
26.0000  6.0224   
27.0000  6.0224   
28.0000  6.0224   
29.0000  6.0224   
30.0000  6.0224   


==> data/MIs/packings4/MI_Es_l4_66.txt <==
-20.0000  0.0147   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0290   
-16.0000  0.0362   
-15.0000  0.0455   
-14.0000  0.0576   
-13.0000  0.0716   
-12.0000  0.0896   
-11.0000  0.1113   
-10.0000  0.1406   
-9.0000  0.1749   
-8.0000  0.2222   
-7.0000  0.2749   
-6.0000  0.3417   
-5.0000  0.4230   
-4.0000  0.5227   
-3.0000  0.6417   
-2.0000  0.7904   
-1.0000  0.9614   
0.0000  1.1640   
1.0000  1.3975   
2.0000  1.6619   
3.0000  1.9660   
4.0000  2.2999   
5.0000  2.6638   
6.0000  3.0573   
7.0000  3.4738   
8.0000  3.9081   
9.0000  4.3490   
10.0000  4.7763   
11.0000  5.1684   
12.0000  5.4963   
13.0000  5.7440   
14.0000  5.9048   
15.0000  5.9920   
16.0000  6.0293   
17.0000  6.0411   
18.0000  6.0439   
19.0000  6.0444   
20.0000  6.0444   
21.0000  6.0444   
22.0000  6.0444   
23.0000  6.0444   
24.0000  6.0444   
25.0000  6.0444   
26.0000  6.0444   
27.0000  6.0444   
28.0000  6.0444   
29.0000  6.0444   
30.0000  6.0444   


==> data/MIs/packings4/MI_Es_l4_67.txt <==
-20.0000  0.0140   
-19.0000  0.0186   
-18.0000  0.0229   
-17.0000  0.0283   
-16.0000  0.0359   
-15.0000  0.0458   
-14.0000  0.0563   
-13.0000  0.0716   
-12.0000  0.0906   
-11.0000  0.1123   
-10.0000  0.1412   
-9.0000  0.1753   
-8.0000  0.2192   
-7.0000  0.2743   
-6.0000  0.3423   
-5.0000  0.4230   
-4.0000  0.5228   
-3.0000  0.6447   
-2.0000  0.7917   
-1.0000  0.9614   
0.0000  1.1629   
1.0000  1.3978   
2.0000  1.6654   
3.0000  1.9679   
4.0000  2.3026   
5.0000  2.6667   
6.0000  3.0630   
7.0000  3.4767   
8.0000  3.9068   
9.0000  4.3524   
10.0000  4.7799   
11.0000  5.1746   
12.0000  5.5067   
13.0000  5.7597   
14.0000  5.9224   
15.0000  6.0115   
16.0000  6.0502   
17.0000  6.0630   
18.0000  6.0656   
19.0000  6.0660   
20.0000  6.0661   
21.0000  6.0661   
22.0000  6.0661   
23.0000  6.0661   
24.0000  6.0661   
25.0000  6.0661   
26.0000  6.0661   
27.0000  6.0661   
28.0000  6.0661   
29.0000  6.0661   
30.0000  6.0661   


==> data/MIs/packings4/MI_Es_l4_68.txt <==
-20.0000  0.0146   
-19.0000  0.0186   
-18.0000  0.0225   
-17.0000  0.0289   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0571   
-13.0000  0.0715   
-12.0000  0.0902   
-11.0000  0.1128   
-10.0000  0.1401   
-9.0000  0.1758   
-8.0000  0.2200   
-7.0000  0.2740   
-6.0000  0.3419   
-5.0000  0.4226   
-4.0000  0.5227   
-3.0000  0.6473   
-2.0000  0.7859   
-1.0000  0.9620   
0.0000  1.1621   
1.0000  1.3960   
2.0000  1.6658   
3.0000  1.9671   
4.0000  2.3011   
5.0000  2.6721   
6.0000  3.0620   
7.0000  3.4784   
8.0000  3.9152   
9.0000  4.3540   
10.0000  4.7872   
11.0000  5.1812   
12.0000  5.5193   
13.0000  5.7748   
14.0000  5.9390   
15.0000  6.0312   
16.0000  6.0710   
17.0000  6.0840   
18.0000  6.0869   
19.0000  6.0874   
20.0000  6.0875   
21.0000  6.0875   
22.0000  6.0875   
23.0000  6.0875   
24.0000  6.0875   
25.0000  6.0875   
26.0000  6.0875   
27.0000  6.0875   
28.0000  6.0875   
29.0000  6.0875   
30.0000  6.0875   


==> data/MIs/packings4/MI_Es_l4_69.txt <==
-20.0000  0.0140   
-19.0000  0.0178   
-18.0000  0.0228   
-17.0000  0.0284   
-16.0000  0.0362   
-15.0000  0.0447   
-14.0000  0.0565   
-13.0000  0.0718   
-12.0000  0.0896   
-11.0000  0.1116   
-10.0000  0.1407   
-9.0000  0.1752   
-8.0000  0.2224   
-7.0000  0.2755   
-6.0000  0.3401   
-5.0000  0.4247   
-4.0000  0.5217   
-3.0000  0.6467   
-2.0000  0.7903   
-1.0000  0.9621   
0.0000  1.1650   
1.0000  1.4031   
2.0000  1.6710   
3.0000  1.9739   
4.0000  2.3200   
5.0000  2.6790   
6.0000  3.0783   
7.0000  3.4944   
8.0000  3.9318   
9.0000  4.3781   
10.0000  4.8080   
11.0000  5.2034   
12.0000  5.5365   
13.0000  5.7929   
14.0000  5.9623   
15.0000  6.0518   
16.0000  6.0912   
17.0000  6.1050   
18.0000  6.1081   
19.0000  6.1085   
20.0000  6.1085   
21.0000  6.1085   
22.0000  6.1085   
23.0000  6.1085   
24.0000  6.1085   
25.0000  6.1085   
26.0000  6.1085   
27.0000  6.1085   
28.0000  6.1085   
29.0000  6.1085   
30.0000  6.1085   


==> data/MIs/packings4/MI_Es_l4_7.txt <==
-20.0000  0.0145   
-19.0000  0.0191   
-18.0000  0.0232   
-17.0000  0.0309   
-16.0000  0.0356   
-15.0000  0.0447   
-14.0000  0.0577   
-13.0000  0.0736   
-12.0000  0.0885   
-11.0000  0.1158   
-10.0000  0.1391   
-9.0000  0.1774   
-8.0000  0.2235   
-7.0000  0.2701   
-6.0000  0.3396   
-5.0000  0.4129   
-4.0000  0.5229   
-3.0000  0.6251   
-2.0000  0.7712   
-1.0000  0.9304   
0.0000  1.1231   
1.0000  1.3354   
2.0000  1.5710   
3.0000  1.8025   
4.0000  2.0373   
5.0000  2.2631   
6.0000  2.4541   
7.0000  2.6075   
8.0000  2.7059   
9.0000  2.7659   
10.0000  2.7919   
11.0000  2.8034   
12.0000  2.8068   
13.0000  2.8073   
14.0000  2.8074   
15.0000  2.8074   
16.0000  2.8074   
17.0000  2.8074   
18.0000  2.8074   
19.0000  2.8074   
20.0000  2.8074   
21.0000  2.8074   
22.0000  2.8074   
23.0000  2.8074   
24.0000  2.8074   
25.0000  2.8074   
26.0000  2.8074   
27.0000  2.8074   
28.0000  2.8074   
29.0000  2.8074   
30.0000  2.8074   


==> data/MIs/packings4/MI_Es_l4_70.txt <==
-20.0000  0.0145   
-19.0000  0.0175   
-18.0000  0.0220   
-17.0000  0.0288   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0572   
-13.0000  0.0709   
-12.0000  0.0897   
-11.0000  0.1122   
-10.0000  0.1403   
-9.0000  0.1762   
-8.0000  0.2198   
-7.0000  0.2746   
-6.0000  0.3423   
-5.0000  0.4257   
-4.0000  0.5230   
-3.0000  0.6456   
-2.0000  0.7890   
-1.0000  0.9613   
0.0000  1.1657   
1.0000  1.4009   
2.0000  1.6735   
3.0000  1.9762   
4.0000  2.3135   
5.0000  2.6818   
6.0000  3.0765   
7.0000  3.4979   
8.0000  3.9336   
9.0000  4.3785   
10.0000  4.8049   
11.0000  5.2047   
12.0000  5.5440   
13.0000  5.8041   
14.0000  5.9744   
15.0000  6.0703   
16.0000  6.1108   
17.0000  6.1254   
18.0000  6.1287   
19.0000  6.1292   
20.0000  6.1293   
21.0000  6.1293   
22.0000  6.1293   
23.0000  6.1293   
24.0000  6.1293   
25.0000  6.1293   
26.0000  6.1293   
27.0000  6.1293   
28.0000  6.1293   
29.0000  6.1293   
30.0000  6.1293   


==> data/MIs/packings4/MI_Es_l4_71.txt <==
-20.0000  0.0147   
-19.0000  0.0182   
-18.0000  0.0231   
-17.0000  0.0286   
-16.0000  0.0362   
-15.0000  0.0446   
-14.0000  0.0567   
-13.0000  0.0721   
-12.0000  0.0889   
-11.0000  0.1127   
-10.0000  0.1405   
-9.0000  0.1760   
-8.0000  0.2174   
-7.0000  0.2731   
-6.0000  0.3420   
-5.0000  0.4220   
-4.0000  0.5233   
-3.0000  0.6424   
-2.0000  0.7890   
-1.0000  0.9607   
0.0000  1.1651   
1.0000  1.3966   
2.0000  1.6689   
3.0000  1.9755   
4.0000  2.3128   
5.0000  2.6793   
6.0000  3.0751   
7.0000  3.4958   
8.0000  3.9332   
9.0000  4.3753   
10.0000  4.8051   
11.0000  5.2087   
12.0000  5.5521   
13.0000  5.8175   
14.0000  5.9907   
15.0000  6.0882   
16.0000  6.1309   
17.0000  6.1458   
18.0000  6.1492   
19.0000  6.1497   
20.0000  6.1497   
21.0000  6.1497   
22.0000  6.1497   
23.0000  6.1497   
24.0000  6.1497   
25.0000  6.1497   
26.0000  6.1497   
27.0000  6.1497   
28.0000  6.1497   
29.0000  6.1497   
30.0000  6.1497   


==> data/MIs/packings4/MI_Es_l4_72.txt <==
-20.0000  0.0144   
-19.0000  0.0185   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0367   
-15.0000  0.0458   
-14.0000  0.0572   
-13.0000  0.0708   
-12.0000  0.0890   
-11.0000  0.1115   
-10.0000  0.1411   
-9.0000  0.1758   
-8.0000  0.2185   
-7.0000  0.2745   
-6.0000  0.3396   
-5.0000  0.4211   
-4.0000  0.5220   
-3.0000  0.6461   
-2.0000  0.7887   
-1.0000  0.9611   
0.0000  1.1627   
1.0000  1.3985   
2.0000  1.6710   
3.0000  1.9722   
4.0000  2.3065   
5.0000  2.6765   
6.0000  3.0730   
7.0000  3.4928   
8.0000  3.9286   
9.0000  4.3747   
10.0000  4.8105   
11.0000  5.2132   
12.0000  5.5624   
13.0000  5.8262   
14.0000  6.0071   
15.0000  6.1057   
16.0000  6.1498   
17.0000  6.1655   
18.0000  6.1693   
19.0000  6.1699   
20.0000  6.1699   
21.0000  6.1699   
22.0000  6.1699   
23.0000  6.1699   
24.0000  6.1699   
25.0000  6.1699   
26.0000  6.1699   
27.0000  6.1699   
28.0000  6.1699   
29.0000  6.1699   
30.0000  6.1699   


==> data/MIs/packings4/MI_Es_l4_73.txt <==
-20.0000  0.0147   
-19.0000  0.0183   
-18.0000  0.0224   
-17.0000  0.0282   
-16.0000  0.0363   
-15.0000  0.0450   
-14.0000  0.0566   
-13.0000  0.0716   
-12.0000  0.0899   
-11.0000  0.1124   
-10.0000  0.1405   
-9.0000  0.1764   
-8.0000  0.2205   
-7.0000  0.2746   
-6.0000  0.3399   
-5.0000  0.4229   
-4.0000  0.5236   
-3.0000  0.6474   
-2.0000  0.7886   
-1.0000  0.9635   
0.0000  1.1665   
1.0000  1.4021   
2.0000  1.6677   
3.0000  1.9738   
4.0000  2.3083   
5.0000  2.6756   
6.0000  3.0753   
7.0000  3.4920   
8.0000  3.9310   
9.0000  4.3780   
10.0000  4.8146   
11.0000  5.2187   
12.0000  5.5677   
13.0000  5.8374   
14.0000  6.0197   
15.0000  6.1228   
16.0000  6.1696   
17.0000  6.1851   
18.0000  6.1891   
19.0000  6.1898   
20.0000  6.1898   
21.0000  6.1898   
22.0000  6.1898   
23.0000  6.1898   
24.0000  6.1898   
25.0000  6.1898   
26.0000  6.1898   
27.0000  6.1898   
28.0000  6.1898   
29.0000  6.1898   
30.0000  6.1898   


==> data/MIs/packings4/MI_Es_l4_74.txt <==
-20.0000  0.0146   
-19.0000  0.0181   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0366   
-15.0000  0.0440   
-14.0000  0.0569   
-13.0000  0.0718   
-12.0000  0.0893   
-11.0000  0.1117   
-10.0000  0.1417   
-9.0000  0.1745   
-8.0000  0.2194   
-7.0000  0.2729   
-6.0000  0.3415   
-5.0000  0.4239   
-4.0000  0.5210   
-3.0000  0.6430   
-2.0000  0.7893   
-1.0000  0.9613   
0.0000  1.1634   
1.0000  1.3962   
2.0000  1.6689   
3.0000  1.9668   
4.0000  2.3019   
5.0000  2.6743   
6.0000  3.0694   
7.0000  3.4895   
8.0000  3.9254   
9.0000  4.3737   
10.0000  4.8140   
11.0000  5.2201   
12.0000  5.5748   
13.0000  5.8491   
14.0000  6.0343   
15.0000  6.1403   
16.0000  6.1881   
17.0000  6.2047   
18.0000  6.2087   
19.0000  6.2094   
20.0000  6.2095   
21.0000  6.2095   
22.0000  6.2095   
23.0000  6.2095   
24.0000  6.2095   
25.0000  6.2095   
26.0000  6.2095   
27.0000  6.2095   
28.0000  6.2095   
29.0000  6.2095   
30.0000  6.2095   


==> data/MIs/packings4/MI_Es_l4_75.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0719   
-12.0000  0.0903   
-11.0000  0.1127   
-10.0000  0.1420   
-9.0000  0.1780   
-8.0000  0.2188   
-7.0000  0.2732   
-6.0000  0.3390   
-5.0000  0.4213   
-4.0000  0.5252   
-3.0000  0.6422   
-2.0000  0.7896   
-1.0000  0.9649   
0.0000  1.1628   
1.0000  1.3985   
2.0000  1.6697   
3.0000  1.9681   
4.0000  2.3065   
5.0000  2.6747   
6.0000  3.0711   
7.0000  3.4921   
8.0000  3.9323   
9.0000  4.3765   
10.0000  4.8144   
11.0000  5.2265   
12.0000  5.5812   
13.0000  5.8616   
14.0000  6.0471   
15.0000  6.1561   
16.0000  6.2058   
17.0000  6.2236   
18.0000  6.2280   
19.0000  6.2287   
20.0000  6.2288   
21.0000  6.2288   
22.0000  6.2288   
23.0000  6.2288   
24.0000  6.2288   
25.0000  6.2288   
26.0000  6.2288   
27.0000  6.2288   
28.0000  6.2288   
29.0000  6.2288   
30.0000  6.2288   


==> data/MIs/packings4/MI_Es_l4_76.txt <==
-20.0000  0.0144   
-19.0000  0.0179   
-18.0000  0.0223   
-17.0000  0.0285   
-16.0000  0.0359   
-15.0000  0.0455   
-14.0000  0.0569   
-13.0000  0.0710   
-12.0000  0.0893   
-11.0000  0.1123   
-10.0000  0.1414   
-9.0000  0.1752   
-8.0000  0.2184   
-7.0000  0.2749   
-6.0000  0.3410   
-5.0000  0.4255   
-4.0000  0.5240   
-3.0000  0.6428   
-2.0000  0.7886   
-1.0000  0.9599   
0.0000  1.1679   
1.0000  1.4007   
2.0000  1.6695   
3.0000  1.9749   
4.0000  2.3119   
5.0000  2.6782   
6.0000  3.0801   
7.0000  3.5067   
8.0000  3.9401   
9.0000  4.3908   
10.0000  4.8283   
11.0000  5.2388   
12.0000  5.5945   
13.0000  5.8736   
14.0000  6.0646   
15.0000  6.1731   
16.0000  6.2250   
17.0000  6.2425   
18.0000  6.2469   
19.0000  6.2478   
20.0000  6.2479   
21.0000  6.2479   
22.0000  6.2479   
23.0000  6.2479   
24.0000  6.2479   
25.0000  6.2479   
26.0000  6.2479   
27.0000  6.2479   
28.0000  6.2479   
29.0000  6.2479   
30.0000  6.2479   


==> data/MIs/packings4/MI_Es_l4_77.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0230   
-17.0000  0.0281   
-16.0000  0.0365   
-15.0000  0.0458   
-14.0000  0.0565   
-13.0000  0.0705   
-12.0000  0.0887   
-11.0000  0.1120   
-10.0000  0.1423   
-9.0000  0.1763   
-8.0000  0.2200   
-7.0000  0.2754   
-6.0000  0.3412   
-5.0000  0.4235   
-4.0000  0.5224   
-3.0000  0.6428   
-2.0000  0.7926   
-1.0000  0.9619   
0.0000  1.1677   
1.0000  1.4030   
2.0000  1.6714   
3.0000  1.9729   
4.0000  2.3146   
5.0000  2.6800   
6.0000  3.0791   
7.0000  3.5013   
8.0000  3.9430   
9.0000  4.3838   
10.0000  4.8258   
11.0000  5.2417   
12.0000  5.6033   
13.0000  5.8860   
14.0000  6.0790   
15.0000  6.1902   
16.0000  6.2421   
17.0000  6.2610   
18.0000  6.2659   
19.0000  6.2667   
20.0000  6.2668   
21.0000  6.2668   
22.0000  6.2668   
23.0000  6.2668   
24.0000  6.2668   
25.0000  6.2668   
26.0000  6.2668   
27.0000  6.2668   
28.0000  6.2668   
29.0000  6.2668   
30.0000  6.2668   


==> data/MIs/packings4/MI_Es_l4_78.txt <==
-20.0000  0.0144   
-19.0000  0.0184   
-18.0000  0.0233   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0456   
-14.0000  0.0569   
-13.0000  0.0708   
-12.0000  0.0895   
-11.0000  0.1117   
-10.0000  0.1395   
-9.0000  0.1767   
-8.0000  0.2200   
-7.0000  0.2753   
-6.0000  0.3419   
-5.0000  0.4232   
-4.0000  0.5242   
-3.0000  0.6414   
-2.0000  0.7889   
-1.0000  0.9636   
0.0000  1.1660   
1.0000  1.4003   
2.0000  1.6687   
3.0000  1.9724   
4.0000  2.3102   
5.0000  2.6848   
6.0000  3.0822   
7.0000  3.5043   
8.0000  3.9434   
9.0000  4.3942   
10.0000  4.8357   
11.0000  5.2498   
12.0000  5.6128   
13.0000  5.8964   
14.0000  6.0909   
15.0000  6.2061   
16.0000  6.2601   
17.0000  6.2795   
18.0000  6.2845   
19.0000  6.2853   
20.0000  6.2854   
21.0000  6.2854   
22.0000  6.2854   
23.0000  6.2854   
24.0000  6.2854   
25.0000  6.2854   
26.0000  6.2854   
27.0000  6.2854   
28.0000  6.2854   
29.0000  6.2854   
30.0000  6.2854   


==> data/MIs/packings4/MI_Es_l4_79.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0234   
-17.0000  0.0286   
-16.0000  0.0369   
-15.0000  0.0452   
-14.0000  0.0570   
-13.0000  0.0714   
-12.0000  0.0898   
-11.0000  0.1121   
-10.0000  0.1413   
-9.0000  0.1752   
-8.0000  0.2218   
-7.0000  0.2738   
-6.0000  0.3404   
-5.0000  0.4238   
-4.0000  0.5217   
-3.0000  0.6441   
-2.0000  0.7921   
-1.0000  0.9626   
0.0000  1.1653   
1.0000  1.3972   
2.0000  1.6703   
3.0000  1.9745   
4.0000  2.3130   
5.0000  2.6839   
6.0000  3.0805   
7.0000  3.5074   
8.0000  3.9434   
9.0000  4.3949   
10.0000  4.8387   
11.0000  5.2560   
12.0000  5.6196   
13.0000  5.9062   
14.0000  6.1051   
15.0000  6.2218   
16.0000  6.2773   
17.0000  6.2972   
18.0000  6.3029   
19.0000  6.3037   
20.0000  6.3038   
21.0000  6.3038   
22.0000  6.3038   
23.0000  6.3038   
24.0000  6.3038   
25.0000  6.3038   
26.0000  6.3038   
27.0000  6.3038   
28.0000  6.3038   
29.0000  6.3038   
30.0000  6.3038   


==> data/MIs/packings4/MI_Es_l4_8.txt <==
-20.0000  0.0150   
-19.0000  0.0186   
-18.0000  0.0219   
-17.0000  0.0299   
-16.0000  0.0345   
-15.0000  0.0442   
-14.0000  0.0560   
-13.0000  0.0711   
-12.0000  0.0893   
-11.0000  0.1099   
-10.0000  0.1404   
-9.0000  0.1831   
-8.0000  0.2250   
-7.0000  0.2713   
-6.0000  0.3393   
-5.0000  0.4231   
-4.0000  0.5249   
-3.0000  0.6458   
-2.0000  0.7887   
-1.0000  0.9539   
0.0000  1.1535   
1.0000  1.3616   
2.0000  1.6052   
3.0000  1.8790   
4.0000  2.1288   
5.0000  2.3828   
6.0000  2.5831   
7.0000  2.7564   
8.0000  2.8763   
9.0000  2.9472   
10.0000  2.9820   
11.0000  2.9959   
12.0000  2.9989   
13.0000  3.0000   
14.0000  3.0000   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> data/MIs/packings4/MI_Es_l4_80.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0452   
-14.0000  0.0568   
-13.0000  0.0720   
-12.0000  0.0897   
-11.0000  0.1125   
-10.0000  0.1412   
-9.0000  0.1759   
-8.0000  0.2194   
-7.0000  0.2745   
-6.0000  0.3421   
-5.0000  0.4217   
-4.0000  0.5215   
-3.0000  0.6446   
-2.0000  0.7878   
-1.0000  0.9615   
0.0000  1.1643   
1.0000  1.3975   
2.0000  1.6664   
3.0000  1.9685   
4.0000  2.3034   
5.0000  2.6769   
6.0000  3.0679   
7.0000  3.4856   
8.0000  3.9296   
9.0000  4.3791   
10.0000  4.8194   
11.0000  5.2469   
12.0000  5.6171   
13.0000  5.9098   
14.0000  6.1171   
15.0000  6.2378   
16.0000  6.2938   
17.0000  6.3153   
18.0000  6.3208   
19.0000  6.3218   
20.0000  6.3219   
21.0000  6.3219   
22.0000  6.3219   
23.0000  6.3219   
24.0000  6.3219   
25.0000  6.3219   
26.0000  6.3219   
27.0000  6.3219   
28.0000  6.3219   
29.0000  6.3219   
30.0000  6.3219   


==> data/MIs/packings4/MI_Es_l4_81.txt <==
-20.0000  0.0143   
-19.0000  0.0184   
-18.0000  0.0227   
-17.0000  0.0280   
-16.0000  0.0354   
-15.0000  0.0450   
-14.0000  0.0578   
-13.0000  0.0706   
-12.0000  0.0901   
-11.0000  0.1127   
-10.0000  0.1408   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2750   
-6.0000  0.3421   
-5.0000  0.4217   
-4.0000  0.5235   
-3.0000  0.6436   
-2.0000  0.7883   
-1.0000  0.9600   
0.0000  1.1641   
1.0000  1.3970   
2.0000  1.6670   
3.0000  1.9688   
4.0000  2.3049   
5.0000  2.6705   
6.0000  3.0660   
7.0000  3.4853   
8.0000  3.9233   
9.0000  4.3797   
10.0000  4.8240   
11.0000  5.2467   
12.0000  5.6218   
13.0000  5.9206   
14.0000  6.1294   
15.0000  6.2516   
16.0000  6.3112   
17.0000  6.3327   
18.0000  6.3387   
19.0000  6.3397   
20.0000  6.3398   
21.0000  6.3398   
22.0000  6.3399   
23.0000  6.3399   
24.0000  6.3399   
25.0000  6.3399   
26.0000  6.3399   
27.0000  6.3399   
28.0000  6.3399   
29.0000  6.3399   
30.0000  6.3399   


==> data/MIs/packings4/MI_Es_l4_82.txt <==
-20.0000  0.0141   
-19.0000  0.0182   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0356   
-15.0000  0.0457   
-14.0000  0.0564   
-13.0000  0.0710   
-12.0000  0.0894   
-11.0000  0.1119   
-10.0000  0.1412   
-9.0000  0.1761   
-8.0000  0.2217   
-7.0000  0.2766   
-6.0000  0.3404   
-5.0000  0.4226   
-4.0000  0.5231   
-3.0000  0.6425   
-2.0000  0.7876   
-1.0000  0.9632   
0.0000  1.1633   
1.0000  1.4002   
2.0000  1.6673   
3.0000  1.9676   
4.0000  2.3064   
5.0000  2.6735   
6.0000  3.0723   
7.0000  3.4911   
8.0000  3.9331   
9.0000  4.3755   
10.0000  4.8282   
11.0000  5.2562   
12.0000  5.6296   
13.0000  5.9315   
14.0000  6.1419   
15.0000  6.2680   
16.0000  6.3278   
17.0000  6.3502   
18.0000  6.3564   
19.0000  6.3575   
20.0000  6.3575   
21.0000  6.3576   
22.0000  6.3576   
23.0000  6.3576   
24.0000  6.3576   
25.0000  6.3576   
26.0000  6.3576   
27.0000  6.3576   
28.0000  6.3576   
29.0000  6.3576   
30.0000  6.3576   


==> data/MIs/packings4/MI_Es_l4_83.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0225   
-17.0000  0.0292   
-16.0000  0.0359   
-15.0000  0.0448   
-14.0000  0.0567   
-13.0000  0.0709   
-12.0000  0.0894   
-11.0000  0.1133   
-10.0000  0.1401   
-9.0000  0.1775   
-8.0000  0.2204   
-7.0000  0.2737   
-6.0000  0.3418   
-5.0000  0.4244   
-4.0000  0.5229   
-3.0000  0.6446   
-2.0000  0.7892   
-1.0000  0.9622   
0.0000  1.1638   
1.0000  1.4030   
2.0000  1.6658   
3.0000  1.9694   
4.0000  2.3099   
5.0000  2.6784   
6.0000  3.0743   
7.0000  3.4953   
8.0000  3.9324   
9.0000  4.3870   
10.0000  4.8367   
11.0000  5.2620   
12.0000  5.6391   
13.0000  5.9426   
14.0000  6.1552   
15.0000  6.2833   
16.0000  6.3445   
17.0000  6.3673   
18.0000  6.3737   
19.0000  6.3749   
20.0000  6.3750   
21.0000  6.3750   
22.0000  6.3750   
23.0000  6.3750   
24.0000  6.3750   
25.0000  6.3750   
26.0000  6.3750   
27.0000  6.3750   
28.0000  6.3750   
29.0000  6.3750   
30.0000  6.3750   


==> data/MIs/packings4/MI_Es_l4_84.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0234   
-17.0000  0.0284   
-16.0000  0.0360   
-15.0000  0.0450   
-14.0000  0.0565   
-13.0000  0.0713   
-12.0000  0.0890   
-11.0000  0.1131   
-10.0000  0.1404   
-9.0000  0.1751   
-8.0000  0.2201   
-7.0000  0.2740   
-6.0000  0.3416   
-5.0000  0.4229   
-4.0000  0.5231   
-3.0000  0.6433   
-2.0000  0.7915   
-1.0000  0.9605   
0.0000  1.1626   
1.0000  1.4001   
2.0000  1.6706   
3.0000  1.9747   
4.0000  2.3126   
5.0000  2.6795   
6.0000  3.0755   
7.0000  3.4973   
8.0000  3.9422   
9.0000  4.3955   
10.0000  4.8452   
11.0000  5.2703   
12.0000  5.6476   
13.0000  5.9549   
14.0000  6.1681   
15.0000  6.2973   
16.0000  6.3607   
17.0000  6.3844   
18.0000  6.3910   
19.0000  6.3922   
20.0000  6.3923   
21.0000  6.3923   
22.0000  6.3923   
23.0000  6.3923   
24.0000  6.3923   
25.0000  6.3923   
26.0000  6.3923   
27.0000  6.3923   
28.0000  6.3923   
29.0000  6.3923   
30.0000  6.3923   


==> data/MIs/packings4/MI_Es_l4_85.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0230   
-17.0000  0.0290   
-16.0000  0.0361   
-15.0000  0.0446   
-14.0000  0.0556   
-13.0000  0.0715   
-12.0000  0.0894   
-11.0000  0.1117   
-10.0000  0.1400   
-9.0000  0.1756   
-8.0000  0.2211   
-7.0000  0.2744   
-6.0000  0.3417   
-5.0000  0.4231   
-4.0000  0.5238   
-3.0000  0.6455   
-2.0000  0.7896   
-1.0000  0.9635   
0.0000  1.1663   
1.0000  1.4022   
2.0000  1.6689   
3.0000  1.9765   
4.0000  2.3134   
5.0000  2.6856   
6.0000  3.0769   
7.0000  3.5045   
8.0000  3.9445   
9.0000  4.3922   
10.0000  4.8464   
11.0000  5.2767   
12.0000  5.6560   
13.0000  5.9673   
14.0000  6.1817   
15.0000  6.3134   
16.0000  6.3773   
17.0000  6.4013   
18.0000  6.4081   
19.0000  6.4092   
20.0000  6.4094   
21.0000  6.4094   
22.0000  6.4094   
23.0000  6.4094   
24.0000  6.4094   
25.0000  6.4094   
26.0000  6.4094   
27.0000  6.4094   
28.0000  6.4094   
29.0000  6.4094   
30.0000  6.4094   


==> data/MIs/packings4/MI_Es_l4_86.txt <==
-20.0000  0.0142   
-19.0000  0.0177   
-18.0000  0.0226   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0450   
-14.0000  0.0569   
-13.0000  0.0717   
-12.0000  0.0892   
-11.0000  0.1129   
-10.0000  0.1416   
-9.0000  0.1770   
-8.0000  0.2190   
-7.0000  0.2745   
-6.0000  0.3423   
-5.0000  0.4237   
-4.0000  0.5253   
-3.0000  0.6472   
-2.0000  0.7905   
-1.0000  0.9636   
0.0000  1.1696   
1.0000  1.4012   
2.0000  1.6727   
3.0000  1.9760   
4.0000  2.3155   
5.0000  2.6874   
6.0000  3.0843   
7.0000  3.5058   
8.0000  3.9452   
9.0000  4.4033   
10.0000  4.8518   
11.0000  5.2843   
12.0000  5.6654   
13.0000  5.9763   
14.0000  6.1951   
15.0000  6.3276   
16.0000  6.3935   
17.0000  6.4177   
18.0000  6.4247   
19.0000  6.4261   
20.0000  6.4263   
21.0000  6.4263   
22.0000  6.4263   
23.0000  6.4263   
24.0000  6.4263   
25.0000  6.4263   
26.0000  6.4263   
27.0000  6.4263   
28.0000  6.4263   
29.0000  6.4263   
30.0000  6.4263   


==> data/MIs/packings4/MI_Es_l4_87.txt <==
-20.0000  0.0141   
-19.0000  0.0186   
-18.0000  0.0231   
-17.0000  0.0283   
-16.0000  0.0363   
-15.0000  0.0452   
-14.0000  0.0566   
-13.0000  0.0719   
-12.0000  0.0882   
-11.0000  0.1123   
-10.0000  0.1411   
-9.0000  0.1772   
-8.0000  0.2192   
-7.0000  0.2725   
-6.0000  0.3396   
-5.0000  0.4213   
-4.0000  0.5246   
-3.0000  0.6441   
-2.0000  0.7912   
-1.0000  0.9651   
0.0000  1.1651   
1.0000  1.4025   
2.0000  1.6724   
3.0000  1.9793   
4.0000  2.3135   
5.0000  2.6841   
6.0000  3.0862   
7.0000  3.5062   
8.0000  3.9478   
9.0000  4.4016   
10.0000  4.8578   
11.0000  5.2889   
12.0000  5.6778   
13.0000  5.9848   
14.0000  6.2075   
15.0000  6.3425   
16.0000  6.4088   
17.0000  6.4340   
18.0000  6.4414   
19.0000  6.4427   
20.0000  6.4429   
21.0000  6.4429   
22.0000  6.4429   
23.0000  6.4429   
24.0000  6.4429   
25.0000  6.4429   
26.0000  6.4429   
27.0000  6.4429   
28.0000  6.4429   
29.0000  6.4429   
30.0000  6.4429   


==> data/MIs/packings4/MI_Es_l4_88.txt <==
-20.0000  0.0146   
-19.0000  0.0179   
-18.0000  0.0229   
-17.0000  0.0286   
-16.0000  0.0363   
-15.0000  0.0451   
-14.0000  0.0565   
-13.0000  0.0717   
-12.0000  0.0895   
-11.0000  0.1126   
-10.0000  0.1404   
-9.0000  0.1754   
-8.0000  0.2218   
-7.0000  0.2743   
-6.0000  0.3397   
-5.0000  0.4218   
-4.0000  0.5246   
-3.0000  0.6463   
-2.0000  0.7893   
-1.0000  0.9643   
0.0000  1.1662   
1.0000  1.4029   
2.0000  1.6739   
3.0000  1.9773   
4.0000  2.3168   
5.0000  2.6876   
6.0000  3.0836   
7.0000  3.5080   
8.0000  3.9506   
9.0000  4.4044   
10.0000  4.8625   
11.0000  5.2934   
12.0000  5.6813   
13.0000  5.9992   
14.0000  6.2212   
15.0000  6.3573   
16.0000  6.4243   
17.0000  6.4505   
18.0000  6.4577   
19.0000  6.4592   
20.0000  6.4594   
21.0000  6.4594   
22.0000  6.4594   
23.0000  6.4594   
24.0000  6.4594   
25.0000  6.4594   
26.0000  6.4594   
27.0000  6.4594   
28.0000  6.4594   
29.0000  6.4594   
30.0000  6.4594   


==> data/MIs/packings4/MI_Es_l4_89.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0451   
-14.0000  0.0571   
-13.0000  0.0714   
-12.0000  0.0900   
-11.0000  0.1129   
-10.0000  0.1400   
-9.0000  0.1751   
-8.0000  0.2205   
-7.0000  0.2739   
-6.0000  0.3410   
-5.0000  0.4233   
-4.0000  0.5239   
-3.0000  0.6450   
-2.0000  0.7901   
-1.0000  0.9637   
0.0000  1.1659   
1.0000  1.4029   
2.0000  1.6718   
3.0000  1.9770   
4.0000  2.3177   
5.0000  2.6863   
6.0000  3.0833   
7.0000  3.5077   
8.0000  3.9494   
9.0000  4.4081   
10.0000  4.8605   
11.0000  5.2964   
12.0000  5.6899   
13.0000  6.0017   
14.0000  6.2316   
15.0000  6.3699   
16.0000  6.4399   
17.0000  6.4661   
18.0000  6.4739   
19.0000  6.4756   
20.0000  6.4757   
21.0000  6.4757   
22.0000  6.4757   
23.0000  6.4757   
24.0000  6.4757   
25.0000  6.4757   
26.0000  6.4757   
27.0000  6.4757   
28.0000  6.4757   
29.0000  6.4757   
30.0000  6.4757   


==> data/MIs/packings4/MI_Es_l4_9.txt <==
-20.0000  0.0138   
-19.0000  0.0179   
-18.0000  0.0219   
-17.0000  0.0286   
-16.0000  0.0366   
-15.0000  0.0425   
-14.0000  0.0566   
-13.0000  0.0687   
-12.0000  0.0881   
-11.0000  0.1122   
-10.0000  0.1384   
-9.0000  0.1728   
-8.0000  0.2195   
-7.0000  0.2711   
-6.0000  0.3395   
-5.0000  0.4137   
-4.0000  0.5157   
-3.0000  0.6278   
-2.0000  0.7718   
-1.0000  0.9283   
0.0000  1.1211   
1.0000  1.3263   
2.0000  1.5708   
3.0000  1.8322   
4.0000  2.0898   
5.0000  2.3523   
6.0000  2.5958   
7.0000  2.7999   
8.0000  2.9622   
9.0000  3.0690   
10.0000  3.1295   
11.0000  3.1559   
12.0000  3.1670   
13.0000  3.1693   
14.0000  3.1698   
15.0000  3.1699   
16.0000  3.1699   
17.0000  3.1699   
18.0000  3.1699   
19.0000  3.1699   
20.0000  3.1699   
21.0000  3.1699   
22.0000  3.1699   
23.0000  3.1699   
24.0000  3.1699   
25.0000  3.1699   
26.0000  3.1699   
27.0000  3.1699   
28.0000  3.1699   
29.0000  3.1699   
30.0000  3.1699   


==> data/MIs/packings4/MI_Es_l4_90.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0355   
-15.0000  0.0456   
-14.0000  0.0567   
-13.0000  0.0718   
-12.0000  0.0898   
-11.0000  0.1125   
-10.0000  0.1410   
-9.0000  0.1757   
-8.0000  0.2193   
-7.0000  0.2758   
-6.0000  0.3420   
-5.0000  0.4229   
-4.0000  0.5217   
-3.0000  0.6454   
-2.0000  0.7884   
-1.0000  0.9606   
0.0000  1.1654   
1.0000  1.4032   
2.0000  1.6719   
3.0000  1.9778   
4.0000  2.3144   
5.0000  2.6828   
6.0000  3.0848   
7.0000  3.5053   
8.0000  3.9494   
9.0000  4.4056   
10.0000  4.8600   
11.0000  5.2939   
12.0000  5.6893   
13.0000  6.0097   
14.0000  6.2406   
15.0000  6.3822   
16.0000  6.4537   
17.0000  6.4820   
18.0000  6.4901   
19.0000  6.4916   
20.0000  6.4918   
21.0000  6.4919   
22.0000  6.4919   
23.0000  6.4919   
24.0000  6.4919   
25.0000  6.4919   
26.0000  6.4919   
27.0000  6.4919   
28.0000  6.4919   
29.0000  6.4919   
30.0000  6.4919   


==> data/MIs/packings4/MI_Es_l4_91.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0224   
-17.0000  0.0286   
-16.0000  0.0357   
-15.0000  0.0449   
-14.0000  0.0558   
-13.0000  0.0716   
-12.0000  0.0888   
-11.0000  0.1117   
-10.0000  0.1406   
-9.0000  0.1761   
-8.0000  0.2209   
-7.0000  0.2754   
-6.0000  0.3412   
-5.0000  0.4231   
-4.0000  0.5234   
-3.0000  0.6433   
-2.0000  0.7894   
-1.0000  0.9610   
0.0000  1.1660   
1.0000  1.4019   
2.0000  1.6731   
3.0000  1.9763   
4.0000  2.3132   
5.0000  2.6814   
6.0000  3.0819   
7.0000  3.5062   
8.0000  3.9434   
9.0000  4.4039   
10.0000  4.8575   
11.0000  5.2973   
12.0000  5.6927   
13.0000  6.0187   
14.0000  6.2506   
15.0000  6.3954   
16.0000  6.4680   
17.0000  6.4976   
18.0000  6.5059   
19.0000  6.5075   
20.0000  6.5078   
21.0000  6.5078   
22.0000  6.5078   
23.0000  6.5078   
24.0000  6.5078   
25.0000  6.5078   
26.0000  6.5078   
27.0000  6.5078   
28.0000  6.5078   
29.0000  6.5078   
30.0000  6.5078   


==> data/MIs/packings4/MI_Es_l4_92.txt <==
-20.0000  0.0146   
-19.0000  0.0188   
-18.0000  0.0231   
-17.0000  0.0284   
-16.0000  0.0362   
-15.0000  0.0445   
-14.0000  0.0571   
-13.0000  0.0712   
-12.0000  0.0898   
-11.0000  0.1133   
-10.0000  0.1413   
-9.0000  0.1754   
-8.0000  0.2205   
-7.0000  0.2730   
-6.0000  0.3412   
-5.0000  0.4235   
-4.0000  0.5235   
-3.0000  0.6431   
-2.0000  0.7899   
-1.0000  0.9621   
0.0000  1.1656   
1.0000  1.4009   
2.0000  1.6696   
3.0000  1.9729   
4.0000  2.3124   
5.0000  2.6793   
6.0000  3.0815   
7.0000  3.4996   
8.0000  3.9440   
9.0000  4.3977   
10.0000  4.8596   
11.0000  5.2963   
12.0000  5.6934   
13.0000  6.0217   
14.0000  6.2577   
15.0000  6.4063   
16.0000  6.4823   
17.0000  6.5128   
18.0000  6.5214   
19.0000  6.5233   
20.0000  6.5236   
21.0000  6.5236   
22.0000  6.5236   
23.0000  6.5236   
24.0000  6.5236   
25.0000  6.5236   
26.0000  6.5236   
27.0000  6.5236   
28.0000  6.5236   
29.0000  6.5236   
30.0000  6.5236   


==> data/MIs/packings4/MI_Es_l4_93.txt <==
-20.0000  0.0143   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0281   
-16.0000  0.0355   
-15.0000  0.0455   
-14.0000  0.0567   
-13.0000  0.0708   
-12.0000  0.0898   
-11.0000  0.1119   
-10.0000  0.1408   
-9.0000  0.1761   
-8.0000  0.2213   
-7.0000  0.2737   
-6.0000  0.3399   
-5.0000  0.4225   
-4.0000  0.5222   
-3.0000  0.6449   
-2.0000  0.7895   
-1.0000  0.9607   
0.0000  1.1647   
1.0000  1.3995   
2.0000  1.6674   
3.0000  1.9748   
4.0000  2.3116   
5.0000  2.6782   
6.0000  3.0792   
7.0000  3.5020   
8.0000  3.9482   
9.0000  4.4036   
10.0000  4.8563   
11.0000  5.2997   
12.0000  5.6991   
13.0000  6.0293   
14.0000  6.2687   
15.0000  6.4189   
16.0000  6.4973   
17.0000  6.5278   
18.0000  6.5370   
19.0000  6.5389   
20.0000  6.5391   
21.0000  6.5392   
22.0000  6.5392   
23.0000  6.5392   
24.0000  6.5392   
25.0000  6.5392   
26.0000  6.5392   
27.0000  6.5392   
28.0000  6.5392   
29.0000  6.5392   
30.0000  6.5392   


==> data/MIs/packings4/MI_Es_l4_94.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0225   
-17.0000  0.0284   
-16.0000  0.0358   
-15.0000  0.0453   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0903   
-11.0000  0.1114   
-10.0000  0.1407   
-9.0000  0.1761   
-8.0000  0.2203   
-7.0000  0.2744   
-6.0000  0.3410   
-5.0000  0.4246   
-4.0000  0.5247   
-3.0000  0.6448   
-2.0000  0.7886   
-1.0000  0.9607   
0.0000  1.1652   
1.0000  1.3966   
2.0000  1.6695   
3.0000  1.9747   
4.0000  2.3113   
5.0000  2.6834   
6.0000  3.0833   
7.0000  3.5028   
8.0000  3.9455   
9.0000  4.4016   
10.0000  4.8597   
11.0000  5.3056   
12.0000  5.7050   
13.0000  6.0344   
14.0000  6.2791   
15.0000  6.4318   
16.0000  6.5109   
17.0000  6.5426   
18.0000  6.5524   
19.0000  6.5543   
20.0000  6.5546   
21.0000  6.5546   
22.0000  6.5546   
23.0000  6.5546   
24.0000  6.5546   
25.0000  6.5546   
26.0000  6.5546   
27.0000  6.5546   
28.0000  6.5546   
29.0000  6.5546   
30.0000  6.5546   


==> data/MIs/packings4/MI_Es_l4_95.txt <==
-20.0000  0.0146   
-19.0000  0.0182   
-18.0000  0.0225   
-17.0000  0.0282   
-16.0000  0.0364   
-15.0000  0.0453   
-14.0000  0.0570   
-13.0000  0.0712   
-12.0000  0.0902   
-11.0000  0.1129   
-10.0000  0.1404   
-9.0000  0.1764   
-8.0000  0.2189   
-7.0000  0.2754   
-6.0000  0.3407   
-5.0000  0.4236   
-4.0000  0.5221   
-3.0000  0.6449   
-2.0000  0.7895   
-1.0000  0.9610   
0.0000  1.1633   
1.0000  1.4012   
2.0000  1.6699   
3.0000  1.9709   
4.0000  2.3112   
5.0000  2.6802   
6.0000  3.0797   
7.0000  3.5032   
8.0000  3.9460   
9.0000  4.3982   
10.0000  4.8598   
11.0000  5.3046   
12.0000  5.7082   
13.0000  6.0426   
14.0000  6.2873   
15.0000  6.4447   
16.0000  6.5243   
17.0000  6.5578   
18.0000  6.5674   
19.0000  6.5695   
20.0000  6.5698   
21.0000  6.5699   
22.0000  6.5699   
23.0000  6.5699   
24.0000  6.5699   
25.0000  6.5699   
26.0000  6.5699   
27.0000  6.5699   
28.0000  6.5699   
29.0000  6.5699   
30.0000  6.5699   


==> data/MIs/packings4/MI_Es_l4_96.txt <==
-20.0000  0.0146   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0288   
-16.0000  0.0359   
-15.0000  0.0450   
-14.0000  0.0564   
-13.0000  0.0714   
-12.0000  0.0903   
-11.0000  0.1112   
-10.0000  0.1412   
-9.0000  0.1769   
-8.0000  0.2200   
-7.0000  0.2730   
-6.0000  0.3415   
-5.0000  0.4214   
-4.0000  0.5231   
-3.0000  0.6452   
-2.0000  0.7906   
-1.0000  0.9609   
0.0000  1.1654   
1.0000  1.3978   
2.0000  1.6688   
3.0000  1.9714   
4.0000  2.3095   
5.0000  2.6751   
6.0000  3.0764   
7.0000  3.4995   
8.0000  3.9428   
9.0000  4.4028   
10.0000  4.8573   
11.0000  5.3041   
12.0000  5.7100   
13.0000  6.0474   
14.0000  6.2989   
15.0000  6.4554   
16.0000  6.5380   
17.0000  6.5720   
18.0000  6.5823   
19.0000  6.5846   
20.0000  6.5849   
21.0000  6.5850   
22.0000  6.5850   
23.0000  6.5850   
24.0000  6.5850   
25.0000  6.5850   
26.0000  6.5850   
27.0000  6.5850   
28.0000  6.5850   
29.0000  6.5850   
30.0000  6.5850   


==> data/MIs/packings4/MI_Es_l4_97.txt <==
-20.0000  0.0145   
-19.0000  0.0180   
-18.0000  0.0231   
-17.0000  0.0287   
-16.0000  0.0364   
-15.0000  0.0452   
-14.0000  0.0561   
-13.0000  0.0716   
-12.0000  0.0890   
-11.0000  0.1126   
-10.0000  0.1415   
-9.0000  0.1759   
-8.0000  0.2190   
-7.0000  0.2752   
-6.0000  0.3399   
-5.0000  0.4232   
-4.0000  0.5211   
-3.0000  0.6438   
-2.0000  0.7891   
-1.0000  0.9598   
0.0000  1.1603   
1.0000  1.4006   
2.0000  1.6698   
3.0000  1.9718   
4.0000  2.3094   
5.0000  2.6811   
6.0000  3.0803   
7.0000  3.5068   
8.0000  3.9469   
9.0000  4.4066   
10.0000  4.8707   
11.0000  5.3134   
12.0000  5.7184   
13.0000  6.0568   
14.0000  6.3078   
15.0000  6.4675   
16.0000  6.5522   
17.0000  6.5868   
18.0000  6.5972   
19.0000  6.5995   
20.0000  6.5999   
21.0000  6.5999   
22.0000  6.5999   
23.0000  6.5999   
24.0000  6.5999   
25.0000  6.5999   
26.0000  6.5999   
27.0000  6.5999   
28.0000  6.5999   
29.0000  6.5999   
30.0000  6.5999   


==> data/MIs/packings4/MI_Es_l4_98.txt <==
-20.0000  0.0146   
-19.0000  0.0179   
-18.0000  0.0231   
-17.0000  0.0288   
-16.0000  0.0363   
-15.0000  0.0456   
-14.0000  0.0576   
-13.0000  0.0713   
-12.0000  0.0898   
-11.0000  0.1121   
-10.0000  0.1409   
-9.0000  0.1750   
-8.0000  0.2197   
-7.0000  0.2738   
-6.0000  0.3410   
-5.0000  0.4220   
-4.0000  0.5212   
-3.0000  0.6451   
-2.0000  0.7892   
-1.0000  0.9616   
0.0000  1.1665   
1.0000  1.4003   
2.0000  1.6691   
3.0000  1.9765   
4.0000  2.3136   
5.0000  2.6838   
6.0000  3.0865   
7.0000  3.5066   
8.0000  3.9518   
9.0000  4.4148   
10.0000  4.8745   
11.0000  5.3192   
12.0000  5.7269   
13.0000  6.0625   
14.0000  6.3193   
15.0000  6.4802   
16.0000  6.5657   
17.0000  6.6011   
18.0000  6.6120   
19.0000  6.6143   
20.0000  6.6147   
21.0000  6.6147   
22.0000  6.6147   
23.0000  6.6147   
24.0000  6.6147   
25.0000  6.6147   
26.0000  6.6147   
27.0000  6.6147   
28.0000  6.6147   
29.0000  6.6147   
30.0000  6.6147   


==> data/MIs/packings4/MI_Es_l4_99.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0285   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0571   
-13.0000  0.0710   
-12.0000  0.0894   
-11.0000  0.1127   
-10.0000  0.1408   
-9.0000  0.1769   
-8.0000  0.2197   
-7.0000  0.2742   
-6.0000  0.3419   
-5.0000  0.4249   
-4.0000  0.5237   
-3.0000  0.6430   
-2.0000  0.7883   
-1.0000  0.9578   
0.0000  1.1598   
1.0000  1.4023   
2.0000  1.6710   
3.0000  1.9712   
4.0000  2.3111   
5.0000  2.6858   
6.0000  3.0840   
7.0000  3.5077   
8.0000  3.9533   
9.0000  4.4147   
10.0000  4.8782   
11.0000  5.3203   
12.0000  5.7322   
13.0000  6.0722   
14.0000  6.3283   
15.0000  6.4923   
16.0000  6.5782   
17.0000  6.6152   
18.0000  6.6265   
19.0000  6.6290   
20.0000  6.6293   
21.0000  6.6294   
22.0000  6.6294   
23.0000  6.6294   
24.0000  6.6294   
25.0000  6.6294   
26.0000  6.6294   
27.0000  6.6294   
28.0000  6.6294   
29.0000  6.6294   
30.0000  6.6294   


==> data/MIs/packings4/MI_Es_ortho4_4.txt <==
-20.0000  0.0108   
-19.0000  0.0123   
-18.0000  0.0162   
-17.0000  0.0199   
-16.0000  0.0282   
-15.0000  0.0356   
-14.0000  0.0443   
-13.0000  0.0553   
-12.0000  0.0680   
-11.0000  0.0829   
-10.0000  0.1045   
-9.0000  0.1367   
-8.0000  0.1604   
-7.0000  0.2040   
-6.0000  0.2550   
-5.0000  0.3211   
-4.0000  0.3920   
-3.0000  0.4814   
-2.0000  0.5849   
-1.0000  0.7107   
0.0000  0.8350   
1.0000  0.9865   
2.0000  1.1609   
3.0000  1.3311   
4.0000  1.4921   
5.0000  1.6349   
6.0000  1.7715   
7.0000  1.8638   
8.0000  1.9342   
9.0000  1.9708   
10.0000  1.9920   
11.0000  1.9982   
12.0000  1.9994   
13.0000  1.9999   
14.0000  2.0000   
15.0000  2.0000   
16.0000  2.0000   
17.0000  2.0000   
18.0000  2.0000   
19.0000  2.0000   
20.0000  2.0000   
21.0000  2.0000   
22.0000  2.0000   
23.0000  2.0000   
24.0000  2.0000   
25.0000  2.0000   
26.0000  2.0000   
27.0000  2.0000   
28.0000  2.0000   
29.0000  2.0000   
30.0000  2.0000   


==> data/MIs/packings4/MI_Es_parity4_8.txt <==
-20.0000  0.0156   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0291   
-16.0000  0.0349   
-15.0000  0.0465   
-14.0000  0.0579   
-13.0000  0.0712   
-12.0000  0.0865   
-11.0000  0.1101   
-10.0000  0.1418   
-9.0000  0.1741   
-8.0000  0.2229   
-7.0000  0.2744   
-6.0000  0.3440   
-5.0000  0.4317   
-4.0000  0.5208   
-3.0000  0.6396   
-2.0000  0.7896   
-1.0000  0.9600   
0.0000  1.1462   
1.0000  1.3542   
2.0000  1.6179   
3.0000  1.8744   
4.0000  2.1279   
5.0000  2.3801   
6.0000  2.5870   
7.0000  2.7562   
8.0000  2.8766   
9.0000  2.9478   
10.0000  2.9815   
11.0000  2.9953   
12.0000  2.9990   
13.0000  2.9998   
14.0000  2.9999   
15.0000  3.0000   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> data/MIs/packings4/MI_Es_rectsimplex4_10.txt <==
-20.0000  0.0138   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0285   
-16.0000  0.0353   
-15.0000  0.0440   
-14.0000  0.0538   
-13.0000  0.0704   
-12.0000  0.0911   
-11.0000  0.1129   
-10.0000  0.1395   
-9.0000  0.1790   
-8.0000  0.2163   
-7.0000  0.2706   
-6.0000  0.3390   
-5.0000  0.4210   
-4.0000  0.5177   
-3.0000  0.6403   
-2.0000  0.7900   
-1.0000  0.9566   
0.0000  1.1509   
1.0000  1.3785   
2.0000  1.6330   
3.0000  1.9064   
4.0000  2.1862   
5.0000  2.4581   
6.0000  2.7158   
7.0000  2.9342   
8.0000  3.1056   
9.0000  3.2152   
10.0000  3.2789   
11.0000  3.3077   
12.0000  3.3185   
13.0000  3.3216   
14.0000  3.3218   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> data/MIs/packings4/MI_Es_simplex4_5.txt <==
-20.0000  0.0144   
-19.0000  0.0161   
-18.0000  0.0234   
-17.0000  0.0287   
-16.0000  0.0367   
-15.0000  0.0475   
-14.0000  0.0571   
-13.0000  0.0701   
-12.0000  0.0894   
-11.0000  0.1074   
-10.0000  0.1410   
-9.0000  0.1761   
-8.0000  0.2214   
-7.0000  0.2750   
-6.0000  0.3386   
-5.0000  0.4162   
-4.0000  0.5242   
-3.0000  0.6283   
-2.0000  0.7701   
-1.0000  0.9292   
0.0000  1.1016   
1.0000  1.2829   
2.0000  1.4847   
3.0000  1.6816   
4.0000  1.8622   
5.0000  2.0291   
6.0000  2.1514   
7.0000  2.2358   
8.0000  2.2841   
9.0000  2.3093   
10.0000  2.3184   
11.0000  2.3214   
12.0000  2.3219   
13.0000  2.3219   
14.0000  2.3219   
15.0000  2.3219   
16.0000  2.3219   
17.0000  2.3219   
18.0000  2.3219   
19.0000  2.3219   
20.0000  2.3219   
21.0000  2.3219   
22.0000  2.3219   
23.0000  2.3219   
24.0000  2.3219   
25.0000  2.3219   
26.0000  2.3219   
27.0000  2.3219   
28.0000  2.3219   
29.0000  2.3219   
30.0000  2.3219   


==> data/MIs/packings4/MI_Es_tetra4_9.txt <==
-20.0000  0.0151   
-19.0000  0.0191   
-18.0000  0.0244   
-17.0000  0.0290   
-16.0000  0.0361   
-15.0000  0.0440   
-14.0000  0.0548   
-13.0000  0.0709   
-12.0000  0.0898   
-11.0000  0.1147   
-10.0000  0.1390   
-9.0000  0.1751   
-8.0000  0.2193   
-7.0000  0.2801   
-6.0000  0.3421   
-5.0000  0.4216   
-4.0000  0.5257   
-3.0000  0.6453   
-2.0000  0.7867   
-1.0000  0.9509   
0.0000  1.1473   
1.0000  1.3618   
2.0000  1.6069   
3.0000  1.8624   
4.0000  2.1256   
5.0000  2.3765   
6.0000  2.6020   
7.0000  2.7827   
8.0000  2.9334   
9.0000  3.0374   
10.0000  3.1027   
11.0000  3.1415   
12.0000  3.1597   
13.0000  3.1666   
14.0000  3.1693   
15.0000  3.1698   
16.0000  3.1699   
17.0000  3.1699   
18.0000  3.1699   
19.0000  3.1699   
20.0000  3.1699   
21.0000  3.1699   
22.0000  3.1699   
23.0000  3.1699   
24.0000  3.1699   
25.0000  3.1699   
26.0000  3.1699   
27.0000  3.1699   
28.0000  3.1699   
29.0000  3.1699   
30.0000  3.1699   


==> data/MIs/packings4/MI_Es_tetrahedron4_4.txt <==
-20.0000  0.0154   
-19.0000  0.0170   
-18.0000  0.0231   
-17.0000  0.0277   
-16.0000  0.0345   
-15.0000  0.0428   
-14.0000  0.0539   
-13.0000  0.0721   
-12.0000  0.0916   
-11.0000  0.1112   
-10.0000  0.1364   
-9.0000  0.1745   
-8.0000  0.2170   
-7.0000  0.2755   
-6.0000  0.3283   
-5.0000  0.4068   
-4.0000  0.4983   
-3.0000  0.6157   
-2.0000  0.7263   
-1.0000  0.8707   
0.0000  1.0314   
1.0000  1.2011   
2.0000  1.3718   
3.0000  1.5248   
4.0000  1.6711   
5.0000  1.7971   
6.0000  1.8944   
7.0000  1.9481   
8.0000  1.9785   
9.0000  1.9921   
10.0000  1.9983   
11.0000  1.9997   
12.0000  2.0000   
13.0000  2.0000   
14.0000  2.0000   
15.0000  2.0000   
16.0000  2.0000   
17.0000  2.0000   
18.0000  2.0000   
19.0000  2.0000   
20.0000  2.0000   
21.0000  2.0000   
22.0000  2.0000   
23.0000  2.0000   
24.0000  2.0000   
25.0000  2.0000   
26.0000  2.0000   
27.0000  2.0000   
28.0000  2.0000   
29.0000  2.0000   
30.0000  2.0000   


==> data/MIs/packings4/MI_Es_triangle4_3.txt <==
-20.0000  0.0139   
-19.0000  0.0176   
-18.0000  0.0202   
-17.0000  0.0273   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0540   
-13.0000  0.0716   
-12.0000  0.0881   
-11.0000  0.1078   
-10.0000  0.1435   
-9.0000  0.1681   
-8.0000  0.2132   
-7.0000  0.2682   
-6.0000  0.3265   
-5.0000  0.3932   
-4.0000  0.4851   
-3.0000  0.5798   
-2.0000  0.6831   
-1.0000  0.7933   
0.0000  0.9267   
1.0000  1.0508   
2.0000  1.1873   
3.0000  1.2960   
4.0000  1.4008   
5.0000  1.4758   
6.0000  1.5289   
7.0000  1.5624   
8.0000  1.5775   
9.0000  1.5830   
10.0000  1.5844   
11.0000  1.5849   
12.0000  1.5850   
13.0000  1.5850   
14.0000  1.5850   
15.0000  1.5850   
16.0000  1.5850   
17.0000  1.5850   
18.0000  1.5850   
19.0000  1.5850   
20.0000  1.5850   
21.0000  1.5850   
22.0000  1.5850   
23.0000  1.5850   
24.0000  1.5850   
25.0000  1.5850   
26.0000  1.5850   
27.0000  1.5850   
28.0000  1.5850   
29.0000  1.5850   
30.0000  1.5850   


==> data/MIs/packings4/MI_Es_voronoi4_256.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0711   
-12.0000  0.0897   
-11.0000  0.1121   
-10.0000  0.1402   
-9.0000  0.1757   
-8.0000  0.2213   
-7.0000  0.2746   
-6.0000  0.3417   
-5.0000  0.4239   
-4.0000  0.5255   
-3.0000  0.6442   
-2.0000  0.7909   
-1.0000  0.9625   
0.0000  1.1679   
1.0000  1.4019   
2.0000  1.6746   
3.0000  1.9833   
4.0000  2.3230   
5.0000  2.6991   
6.0000  3.1079   
7.0000  3.5446   
8.0000  4.0018   
9.0000  4.4872   
10.0000  4.9855   
11.0000  5.4953   
12.0000  6.0032   
13.0000  6.4957   
14.0000  6.9521   
15.0000  7.3390   
16.0000  7.6336   
17.0000  7.8271   
18.0000  7.9344   
19.0000  7.9806   
20.0000  7.9959   
21.0000  7.9994   
22.0000  7.9999   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> data/MIs/packings4/MI_Es_voronoi4_32.txt <==
-20.0000  0.0142   
-19.0000  0.0177   
-18.0000  0.0232   
-17.0000  0.0291   
-16.0000  0.0362   
-15.0000  0.0457   
-14.0000  0.0575   
-13.0000  0.0712   
-12.0000  0.0896   
-11.0000  0.1114   
-10.0000  0.1409   
-9.0000  0.1739   
-8.0000  0.2201   
-7.0000  0.2745   
-6.0000  0.3437   
-5.0000  0.4199   
-4.0000  0.5241   
-3.0000  0.6415   
-2.0000  0.7870   
-1.0000  0.9603   
0.0000  1.1578   
1.0000  1.3858   
2.0000  1.6529   
3.0000  1.9416   
4.0000  2.2669   
5.0000  2.6126   
6.0000  2.9892   
7.0000  3.3500   
8.0000  3.7140   
9.0000  4.0494   
10.0000  4.3456   
11.0000  4.5867   
12.0000  4.7647   
13.0000  4.8834   
14.0000  4.9491   
15.0000  4.9822   
16.0000  4.9954   
17.0000  4.9993   
18.0000  4.9998   
19.0000  5.0000   
20.0000  5.0000   
21.0000  5.0000   
22.0000  5.0000   
23.0000  5.0000   
24.0000  5.0000   
25.0000  5.0000   
26.0000  5.0000   
27.0000  5.0000   
28.0000  5.0000   
29.0000  5.0000   
30.0000  5.0000   


==> data/MIs/packings4/MI_Es_voronoi4_8.txt <==
-20.0000  0.0130   
-19.0000  0.0169   
-18.0000  0.0196   
-17.0000  0.0240   
-16.0000  0.0324   
-15.0000  0.0421   
-14.0000  0.0524   
-13.0000  0.0669   
-12.0000  0.0850   
-11.0000  0.1043   
-10.0000  0.1301   
-9.0000  0.1633   
-8.0000  0.1963   
-7.0000  0.2503   
-6.0000  0.3123   
-5.0000  0.3876   
-4.0000  0.4760   
-3.0000  0.5839   
-2.0000  0.7129   
-1.0000  0.8487   
0.0000  1.0277   
1.0000  1.2121   
2.0000  1.4241   
3.0000  1.6565   
4.0000  1.9085   
5.0000  2.1365   
6.0000  2.3654   
7.0000  2.5537   
8.0000  2.7167   
9.0000  2.8421   
10.0000  2.9239   
11.0000  2.9679   
12.0000  2.9883   
13.0000  2.9971   
14.0000  2.9996   
15.0000  2.9999   
16.0000  3.0000   
17.0000  3.0000   
18.0000  3.0000   
19.0000  3.0000   
20.0000  3.0000   
21.0000  3.0000   
22.0000  3.0000   
23.0000  3.0000   
24.0000  3.0000   
25.0000  3.0000   
26.0000  3.0000   
27.0000  3.0000   
28.0000  3.0000   
29.0000  3.0000   
30.0000  3.0000   


==> data/MIs/packings4/MI_Es_w4_10.txt <==
-20.0000  0.0151   
-19.0000  0.0184   
-18.0000  0.0237   
-17.0000  0.0278   
-16.0000  0.0360   
-15.0000  0.0446   
-14.0000  0.0555   
-13.0000  0.0712   
-12.0000  0.0902   
-11.0000  0.1116   
-10.0000  0.1421   
-9.0000  0.1775   
-8.0000  0.2160   
-7.0000  0.2704   
-6.0000  0.3351   
-5.0000  0.4195   
-4.0000  0.5132   
-3.0000  0.6373   
-2.0000  0.7729   
-1.0000  0.9411   
0.0000  1.1268   
1.0000  1.3468   
2.0000  1.5870   
3.0000  1.8497   
4.0000  2.1249   
5.0000  2.3916   
6.0000  2.6550   
7.0000  2.8813   
8.0000  3.0620   
9.0000  3.1830   
10.0000  3.2627   
11.0000  3.3013   
12.0000  3.3169   
13.0000  3.3207   
14.0000  3.3218   
15.0000  3.3219   
16.0000  3.3219   
17.0000  3.3219   
18.0000  3.3219   
19.0000  3.3219   
20.0000  3.3219   
21.0000  3.3219   
22.0000  3.3219   
23.0000  3.3219   
24.0000  3.3219   
25.0000  3.3219   
26.0000  3.3219   
27.0000  3.3219   
28.0000  3.3219   
29.0000  3.3219   
30.0000  3.3219   


==> data/MIs/packings4/MI_Es_w4_12.txt <==
-20.0000  0.0141   
-19.0000  0.0181   
-18.0000  0.0225   
-17.0000  0.0276   
-16.0000  0.0339   
-15.0000  0.0435   
-14.0000  0.0568   
-13.0000  0.0731   
-12.0000  0.0917   
-11.0000  0.1130   
-10.0000  0.1407   
-9.0000  0.1767   
-8.0000  0.2178   
-7.0000  0.2670   
-6.0000  0.3320   
-5.0000  0.4150   
-4.0000  0.5146   
-3.0000  0.6297   
-2.0000  0.7735   
-1.0000  0.9352   
0.0000  1.1326   
1.0000  1.3386   
2.0000  1.5818   
3.0000  1.8517   
4.0000  2.1364   
5.0000  2.4346   
6.0000  2.7263   
7.0000  2.9925   
8.0000  3.2165   
9.0000  3.3788   
10.0000  3.4868   
11.0000  3.5458   
12.0000  3.5738   
13.0000  3.5829   
14.0000  3.5848   
15.0000  3.5849   
16.0000  3.5850   
17.0000  3.5850   
18.0000  3.5850   
19.0000  3.5850   
20.0000  3.5850   
21.0000  3.5850   
22.0000  3.5850   
23.0000  3.5850   
24.0000  3.5850   
25.0000  3.5850   
26.0000  3.5850   
27.0000  3.5850   
28.0000  3.5850   
29.0000  3.5850   
30.0000  3.5850   


==> data/MIs/packings4/MI_Es_w4_145.txt <==
-20.0000  0.0143   
-19.0000  0.0177   
-18.0000  0.0225   
-17.0000  0.0284   
-16.0000  0.0356   
-15.0000  0.0460   
-14.0000  0.0573   
-13.0000  0.0712   
-12.0000  0.0901   
-11.0000  0.1125   
-10.0000  0.1404   
-9.0000  0.1760   
-8.0000  0.2200   
-7.0000  0.2736   
-6.0000  0.3416   
-5.0000  0.4227   
-4.0000  0.5221   
-3.0000  0.6444   
-2.0000  0.7888   
-1.0000  0.9618   
0.0000  1.1694   
1.0000  1.4036   
2.0000  1.6744   
3.0000  1.9849   
4.0000  2.3282   
5.0000  2.7014   
6.0000  3.1072   
7.0000  3.5452   
8.0000  4.0018   
9.0000  4.4814   
10.0000  4.9666   
11.0000  5.4520   
12.0000  5.9160   
13.0000  6.3306   
14.0000  6.6709   
15.0000  6.9169   
16.0000  7.0648   
17.0000  7.1403   
18.0000  7.1695   
19.0000  7.1781   
20.0000  7.1796   
21.0000  7.1799   
22.0000  7.1799   
23.0000  7.1799   
24.0000  7.1799   
25.0000  7.1799   
26.0000  7.1799   
27.0000  7.1799   
28.0000  7.1799   
29.0000  7.1799   
30.0000  7.1799   


==> data/MIs/packings4/MI_Es_w4_152.txt <==
-20.0000  0.0142   
-19.0000  0.0183   
-18.0000  0.0224   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0575   
-13.0000  0.0717   
-12.0000  0.0902   
-11.0000  0.1123   
-10.0000  0.1403   
-9.0000  0.1775   
-8.0000  0.2205   
-7.0000  0.2740   
-6.0000  0.3408   
-5.0000  0.4242   
-4.0000  0.5230   
-3.0000  0.6438   
-2.0000  0.7918   
-1.0000  0.9643   
0.0000  1.1675   
1.0000  1.4059   
2.0000  1.6778   
3.0000  1.9856   
4.0000  2.3270   
5.0000  2.7043   
6.0000  3.1103   
7.0000  3.5456   
8.0000  4.0057   
9.0000  4.4811   
10.0000  4.9676   
11.0000  5.4483   
12.0000  5.9164   
13.0000  6.3357   
14.0000  6.6886   
15.0000  6.9478   
16.0000  7.1131   
17.0000  7.1987   
18.0000  7.2344   
19.0000  7.2452   
20.0000  7.2475   
21.0000  7.2479   
22.0000  7.2479   
23.0000  7.2479   
24.0000  7.2479   
25.0000  7.2479   
26.0000  7.2479   
27.0000  7.2479   
28.0000  7.2479   
29.0000  7.2479   
30.0000  7.2479   


==> data/MIs/packings4/MI_Es_w4_169.txt <==
-20.0000  0.0146   
-19.0000  0.0183   
-18.0000  0.0227   
-17.0000  0.0289   
-16.0000  0.0362   
-15.0000  0.0454   
-14.0000  0.0568   
-13.0000  0.0716   
-12.0000  0.0900   
-11.0000  0.1117   
-10.0000  0.1407   
-9.0000  0.1766   
-8.0000  0.2211   
-7.0000  0.2751   
-6.0000  0.3420   
-5.0000  0.4240   
-4.0000  0.5234   
-3.0000  0.6464   
-2.0000  0.7905   
-1.0000  0.9641   
0.0000  1.1688   
1.0000  1.4053   
2.0000  1.6774   
3.0000  1.9822   
4.0000  2.3254   
5.0000  2.7023   
6.0000  3.1087   
7.0000  3.5429   
8.0000  3.9982   
9.0000  4.4706   
10.0000  4.9637   
11.0000  5.4539   
12.0000  5.9377   
13.0000  6.3831   
14.0000  6.7607   
15.0000  7.0477   
16.0000  7.2366   
17.0000  7.3393   
18.0000  7.3830   
19.0000  7.3972   
20.0000  7.4004   
21.0000  7.4008   
22.0000  7.4009   
23.0000  7.4009   
24.0000  7.4009   
25.0000  7.4009   
26.0000  7.4009   
27.0000  7.4009   
28.0000  7.4009   
29.0000  7.4009   
30.0000  7.4009   


==> data/MIs/packings4/MI_Es_w4_193.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0565   
-13.0000  0.0713   
-12.0000  0.0894   
-11.0000  0.1127   
-10.0000  0.1407   
-9.0000  0.1764   
-8.0000  0.2190   
-7.0000  0.2740   
-6.0000  0.3404   
-5.0000  0.4218   
-4.0000  0.5214   
-3.0000  0.6446   
-2.0000  0.7892   
-1.0000  0.9619   
0.0000  1.1641   
1.0000  1.4019   
2.0000  1.6727   
3.0000  1.9811   
4.0000  2.3213   
5.0000  2.6961   
6.0000  3.1008   
7.0000  3.5402   
8.0000  4.0003   
9.0000  4.4769   
10.0000  4.9715   
11.0000  5.4705   
12.0000  5.9598   
13.0000  6.4224   
14.0000  6.8297   
15.0000  7.1505   
16.0000  7.3715   
17.0000  7.5024   
18.0000  7.5635   
19.0000  7.5856   
20.0000  7.5913   
21.0000  7.5923   
22.0000  7.5925   
23.0000  7.5925   
24.0000  7.5925   
25.0000  7.5925   
26.0000  7.5925   
27.0000  7.5925   
28.0000  7.5925   
29.0000  7.5925   
30.0000  7.5925   


==> data/MIs/packings4/MI_Es_w4_200.txt <==
-20.0000  0.0145   
-19.0000  0.0183   
-18.0000  0.0231   
-17.0000  0.0289   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0571   
-13.0000  0.0715   
-12.0000  0.0893   
-11.0000  0.1121   
-10.0000  0.1408   
-9.0000  0.1760   
-8.0000  0.2197   
-7.0000  0.2733   
-6.0000  0.3413   
-5.0000  0.4229   
-4.0000  0.5236   
-3.0000  0.6441   
-2.0000  0.7900   
-1.0000  0.9631   
0.0000  1.1670   
1.0000  1.4030   
2.0000  1.6745   
3.0000  1.9808   
4.0000  2.3182   
5.0000  2.6967   
6.0000  3.1007   
7.0000  3.5361   
8.0000  3.9908   
9.0000  4.4706   
10.0000  4.9587   
11.0000  5.4620   
12.0000  5.9561   
13.0000  6.4249   
14.0000  6.8405   
15.0000  7.1730   
16.0000  7.4067   
17.0000  7.5449   
18.0000  7.6114   
19.0000  7.6360   
20.0000  7.6425   
21.0000  7.6437   
22.0000  7.6438   
23.0000  7.6439   
24.0000  7.6439   
25.0000  7.6439   
26.0000  7.6439   
27.0000  7.6439   
28.0000  7.6439   
29.0000  7.6439   
30.0000  7.6439   


==> data/MIs/packings4/MI_Es_w4_212.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0230   
-17.0000  0.0284   
-16.0000  0.0361   
-15.0000  0.0455   
-14.0000  0.0565   
-13.0000  0.0711   
-12.0000  0.0897   
-11.0000  0.1133   
-10.0000  0.1412   
-9.0000  0.1761   
-8.0000  0.2191   
-7.0000  0.2742   
-6.0000  0.3414   
-5.0000  0.4235   
-4.0000  0.5216   
-3.0000  0.6468   
-2.0000  0.7910   
-1.0000  0.9641   
0.0000  1.1675   
1.0000  1.4044   
2.0000  1.6765   
3.0000  1.9826   
4.0000  2.3277   
5.0000  2.7016   
6.0000  3.1107   
7.0000  3.5439   
8.0000  4.0030   
9.0000  4.4860   
10.0000  4.9758   
11.0000  5.4766   
12.0000  5.9754   
13.0000  6.4483   
14.0000  6.8747   
15.0000  7.2178   
16.0000  7.4630   
17.0000  7.6146   
18.0000  7.6893   
19.0000  7.7179   
20.0000  7.7261   
21.0000  7.7277   
22.0000  7.7279   
23.0000  7.7279   
24.0000  7.7279   
25.0000  7.7279   
26.0000  7.7279   
27.0000  7.7279   
28.0000  7.7279   
29.0000  7.7279   
30.0000  7.7279   


==> data/MIs/packings4/MI_Es_w4_256.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0571   
-13.0000  0.0716   
-12.0000  0.0895   
-11.0000  0.1125   
-10.0000  0.1406   
-9.0000  0.1761   
-8.0000  0.2200   
-7.0000  0.2735   
-6.0000  0.3413   
-5.0000  0.4241   
-4.0000  0.5243   
-3.0000  0.6463   
-2.0000  0.7906   
-1.0000  0.9649   
0.0000  1.1691   
1.0000  1.4047   
2.0000  1.6773   
3.0000  1.9849   
4.0000  2.3261   
5.0000  2.7022   
6.0000  3.1129   
7.0000  3.5481   
8.0000  4.0081   
9.0000  4.4893   
10.0000  4.9893   
11.0000  5.4978   
12.0000  6.0075   
13.0000  6.5025   
14.0000  6.9618   
15.0000  7.3479   
16.0000  7.6418   
17.0000  7.8336   
18.0000  7.9380   
19.0000  7.9820   
20.0000  7.9963   
21.0000  7.9995   
22.0000  8.0000   
23.0000  8.0000   
24.0000  8.0000   
25.0000  8.0000   
26.0000  8.0000   
27.0000  8.0000   
28.0000  8.0000   
29.0000  8.0000   
30.0000  8.0000   


==> data/MIs/packings4/MI_Es_w4_268.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0231   
-17.0000  0.0289   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0571   
-13.0000  0.0706   
-12.0000  0.0892   
-11.0000  0.1117   
-10.0000  0.1406   
-9.0000  0.1763   
-8.0000  0.2195   
-7.0000  0.2747   
-6.0000  0.3418   
-5.0000  0.4241   
-4.0000  0.5232   
-3.0000  0.6441   
-2.0000  0.7912   
-1.0000  0.9620   
0.0000  1.1677   
1.0000  1.4043   
2.0000  1.6759   
3.0000  1.9828   
4.0000  2.3264   
5.0000  2.7016   
6.0000  3.1098   
7.0000  3.5475   
8.0000  4.0061   
9.0000  4.4885   
10.0000  4.9878   
11.0000  5.4967   
12.0000  6.0094   
13.0000  6.5107   
14.0000  6.9767   
15.0000  7.3742   
16.0000  7.6812   
17.0000  7.8837   
18.0000  7.9962   
19.0000  8.0453   
20.0000  8.0616   
21.0000  8.0655   
22.0000  8.0660   
23.0000  8.0661   
24.0000  8.0661   
25.0000  8.0661   
26.0000  8.0661   
27.0000  8.0661   
28.0000  8.0661   
29.0000  8.0661   
30.0000  8.0661   


==> data/MIs/packings4/MI_Es_w4_313.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0284   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0566   
-13.0000  0.0707   
-12.0000  0.0896   
-11.0000  0.1122   
-10.0000  0.1407   
-9.0000  0.1767   
-8.0000  0.2203   
-7.0000  0.2747   
-6.0000  0.3420   
-5.0000  0.4237   
-4.0000  0.5238   
-3.0000  0.6457   
-2.0000  0.7913   
-1.0000  0.9635   
0.0000  1.1688   
1.0000  1.4069   
2.0000  1.6787   
3.0000  1.9854   
4.0000  2.3286   
5.0000  2.7052   
6.0000  3.1180   
7.0000  3.5549   
8.0000  4.0194   
9.0000  4.5070   
10.0000  5.0114   
11.0000  5.5298   
12.0000  6.0478   
13.0000  6.5598   
14.0000  7.0420   
15.0000  7.4680   
16.0000  7.8076   
17.0000  8.0473   
18.0000  8.1886   
19.0000  8.2572   
20.0000  8.2819   
21.0000  8.2886   
22.0000  8.2899   
23.0000  8.2900   
24.0000  8.2900   
25.0000  8.2900   
26.0000  8.2900   
27.0000  8.2900   
28.0000  8.2900   
29.0000  8.2900   
30.0000  8.2900   


==> data/MIs/packings4/MI_Es_w4_360.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1124   
-10.0000  0.1410   
-9.0000  0.1759   
-8.0000  0.2199   
-7.0000  0.2746   
-6.0000  0.3422   
-5.0000  0.4233   
-4.0000  0.5241   
-3.0000  0.6446   
-2.0000  0.7910   
-1.0000  0.9633   
0.0000  1.1675   
1.0000  1.4038   
2.0000  1.6766   
3.0000  1.9835   
4.0000  2.3254   
5.0000  2.7040   
6.0000  3.1108   
7.0000  3.5495   
8.0000  4.0118   
9.0000  4.4988   
10.0000  5.0009   
11.0000  5.5180   
12.0000  6.0419   
13.0000  6.5654   
14.0000  7.0692   
15.0000  7.5236   
16.0000  7.9012   
17.0000  8.1798   
18.0000  8.3532   
19.0000  8.4430   
20.0000  8.4788   
21.0000  8.4893   
22.0000  8.4916   
23.0000  8.4918   
24.0000  8.4919   
25.0000  8.4919   
26.0000  8.4919   
27.0000  8.4919   
28.0000  8.4919   
29.0000  8.4919   
30.0000  8.4919   


==> data/MIs/packings4/MI_Es_w4_40.txt <==
-20.0000  0.0148   
-19.0000  0.0177   
-18.0000  0.0229   
-17.0000  0.0289   
-16.0000  0.0362   
-15.0000  0.0446   
-14.0000  0.0564   
-13.0000  0.0707   
-12.0000  0.0911   
-11.0000  0.1127   
-10.0000  0.1396   
-9.0000  0.1754   
-8.0000  0.2209   
-7.0000  0.2745   
-6.0000  0.3405   
-5.0000  0.4234   
-4.0000  0.5244   
-3.0000  0.6417   
-2.0000  0.7901   
-1.0000  0.9618   
0.0000  1.1676   
1.0000  1.4014   
2.0000  1.6732   
3.0000  1.9708   
4.0000  2.3005   
5.0000  2.6638   
6.0000  3.0514   
7.0000  3.4492   
8.0000  3.8509   
9.0000  4.2395   
10.0000  4.5876   
11.0000  4.8732   
12.0000  5.0856   
13.0000  5.2175   
14.0000  5.2844   
15.0000  5.3109   
16.0000  5.3200   
17.0000  5.3217   
18.0000  5.3219   
19.0000  5.3219   
20.0000  5.3219   
21.0000  5.3219   
22.0000  5.3219   
23.0000  5.3219   
24.0000  5.3219   
25.0000  5.3219   
26.0000  5.3219   
27.0000  5.3219   
28.0000  5.3219   
29.0000  5.3219   
30.0000  5.3219   


==> data/MIs/packings4/MI_Es_w4_409.txt <==
-20.0000  0.0145   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0290   
-16.0000  0.0358   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0713   
-12.0000  0.0897   
-11.0000  0.1118   
-10.0000  0.1406   
-9.0000  0.1761   
-8.0000  0.2204   
-7.0000  0.2748   
-6.0000  0.3422   
-5.0000  0.4233   
-4.0000  0.5234   
-3.0000  0.6445   
-2.0000  0.7911   
-1.0000  0.9645   
0.0000  1.1691   
1.0000  1.4039   
2.0000  1.6768   
3.0000  1.9855   
4.0000  2.3285   
5.0000  2.7062   
6.0000  3.1162   
7.0000  3.5537   
8.0000  4.0207   
9.0000  4.5073   
10.0000  5.0161   
11.0000  5.5359   
12.0000  6.0667   
13.0000  6.5978   
14.0000  7.1107   
15.0000  7.5860   
16.0000  7.9898   
17.0000  8.2962   
18.0000  8.4991   
19.0000  8.6091   
20.0000  8.6563   
21.0000  8.6719   
22.0000  8.6754   
23.0000  8.6759   
24.0000  8.6760   
25.0000  8.6760   
26.0000  8.6760   
27.0000  8.6760   
28.0000  8.6760   
29.0000  8.6760   
30.0000  8.6760   


==> data/MIs/packings4/MI_Es_w4_414.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0356   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0712   
-12.0000  0.0895   
-11.0000  0.1123   
-10.0000  0.1406   
-9.0000  0.1765   
-8.0000  0.2206   
-7.0000  0.2746   
-6.0000  0.3415   
-5.0000  0.4233   
-4.0000  0.5241   
-3.0000  0.6449   
-2.0000  0.7911   
-1.0000  0.9640   
0.0000  1.1672   
1.0000  1.4026   
2.0000  1.6745   
3.0000  1.9819   
4.0000  2.3230   
5.0000  2.7019   
6.0000  3.1102   
7.0000  3.5469   
8.0000  4.0109   
9.0000  4.4976   
10.0000  5.0041   
11.0000  5.5225   
12.0000  6.0527   
13.0000  6.5826   
14.0000  7.1000   
15.0000  7.5782   
16.0000  7.9878   
17.0000  8.3011   
18.0000  8.5083   
19.0000  8.6231   
20.0000  8.6730   
21.0000  8.6890   
22.0000  8.6928   
23.0000  8.6934   
24.0000  8.6935   
25.0000  8.6935   
26.0000  8.6935   
27.0000  8.6935   
28.0000  8.6935   
29.0000  8.6935   
30.0000  8.6935   


==> data/MIs/packings4/MI_Es_w4_432.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0226   
-17.0000  0.0286   
-16.0000  0.0363   
-15.0000  0.0456   
-14.0000  0.0572   
-13.0000  0.0715   
-12.0000  0.0896   
-11.0000  0.1126   
-10.0000  0.1413   
-9.0000  0.1762   
-8.0000  0.2203   
-7.0000  0.2747   
-6.0000  0.3418   
-5.0000  0.4241   
-4.0000  0.5246   
-3.0000  0.6458   
-2.0000  0.7908   
-1.0000  0.9629   
0.0000  1.1680   
1.0000  1.4047   
2.0000  1.6783   
3.0000  1.9853   
4.0000  2.3282   
5.0000  2.7048   
6.0000  3.1135   
7.0000  3.5526   
8.0000  4.0196   
9.0000  4.5066   
10.0000  5.0128   
11.0000  5.5335   
12.0000  6.0634   
13.0000  6.5949   
14.0000  7.1139   
15.0000  7.5975   
16.0000  8.0149   
17.0000  8.3379   
18.0000  8.5556   
19.0000  8.6771   
20.0000  8.7315   
21.0000  8.7497   
22.0000  8.7541   
23.0000  8.7548   
24.0000  8.7549   
25.0000  8.7549   
26.0000  8.7549   
27.0000  8.7549   
28.0000  8.7549   
29.0000  8.7549   
30.0000  8.7549   


==> data/MIs/packings4/MI_Es_w4_464.txt <==
-20.0000  0.0142   
-19.0000  0.0182   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0456   
-14.0000  0.0565   
-13.0000  0.0718   
-12.0000  0.0893   
-11.0000  0.1121   
-10.0000  0.1409   
-9.0000  0.1762   
-8.0000  0.2201   
-7.0000  0.2739   
-6.0000  0.3417   
-5.0000  0.4236   
-4.0000  0.5235   
-3.0000  0.6451   
-2.0000  0.7913   
-1.0000  0.9650   
0.0000  1.1683   
1.0000  1.4048   
2.0000  1.6768   
3.0000  1.9855   
4.0000  2.3272   
5.0000  2.7076   
6.0000  3.1163   
7.0000  3.5580   
8.0000  4.0228   
9.0000  4.5125   
10.0000  5.0209   
11.0000  5.5428   
12.0000  6.0765   
13.0000  6.6107   
14.0000  7.1331   
15.0000  7.6255   
16.0000  8.0575   
17.0000  8.3966   
18.0000  8.6314   
19.0000  8.7668   
20.0000  8.8291   
21.0000  8.8512   
22.0000  8.8569   
23.0000  8.8579   
24.0000  8.8580   
25.0000  8.8580   
26.0000  8.8580   
27.0000  8.8580   
28.0000  8.8580   
29.0000  8.8580   
30.0000  8.8580   


==> data/MIs/packings4/MI_Es_w4_48.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0281   
-16.0000  0.0358   
-15.0000  0.0451   
-14.0000  0.0562   
-13.0000  0.0719   
-12.0000  0.0902   
-11.0000  0.1126   
-10.0000  0.1397   
-9.0000  0.1750   
-8.0000  0.2202   
-7.0000  0.2744   
-6.0000  0.3422   
-5.0000  0.4230   
-4.0000  0.5244   
-3.0000  0.6415   
-2.0000  0.7874   
-1.0000  0.9638   
0.0000  1.1660   
1.0000  1.4018   
2.0000  1.6686   
3.0000  1.9723   
4.0000  2.3118   
5.0000  2.6699   
6.0000  3.0607   
7.0000  3.4652   
8.0000  3.8794   
9.0000  4.2869   
10.0000  4.6627   
11.0000  4.9925   
12.0000  5.2471   
13.0000  5.4198   
14.0000  5.5183   
15.0000  5.5644   
16.0000  5.5800   
17.0000  5.5843   
18.0000  5.5849   
19.0000  5.5850   
20.0000  5.5850   
21.0000  5.5850   
22.0000  5.5850   
23.0000  5.5850   
24.0000  5.5850   
25.0000  5.5850   
26.0000  5.5850   
27.0000  5.5850   
28.0000  5.5850   
29.0000  5.5850   
30.0000  5.5850   


==> data/MIs/packings4/MI_Es_w4_49.txt <==
-20.0000  0.0143   
-19.0000  0.0179   
-18.0000  0.0234   
-17.0000  0.0284   
-16.0000  0.0367   
-15.0000  0.0457   
-14.0000  0.0574   
-13.0000  0.0711   
-12.0000  0.0894   
-11.0000  0.1128   
-10.0000  0.1395   
-9.0000  0.1773   
-8.0000  0.2194   
-7.0000  0.2729   
-6.0000  0.3414   
-5.0000  0.4239   
-4.0000  0.5248   
-3.0000  0.6442   
-2.0000  0.7903   
-1.0000  0.9617   
0.0000  1.1694   
1.0000  1.4076   
2.0000  1.6774   
3.0000  1.9832   
4.0000  2.3232   
5.0000  2.6919   
6.0000  3.0861   
7.0000  3.4991   
8.0000  3.9120   
9.0000  4.3242   
10.0000  4.6985   
11.0000  5.0243   
12.0000  5.2787   
13.0000  5.4467   
14.0000  5.5479   
15.0000  5.5932   
16.0000  5.6098   
17.0000  5.6139   
18.0000  5.6146   
19.0000  5.6147   
20.0000  5.6147   
21.0000  5.6147   
22.0000  5.6147   
23.0000  5.6147   
24.0000  5.6147   
25.0000  5.6147   
26.0000  5.6147   
27.0000  5.6147   
28.0000  5.6147   
29.0000  5.6147   
30.0000  5.6147   


==> data/MIs/packings4/MI_Es_w4_494.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0717   
-12.0000  0.0900   
-11.0000  0.1125   
-10.0000  0.1411   
-9.0000  0.1762   
-8.0000  0.2204   
-7.0000  0.2745   
-6.0000  0.3409   
-5.0000  0.4229   
-4.0000  0.5236   
-3.0000  0.6450   
-2.0000  0.7898   
-1.0000  0.9631   
0.0000  1.1668   
1.0000  1.4055   
2.0000  1.6767   
3.0000  1.9849   
4.0000  2.3277   
5.0000  2.7054   
6.0000  3.1139   
7.0000  3.5555   
8.0000  4.0213   
9.0000  4.5091   
10.0000  5.0158   
11.0000  5.5381   
12.0000  6.0730   
13.0000  6.6102   
14.0000  7.1389   
15.0000  7.6418   
16.0000  8.0868   
17.0000  8.4431   
18.0000  8.6932   
19.0000  8.8422   
20.0000  8.9136   
21.0000  8.9399   
22.0000  8.9470   
23.0000  8.9482   
24.0000  8.9484   
25.0000  8.9484   
26.0000  8.9484   
27.0000  8.9484   
28.0000  8.9484   
29.0000  8.9484   
30.0000  8.9484   


==> data/MIs/packings4/MI_Es_w4_504.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0226   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0894   
-11.0000  0.1121   
-10.0000  0.1407   
-9.0000  0.1757   
-8.0000  0.2193   
-7.0000  0.2739   
-6.0000  0.3417   
-5.0000  0.4234   
-4.0000  0.5234   
-3.0000  0.6449   
-2.0000  0.7899   
-1.0000  0.9638   
0.0000  1.1683   
1.0000  1.4051   
2.0000  1.6756   
3.0000  1.9844   
4.0000  2.3265   
5.0000  2.7034   
6.0000  3.1120   
7.0000  3.5524   
8.0000  4.0155   
9.0000  4.5029   
10.0000  5.0104   
11.0000  5.5299   
12.0000  6.0641   
13.0000  6.6021   
14.0000  7.1333   
15.0000  7.6398   
16.0000  8.0896   
17.0000  8.4531   
18.0000  8.7107   
19.0000  8.8663   
20.0000  8.9402   
21.0000  8.9681   
22.0000  8.9758   
23.0000  8.9771   
24.0000  8.9773   
25.0000  8.9773   
26.0000  8.9773   
27.0000  8.9773   
28.0000  8.9773   
29.0000  8.9773   
30.0000  8.9773   


==> data/MIs/packings4/MI_Es_w4_52.txt <==
-20.0000  0.0142   
-19.0000  0.0181   
-18.0000  0.0220   
-17.0000  0.0285   
-16.0000  0.0353   
-15.0000  0.0453   
-14.0000  0.0563   
-13.0000  0.0708   
-12.0000  0.0891   
-11.0000  0.1110   
-10.0000  0.1394   
-9.0000  0.1763   
-8.0000  0.2169   
-7.0000  0.2723   
-6.0000  0.3368   
-5.0000  0.4210   
-4.0000  0.5177   
-3.0000  0.6411   
-2.0000  0.7852   
-1.0000  0.9566   
0.0000  1.1567   
1.0000  1.3907   
2.0000  1.6580   
3.0000  1.9595   
4.0000  2.2966   
5.0000  2.6577   
6.0000  3.0480   
7.0000  3.4591   
8.0000  3.8772   
9.0000  4.2949   
10.0000  4.6870   
11.0000  5.0320   
12.0000  5.3079   
13.0000  5.5010   
14.0000  5.6160   
15.0000  5.6728   
16.0000  5.6935   
17.0000  5.6993   
18.0000  5.7002   
19.0000  5.7004   
20.0000  5.7004   
21.0000  5.7004   
22.0000  5.7004   
23.0000  5.7004   
24.0000  5.7004   
25.0000  5.7004   
26.0000  5.7004   
27.0000  5.7004   
28.0000  5.7004   
29.0000  5.7004   
30.0000  5.7004   


==> data/MIs/packings4/MI_Es_w4_5698.txt <==
-20.0000  0.0144   
-19.0000  0.0181   
-18.0000  0.0228   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0452   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0896   
-11.0000  0.1123   
-10.0000  0.1406   
-9.0000  0.1760   
-8.0000  0.2199   
-7.0000  0.2743   
-6.0000  0.3412   
-5.0000  0.4238   
-4.0000  0.5237   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9639   
0.0000  1.1680   
1.0000  1.4051   
2.0000  1.6774   
3.0000  1.9851   
4.0000  2.3287   
5.0000  2.7069   
6.0000  3.1175   
7.0000  3.5577   
8.0000  4.0253   
9.0000  4.5169   
10.0000  5.0297   
11.0000  5.5610   
12.0000  6.1089   
13.0000  6.6709   
14.0000  7.2445   
15.0000  7.8280   
16.0000  8.4208   
17.0000  9.0181   
18.0000  9.6187   
19.0000  10.2148   
20.0000  10.7917   
21.0000  11.3201   
22.0000  11.7654   
23.0000  12.0960   
24.0000  12.3063   
25.0000  12.4156   
26.0000  12.4599   
27.0000  12.4731   
28.0000  12.4758   
29.0000  12.4762   
30.0000  12.4762   


==> data/MIs/packings4/MI_Es_w4_601.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0286   
-16.0000  0.0361   
-15.0000  0.0453   
-14.0000  0.0567   
-13.0000  0.0716   
-12.0000  0.0895   
-11.0000  0.1123   
-10.0000  0.1409   
-9.0000  0.1759   
-8.0000  0.2205   
-7.0000  0.2739   
-6.0000  0.3412   
-5.0000  0.4231   
-4.0000  0.5239   
-3.0000  0.6447   
-2.0000  0.7911   
-1.0000  0.9630   
0.0000  1.1680   
1.0000  1.4060   
2.0000  1.6778   
3.0000  1.9851   
4.0000  2.3292   
5.0000  2.7031   
6.0000  3.1144   
7.0000  3.5516   
8.0000  4.0161   
9.0000  4.5036   
10.0000  5.0095   
11.0000  5.5323   
12.0000  6.0680   
13.0000  6.6122   
14.0000  7.1550   
15.0000  7.6834   
16.0000  8.1666   
17.0000  8.5739   
18.0000  8.8774   
19.0000  9.0717   
20.0000  9.1736   
21.0000  9.2153   
22.0000  9.2282   
23.0000  9.2308   
24.0000  9.2312   
25.0000  9.2312   
26.0000  9.2312   
27.0000  9.2312   
28.0000  9.2312   
29.0000  9.2312   
30.0000  9.2312   


==> data/MIs/packings4/MI_Es_w4_64.txt <==
-20.0000  0.0147   
-19.0000  0.0176   
-18.0000  0.0226   
-17.0000  0.0292   
-16.0000  0.0359   
-15.0000  0.0445   
-14.0000  0.0570   
-13.0000  0.0719   
-12.0000  0.0906   
-11.0000  0.1145   
-10.0000  0.1412   
-9.0000  0.1757   
-8.0000  0.2186   
-7.0000  0.2745   
-6.0000  0.3419   
-5.0000  0.4242   
-4.0000  0.5253   
-3.0000  0.6464   
-2.0000  0.7901   
-1.0000  0.9647   
0.0000  1.1710   
1.0000  1.4023   
2.0000  1.6731   
3.0000  1.9760   
4.0000  2.3220   
5.0000  2.6910   
6.0000  3.0905   
7.0000  3.5069   
8.0000  3.9379   
9.0000  4.3748   
10.0000  4.7896   
11.0000  5.1722   
12.0000  5.4866   
13.0000  5.7221   
14.0000  5.8725   
15.0000  5.9519   
16.0000  5.9863   
17.0000  5.9974   
18.0000  5.9996   
19.0000  6.0000   
20.0000  6.0000   
21.0000  6.0000   
22.0000  6.0000   
23.0000  6.0000   
24.0000  6.0000   
25.0000  6.0000   
26.0000  6.0000   
27.0000  6.0000   
28.0000  6.0000   
29.0000  6.0000   
30.0000  6.0000   


==> data/MIs/packings4/MI_Es_w4_656.txt <==
-20.0000  0.0145   
-19.0000  0.0181   
-18.0000  0.0229   
-17.0000  0.0288   
-16.0000  0.0360   
-15.0000  0.0454   
-14.0000  0.0569   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1126   
-10.0000  0.1407   
-9.0000  0.1764   
-8.0000  0.2195   
-7.0000  0.2745   
-6.0000  0.3412   
-5.0000  0.4241   
-4.0000  0.5229   
-3.0000  0.6450   
-2.0000  0.7903   
-1.0000  0.9645   
0.0000  1.1685   
1.0000  1.4061   
2.0000  1.6784   
3.0000  1.9848   
4.0000  2.3272   
5.0000  2.7054   
6.0000  3.1152   
7.0000  3.5538   
8.0000  4.0196   
9.0000  4.5086   
10.0000  5.0174   
11.0000  5.5419   
12.0000  6.0792   
13.0000  6.6243   
14.0000  7.1706   
15.0000  7.7042   
16.0000  8.1992   
17.0000  8.6233   
18.0000  8.9490   
19.0000  9.1653   
20.0000  9.2841   
21.0000  9.3360   
22.0000  9.3530   
23.0000  9.3569   
24.0000  9.3575   
25.0000  9.3576   
26.0000  9.3576   
27.0000  9.3576   
28.0000  9.3576   
29.0000  9.3576   
30.0000  9.3576   


==> data/MIs/packings4/MI_Es_w4_668.txt <==
-20.0000  0.0144   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0569   
-13.0000  0.0716   
-12.0000  0.0898   
-11.0000  0.1126   
-10.0000  0.1410   
-9.0000  0.1763   
-8.0000  0.2201   
-7.0000  0.2745   
-6.0000  0.3415   
-5.0000  0.4231   
-4.0000  0.5228   
-3.0000  0.6448   
-2.0000  0.7905   
-1.0000  0.9640   
0.0000  1.1674   
1.0000  1.4044   
2.0000  1.6777   
3.0000  1.9851   
4.0000  2.3293   
5.0000  2.7059   
6.0000  3.1172   
7.0000  3.5556   
8.0000  4.0216   
9.0000  4.5114   
10.0000  5.0219   
11.0000  5.5467   
12.0000  6.0840   
13.0000  6.6317   
14.0000  7.1795   
15.0000  7.7121   
16.0000  8.2081   
17.0000  8.6359   
18.0000  8.9645   
19.0000  9.1850   
20.0000  9.3071   
21.0000  9.3611   
22.0000  9.3787   
23.0000  9.3830   
24.0000  9.3836   
25.0000  9.3837   
26.0000  9.3837   
27.0000  9.3837   
28.0000  9.3837   
29.0000  9.3837   
30.0000  9.3837   


==> data/MIs/packings4/MI_Es_w4_68.txt <==
-20.0000  0.0143   
-19.0000  0.0180   
-18.0000  0.0226   
-17.0000  0.0291   
-16.0000  0.0363   
-15.0000  0.0455   
-14.0000  0.0569   
-13.0000  0.0717   
-12.0000  0.0896   
-11.0000  0.1130   
-10.0000  0.1395   
-9.0000  0.1767   
-8.0000  0.2202   
-7.0000  0.2747   
-6.0000  0.3406   
-5.0000  0.4222   
-4.0000  0.5250   
-3.0000  0.6429   
-2.0000  0.7878   
-1.0000  0.9607   
0.0000  1.1634   
1.0000  1.3993   
2.0000  1.6649   
3.0000  1.9667   
4.0000  2.2994   
5.0000  2.6718   
6.0000  3.0592   
7.0000  3.4779   
8.0000  3.9148   
9.0000  4.3552   
10.0000  4.7822   
11.0000  5.1798   
12.0000  5.5179   
13.0000  5.7726   
14.0000  5.9406   
15.0000  6.0321   
16.0000  6.0705   
17.0000  6.0838   
18.0000  6.0869   
19.0000  6.0874   
20.0000  6.0875   
21.0000  6.0875   
22.0000  6.0875   
23.0000  6.0875   
24.0000  6.0875   
25.0000  6.0875   
26.0000  6.0875   
27.0000  6.0875   
28.0000  6.0875   
29.0000  6.0875   
30.0000  6.0875   


==> data/MIs/packings4/MI_Es_w4_688.txt <==
-20.0000  0.0143   
-19.0000  0.0182   
-18.0000  0.0228   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0454   
-14.0000  0.0570   
-13.0000  0.0714   
-12.0000  0.0897   
-11.0000  0.1126   
-10.0000  0.1414   
-9.0000  0.1755   
-8.0000  0.2197   
-7.0000  0.2743   
-6.0000  0.3415   
-5.0000  0.4232   
-4.0000  0.5246   
-3.0000  0.6446   
-2.0000  0.7908   
-1.0000  0.9630   
0.0000  1.1688   
1.0000  1.4060   
2.0000  1.6771   
3.0000  1.9856   
4.0000  2.3273   
5.0000  2.7067   
6.0000  3.1149   
7.0000  3.5554   
8.0000  4.0219   
9.0000  4.5114   
10.0000  5.0189   
11.0000  5.5446   
12.0000  6.0831   
13.0000  6.6308   
14.0000  7.1786   
15.0000  7.7147   
16.0000  8.2148   
17.0000  8.6485   
18.0000  8.9879   
19.0000  9.2155   
20.0000  9.3438   
21.0000  9.4013   
22.0000  9.4208   
23.0000  9.4254   
24.0000  9.4262   
25.0000  9.4263   
26.0000  9.4263   
27.0000  9.4263   
28.0000  9.4263   
29.0000  9.4263   
30.0000  9.4263   


==> data/MIs/packings4/MI_Es_w4_714.txt <==
-20.0000  0.0144   
-19.0000  0.0182   
-18.0000  0.0229   
-17.0000  0.0287   
-16.0000  0.0360   
-15.0000  0.0451   
-14.0000  0.0572   
-13.0000  0.0711   
-12.0000  0.0896   
-11.0000  0.1125   
-10.0000  0.1410   
-9.0000  0.1760   
-8.0000  0.2198   
-7.0000  0.2744   
-6.0000  0.3412   
-5.0000  0.4233   
-4.0000  0.5242   
-3.0000  0.6445   
-2.0000  0.7904   
-1.0000  0.9644   
0.0000  1.1678   
1.0000  1.4050   
2.0000  1.6770   
3.0000  1.9850   
4.0000  2.3297   
5.0000  2.7061   
6.0000  3.1162   
7.0000  3.5552   
8.0000  4.0229   
9.0000  4.5116   
10.0000  5.0218   
11.0000  5.5488   
12.0000  6.0875   
13.0000  6.6351   
14.0000  7.1862   
15.0000  7.7246   
16.0000  8.2290   
17.0000  8.6704   
18.0000  9.0175   
19.0000  9.2541   
20.0000  9.3897   
21.0000  9.4518   
22.0000  9.4734   
23.0000  9.4788   
24.0000  9.4797   
25.0000  9.4798   
26.0000  9.4798   
27.0000  9.4798   
28.0000  9.4798   
29.0000  9.4798   
30.0000  9.4798   


==> data/MIs/packings4/MI_Es_w4_736.txt <==
-20.0000  0.0144   
-19.0000  0.0180   
-18.0000  0.0227   
-17.0000  0.0286   
-16.0000  0.0359   
-15.0000  0.0451   
-14.0000  0.0569   
-13.0000  0.0713   
-12.0000  0.0895   
-11.0000  0.1125   
-10.0000  0.1406   
-9.0000  0.1766   
-8.0000  0.2206   
-7.0000  0.2748   
-6.0000  0.3413   
-5.0000  0.4238   
-4.0000  0.5237   
-3.0000  0.6451   
-2.0000  0.7908   
-1.0000  0.9639   
0.0000  1.1682   
1.0000  1.4044   
2.0000  1.6770   
3.0000  1.9851   
4.0000  2.3288   
5.0000  2.7060   
6.0000  3.1160   
7.0000  3.5558   
8.0000  4.0219   
9.0000  4.5115   
10.0000  5.0204   
11.0000  5.5472   
12.0000  6.0870   
13.0000  6.6357   
14.0000  7.1861   
15.0000  7.7273   
16.0000  8.2380   
17.0000  8.6844   
18.0000  9.0409   
19.0000  9.2857   
20.0000  9.4271   
21.0000  9.4933   
22.0000  9.5164   
23.0000  9.5224   
24.0000  9.5234   
25.0000  9.5236   
26.0000  9.5236   
27.0000  9.5236   
28.0000  9.5236   
29.0000  9.5236   
30.0000  9.5236   


==> data/MIs/packings4/MI_Es_w4_800.txt <==
-20.0000  0.0143   
-19.0000  0.0181   
-18.0000  0.0227   
-17.0000  0.0287   
-16.0000  0.0362   
-15.0000  0.0453   
-14.0000  0.0568   
-13.0000  0.0715   
-12.0000  0.0897   
-11.0000  0.1125   
-10.0000  0.1409   
-9.0000  0.1763   
-8.0000  0.2197   
-7.0000  0.2750   
-6.0000  0.3413   
-5.0000  0.4232   
-4.0000  0.5233   
-3.0000  0.6449   
-2.0000  0.7908   
-1.0000  0.9652   
0.0000  1.1673   
1.0000  1.4043   
2.0000  1.6773   
3.0000  1.9851   
4.0000  2.3284   
5.0000  2.7063   
6.0000  3.1169   
7.0000  3.5559   
8.0000  4.0215   
9.0000  4.5124   
10.0000  5.0219   
11.0000  5.5495   
12.0000  6.0897   
13.0000  6.6409   
14.0000  7.1964   
15.0000  7.7439   
16.0000  8.2641   
17.0000  8.7283   
18.0000  9.1029   
19.0000  9.3697   
20.0000  9.5290   
21.0000  9.6059   
22.0000  9.6345   
23.0000  9.6422   
24.0000  9.6437   
25.0000  9.6438   
26.0000  9.6439   
27.0000  9.6439   
28.0000  9.6439   
29.0000  9.6439   
30.0000  9.6439   


==> data/MIs/packings4/MI_Es_w4_88.txt <==
-20.0000  0.0144   
-19.0000  0.0183   
-18.0000  0.0229   
-17.0000  0.0289   
-16.0000  0.0360   
-15.0000  0.0455   
-14.0000  0.0568   
-13.0000  0.0711   
-12.0000  0.0904   
-11.0000  0.1129   
-10.0000  0.1400   
-9.0000  0.1760   
-8.0000  0.2199   
-7.0000  0.2730   
-6.0000  0.3417   
-5.0000  0.4240   
-4.0000  0.5233   
-3.0000  0.6468   
-2.0000  0.7914   
-1.0000  0.9643   
0.0000  1.1660   
1.0000  1.4014   
2.0000  1.6712   
3.0000  1.9791   
4.0000  2.3140   
5.0000  2.6836   
6.0000  3.0859   
7.0000  3.5096   
8.0000  3.9553   
9.0000  4.4085   
10.0000  4.8611   
11.0000  5.2952   
12.0000  5.6799   
13.0000  5.9968   
14.0000  6.2217   
15.0000  6.3569   
16.0000  6.4249   
17.0000  6.4507   
18.0000  6.4579   
19.0000  6.4592   
20.0000  6.4594   
21.0000  6.4594   
22.0000  6.4594   
23.0000  6.4594   
24.0000  6.4594   
25.0000  6.4594   
26.0000  6.4594   
27.0000  6.4594   
28.0000  6.4594   
29.0000  6.4594   
30.0000  6.4594   


==> data/MIs/packings4/MI_Es_w4_92.txt <==
-20.0000  0.0141   
-19.0000  0.0178   
-18.0000  0.0230   
-17.0000  0.0286   
-16.0000  0.0353   
-15.0000  0.0445   
-14.0000  0.0560   
-13.0000  0.0717   
-12.0000  0.0890   
-11.0000  0.1130   
-10.0000  0.1398   
-9.0000  0.1765   
-8.0000  0.2205   
-7.0000  0.2737   
-6.0000  0.3410   
-5.0000  0.4212   
-4.0000  0.5248   
-3.0000  0.6446   
-2.0000  0.7918   
-1.0000  0.9644   
0.0000  1.1719   
1.0000  1.4025   
2.0000  1.6743   
3.0000  1.9815   
4.0000  2.3187   
5.0000  2.6918   
6.0000  3.0938   
7.0000  3.5190   
8.0000  3.9642   
9.0000  4.4184   
10.0000  4.8723   
11.0000  5.3143   
12.0000  5.7035   
13.0000  6.0258   
14.0000  6.2622   
15.0000  6.4079   
16.0000  6.4826   
17.0000  6.5127   
18.0000  6.5213   
19.0000  6.5233   
20.0000  6.5236   
21.0000  6.5236   
22.0000  6.5236   
23.0000  6.5236   
24.0000  6.5236   
25.0000  6.5236   
26.0000  6.5236   
27.0000  6.5236   
28.0000  6.5236   
29.0000  6.5236   
30.0000  6.5236   

